Choices and intervals

We consider a random interval splitting process, in which the splitting rule depends on the empirical distribution of interval lengths. We show that this empirical distribution converges to a limit almost surely as the number of intervals goes to infinity. We give a characterization of this limit as a solution of an ODE and use this to derive precise tail estimates. The convergence is established by showing that the size-biased empirical distribution evolves in the limit according to a certain deterministic evolution equation. Although this equation involves a non-local, non-linear operator, it can be studied thanks to a carefully chosen norm with respect to which this operator is contractive. In finite-dimensional settings, convergence results like this usually go under the name of stochastic approximation and can be approached by a general method of Kushner and Clark. An important technical contribution of this article is the extension of this method to an infinite-dimensional setting.

==> data/max-10-1G-00-intervals-4-xmax-1024-bins.dat <==
0.00195312 0.504498
0.00585938 0.503854
0.00976562 0.50382
0.0136719 0.504147
0.0175781 0.503923
0.0214844 0.504579
0.0253906 0.504283
0.0292969 0.504098
0.0332031 0.504456
0.0371094 0.504013
0.0410156 0.504165
0.0449219 0.503754
0.0488281 0.504114
0.0527344 0.503823
0.0566406 0.50365
0.0605469 0.504002
0.0644531 0.503288
0.0683594 0.503406
0.0722656 0.504139
0.0761719 0.503624
0.0800781 0.503619
0.0839844 0.50385
0.0878906 0.503439
0.0917969 0.504141
0.0957031 0.503831
0.0996094 0.503395
0.103516 0.50412
0.107422 0.503821
0.111328 0.503858
0.115234 0.504377
0.119141 0.504056
0.123047 0.50415
0.126953 0.504767
0.130859 0.504173
0.134766 0.504148
0.138672 0.50365
0.142578 0.504047
0.146484 0.504748
0.150391 0.504079
0.154297 0.503888
0.158203 0.503321
0.162109 0.50382
0.166016 0.503852
0.169922 0.503147
0.173828 0.503752
0.177734 0.504015
0.181641 0.503551
0.185547 0.503689
0.189453 0.503758
0.193359 0.503909
0.197266 0.503737
0.201172 0.504025
0.205078 0.504463
0.208984 0.503552
0.212891 0.504222
0.216797 0.50395
0.220703 0.504365
0.224609 0.504173
0.228516 0.504428
0.232422 0.503343
0.236328 0.503985
0.240234 0.503717
0.244141 0.504041
0.248047 0.504466
0.251953 0.504775
0.255859 0.504003
0.259766 0.504495
0.263672 0.50411
0.267578 0.504161
0.271484 0.504021
0.275391 0.503193
0.279297 0.503674
0.283203 0.504503
0.287109 0.504309
0.291016 0.50441
0.294922 0.504013
0.298828 0.503686
0.302734 0.503649
0.306641 0.504087
0.310547 0.504006
0.314453 0.50361
0.318359 0.504571
0.322266 0.504442
0.326172 0.503728
0.330078 0.50357
0.333984 0.503727
0.337891 0.503986
0.341797 0.504032
0.345703 0.503751
0.349609 0.503367
0.353516 0.504094
0.357422 0.503803
0.361328 0.50373
0.365234 0.504061
0.369141 0.503796
0.373047 0.503659
0.376953 0.504091
0.380859 0.504407
0.384766 0.503876
0.388672 0.504038
0.392578 0.504114
0.396484 0.504041
0.400391 0.50355
0.404297 0.50433
0.408203 0.503855
0.412109 0.503877
0.416016 0.503553
0.419922 0.503941
0.423828 0.503933
0.427734 0.504208
0.431641 0.503464
0.435547 0.504096
0.439453 0.504336
0.443359 0.503668
0.447266 0.504123
0.451172 0.5035
0.455078 0.504115
0.458984 0.503187
0.462891 0.503653
0.466797 0.503824
0.470703 0.504146
0.474609 0.503736
0.478516 0.504059
0.482422 0.503967
0.486328 0.504703
0.490234 0.503558
0.494141 0.503934
0.498047 0.504191
0.501953 0.503405
0.505859 0.504309
0.509766 0.503403
0.513672 0.504202
0.517578 0.503545
0.521484 0.502941
0.525391 0.504092
0.529297 0.503438
0.533203 0.503708
0.537109 0.504648
0.541016 0.504266
0.544922 0.504827
0.548828 0.503734
0.552734 0.50422
0.556641 0.503848
0.560547 0.50442
0.564453 0.504714
0.568359 0.504243
0.572266 0.503889
0.576172 0.503719
0.580078 0.503711
0.583984 0.504086
0.587891 0.503624
0.591797 0.503716
0.595703 0.504357
0.599609 0.503403
0.603516 0.503804
0.607422 0.504152
0.611328 0.503651
0.615234 0.50379
0.619141 0.504218
0.623047 0.503984
0.626953 0.504352
0.630859 0.50455
0.634766 0.503893
0.638672 0.503803
0.642578 0.504368
0.646484 0.503608
0.650391 0.503996
0.654297 0.504138
0.658203 0.503814
0.662109 0.50371
0.666016 0.503811
0.669922 0.504365
0.673828 0.504009
0.677734 0.504069
0.681641 0.503654
0.685547 0.504118
0.689453 0.503709
0.693359 0.504097
0.697266 0.503312
0.701172 0.504139
0.705078 0.503704
0.708984 0.503389
0.712891 0.504059
0.716797 0.504342
0.720703 0.504045
0.724609 0.503741
0.728516 0.503743
0.732422 0.503736
0.736328 0.504002
0.740234 0.503467
0.744141 0.504221
0.748047 0.504256
0.751953 0.504035
0.755859 0.502988
0.759766 0.504062
0.763672 0.504225
0.767578 0.503078
0.771484 0.50396
0.775391 0.504056
0.779297 0.503779
0.783203 0.504865
0.787109 0.503768
0.791016 0.504199
0.794922 0.503922
0.798828 0.504468
0.802734 0.504303
0.806641 0.504048
0.810547 0.503606
0.814453 0.503347
0.818359 0.503701
0.822266 0.504111
0.826172 0.504164
0.830078 0.504042
0.833984 0.504073
0.837891 0.502977
0.841797 0.504315
0.845703 0.504325
0.849609 0.504221
0.853516 0.504332
0.857422 0.503956
0.861328 0.50352
0.865234 0.504002
0.869141 0.503888
0.873047 0.504249
0.876953 0.503596
0.880859 0.504458
0.884766 0.504163
0.888672 0.503851
0.892578 0.503508
0.896484 0.504324
0.900391 0.503813
0.904297 0.504051
0.908203 0.504073
0.912109 0.504211
0.916016 0.504445
0.919922 0.50493
0.923828 0.504495
0.927734 0.504441
0.931641 0.504032
0.935547 0.504356
0.939453 0.503634
0.943359 0.503945
0.947266 0.50428
0.951172 0.503581
0.955078 0.503828
0.958984 0.504496
0.962891 0.503764
0.966797 0.503129
0.970703 0.504287
0.974609 0.503749
0.978516 0.503816
0.982422 0.503966
0.986328 0.504369
0.990234 0.504295
0.994141 0.504028
0.998047 0.503671
1.00195 0.504017
1.00586 0.503742
1.00977 0.502435
1.01367 0.504563
1.01758 0.504063
1.02148 0.503298
1.02539 0.503684
1.0293 0.503434
1.0332 0.504513
1.03711 0.504783
1.04102 0.503171
1.04492 0.504177
1.04883 0.504342
1.05273 0.503199
1.05664 0.504635
1.06055 0.502867
1.06445 0.504397
1.06836 0.504196
1.07227 0.502719
1.07617 0.504142
1.08008 0.504875
1.08398 0.502559
1.08789 0.504516
1.0918 0.502787
1.0957 0.504313
1.09961 0.504154
1.10352 0.503424
1.10742 0.504153
1.11133 0.504939
1.11523 0.503528
1.11914 0.504053
1.12305 0.503636
1.12695 0.50361
1.13086 0.505165
1.13477 0.503144
1.13867 0.504346
1.14258 0.504612
1.14648 0.503694
1.15039 0.504626
1.1543 0.502569
1.1582 0.504565
1.16211 0.504625
1.16602 0.503335
1.16992 0.50418
1.17383 0.504418
1.17773 0.502957
1.18164 0.503776
1.18555 0.502718
1.18945 0.504494
1.19336 0.50452
1.19727 0.503513
1.20117 0.505094
1.20508 0.504408
1.20898 0.503759
1.21289 0.504574
1.2168 0.502513
1.2207 0.504718
1.22461 0.504352
1.22852 0.503098
1.23242 0.504024
1.23633 0.503662
1.24023 0.502907
1.24414 0.504156
1.24805 0.503058
1.25195 0.504664
1.25586 0.504183
1.25977 0.504065
1.26367 0.504338
1.26758 0.503585
1.27148 0.502819
1.27539 0.503998
1.2793 0.503183
1.2832 0.50419
1.28711 0.503935
1.29102 0.503076
1.29492 0.505144
1.29883 0.504485
1.30273 0.502946
1.30664 0.50405
1.31055 0.503569
1.31445 0.50426
1.31836 0.503728
1.32227 0.502624
1.32617 0.504212
1.33008 0.504549
1.33398 0.503119
1.33789 0.503401
1.3418 0.502398
1.3457 0.504848
1.34961 0.504068
1.35352 0.502269
1.35742 0.50446
1.36133 0.503995
1.36523 0.502486
1.36914 0.504257
1.37305 0.502475
1.37695 0.503896
1.38086 0.50321
1.38477 0.50269
1.38867 0.503736
1.39258 0.503802
1.39648 0.502403
1.40039 0.504454
1.4043 0.502707
1.4082 0.504428
1.41211 0.50358
1.41602 0.502557
1.41992 0.503625
1.42383 0.503521
1.42773 0.502206
1.43164 0.503612
1.43555 0.501502
1.43945 0.503108
1.44336 0.503182
1.44727 0.502603
1.45117 0.503011
1.45508 0.50345
1.45898 0.501373
1.46289 0.502827
1.4668 0.501705
1.4707 0.502876
1.47461 0.503087
1.47852 0.501696
1.48242 0.502833
1.48633 0.502674
1.49023 0.50144
1.49414 0.503075
1.49805 0.501097
1.50195 0.502001
1.50586 0.501607
1.50977 0.500464
1.51367 0.502066
1.51758 0.501347
1.52148 0.499679
1.52539 0.500909
1.5293 0.49962
1.5332 0.501234
1.53711 0.500664
1.54102 0.498866
1.54492 0.500332
1.54883 0.499919
1.55273 0.49841
1.55664 0.499727
1.56055 0.498408
1.56445 0.499719
1.56836 0.498781
1.57227 0.497346
1.57617 0.497743
1.58008 0.498203
1.58398 0.496174
1.58789 0.497823
1.5918 0.496159
1.5957 0.496713
1.59961 0.49637
1.60352 0.494712
1.60742 0.495835
1.61133 0.495166
1.61523 0.493307
1.61914 0.494673
1.62305 0.49206
1.62695 0.492832
1.63086 0.492652
1.63477 0.490621
1.63867 0.491503
1.64258 0.4909
1.64648 0.489226
1.65039 0.489947
1.6543 0.488109
1.6582 0.488742
1.66211 0.488139
1.66602 0.486069
1.66992 0.486448
1.67383 0.486119
1.67773 0.48385
1.68164 0.484223
1.68555 0.48212
1.68945 0.482219
1.69336 0.481616
1.69727 0.478862
1.70117 0.479671
1.70508 0.478306
1.70898 0.47626
1.71289 0.475506
1.7168 0.474182
1.7207 0.473702
1.72461 0.472308
1.72852 0.469675
1.73242 0.469551
1.73633 0.468078
1.74023 0.465214
1.74414 0.465141
1.74805 0.46249
1.75195 0.461388
1.75586 0.459825
1.75977 0.457469
1.76367 0.457094
1.76758 0.454788
1.77148 0.452143
1.77539 0.451105
1.7793 0.448227
1.7832 0.446867
1.78711 0.444455
1.79102 0.441501
1.79492 0.440219
1.79883 0.43807
1.80273 0.433887
1.80664 0.43243
1.81055 0.429142
1.81445 0.427443
1.81836 0.424796
1.82227 0.420571
1.82617 0.419314
1.83008 0.416322
1.83398 0.412189
1.83789 0.409803
1.8418 0.405992
1.8457 0.403191
1.84961 0.400213
1.85352 0.395836
1.85742 0.393703
1.86133 0.39019
1.86523 0.385512
1.86914 0.38189
1.87305 0.377604
1.87695 0.374972
1.88086 0.371276
1.88477 0.365942
1.88867 0.362454
1.89258 0.358439
1.89648 0.353157
1.90039 0.350032
1.9043 0.345342
1.9082 0.341353
1.91211 0.337432
1.91602 0.332005
1.91992 0.328199
1.92383 0.323047
1.92773 0.31825
1.93164 0.314369
1.93555 0.308786
1.93945 0.304517
1.94336 0.299791
1.94727 0.294203
1.95117 0.290021
1.95508 0.285498
1.95898 0.279359
1.96289 0.275265
1.9668 0.269466
1.9707 0.265782
1.97461 0.260859
1.97852 0.255385
1.98242 0.250649
1.98633 0.245702
1.99023 0.240174
1.99414 0.235873
1.99805 0.230316
2.00195 0.225761
2.00586 0.220905
2.00977 0.215781
2.01367 0.211647
2.01758 0.206926
2.02148 0.201616
2.02539 0.197386
2.0293 0.192443
2.0332 0.188103
2.03711 0.183211
2.04102 0.178238
2.04492 0.17394
2.04883 0.170295
2.05273 0.164745
2.05664 0.161445
2.06055 0.156725
2.06445 0.153183
2.06836 0.148485
2.07227 0.144419
2.07617 0.140952
2.08008 0.137069
2.08398 0.132908
2.08789 0.129468
2.0918 0.125212
2.0957 0.121929
2.09961 0.118435
2.10352 0.114838
2.10742 0.111701
2.11133 0.108247
2.11523 0.104718
2.11914 0.101839
2.12305 0.098806
2.12695 0.0955686
2.13086 0.0926758
2.13477 0.0893522
2.13867 0.0868815
2.14258 0.0838863
2.14648 0.0813519
2.15039 0.0787433
2.1543 0.0762803
2.1582 0.0737951
2.16211 0.0711342
2.16602 0.0688538
2.16992 0.0668608
2.17383 0.064543
2.17773 0.0622042
2.18164 0.0603244
2.18555 0.0581527
2.18945 0.0565412
2.19336 0.054198
2.19727 0.0522493
2.20117 0.0507126
2.20508 0.0488415
2.20898 0.0470236
2.21289 0.0456986
2.2168 0.0440003
2.2207 0.0424504
2.22461 0.0410158
2.22852 0.0395505
2.23242 0.0381356
2.23633 0.0368983
2.24023 0.0354924
2.24414 0.0342433
2.24805 0.0329754
2.25195 0.0319872
2.25586 0.0308439
2.25977 0.0295542
2.26367 0.0286049
2.26758 0.0275976
2.27148 0.0265984
2.27539 0.0255296
2.2793 0.0245194
2.2832 0.0237583
2.28711 0.0230715
2.29102 0.0220815
2.29492 0.0212334
2.29883 0.0203474
2.30273 0.0195948
2.30664 0.0190449
2.31055 0.0182477
2.31445 0.0176517
2.31836 0.0169562
2.32227 0.0163254
2.32617 0.0156995
2.33008 0.0151524
2.33398 0.0145444
2.33789 0.0141156
2.3418 0.0136151
2.3457 0.01299
2.34961 0.0126136
2.35352 0.0121132
2.35742 0.011574
2.36133 0.0112648
2.36523 0.0107236
2.36914 0.0103857
2.37305 0.00997555
2.37695 0.00963354
2.38086 0.00917862
2.38477 0.00889702
2.38867 0.00862694
2.39258 0.00819174
2.39648 0.008
2.40039 0.00769434
2.4043 0.00735206
2.4082 0.00704845
2.41211 0.00681626
2.41602 0.00648474
2.41992 0.00630477
2.42383 0.00605235
2.42773 0.00580864
2.43164 0.0056448
2.43555 0.00539776
2.43945 0.00523904
2.44336 0.00504806
2.44727 0.00477184
2.45117 0.00464973
2.45508 0.00443648
2.45898 0.00427315
2.46289 0.00409805
2.4668 0.0039744
2.4707 0.00384282
2.47461 0.00370995
2.47852 0.00357709
2.48242 0.00340429
2.48633 0.0032832
2.49023 0.00312346
2.49414 0.00298701
2.49805 0.00287616
2.50195 0.00277478
2.50586 0.00266982
2.50977 0.00258765
2.51367 0.00249165
2.51758 0.00236954
2.52148 0.00226867
2.52539 0.00222797
2.5293 0.0021376
2.5332 0.00206669
2.53711 0.00198528
2.54102 0.00192614
2.54492 0.00184678
2.54883 0.00179098
2.55273 0.00171213
2.55664 0.00164941
2.56055 0.00155162
2.56445 0.00148762
2.56836 0.0014336
2.57227 0.00135578
2.57617 0.00131354
2.58008 0.00129254
2.58398 0.00121984
2.58789 0.0011968
2.5918 0.00113715
2.5957 0.00112998
2.59961 0.00103936
2.60352 0.00100838
2.60742 0.000935168
2.61133 0.000939008
2.61523 0.000931072
2.61914 0.000885248
2.62305 0.000825856
2.62695 0.00080128
2.63086 0.000766976
2.63477 0.000750336
2.63867 0.000735744
2.64258 0.000705024
2.64648 0.000637184
2.65039 0.00063232
2.6543 0.000607488
2.6582 0.000581632
2.66211 0.000549376
2.66602 0.000552192
2.66992 0.000524032
2.67383 0.000505344
2.67773 0.0004928
2.68164 0.000482816
2.68555 0.000461568
2.68945 0.000414464
2.69336 0.00041984
2.69727 0.000409856
2.70117 0.000404992
2.70508 0.000374272
2.70898 0.000352768
2.71289 0.00034944
2.7168 0.000330496
2.7207 0.000315392
2.72461 0.000302592
2.72852 0.000302336
2.73242 0.000291328
2.73633 0.000273152
2.74023 0.000267008
2.74414 0.000242944
2.74805 0.000238848
2.75195 0.000238848
2.75586 0.00022016
2.75977 0.000228096
2.76367 0.000197632
2.76758 0.000188928
2.77148 0.000187648
2.77539 0.000183296
2.7793 0.000182528
2.7832 0.000167168
2.78711 0.000154112
2.79102 0.000158976
2.79492 0.000155904
2.79883 0.000154368
2.80273 0.000135424
2.80664 0.000134912
2.81055 0.000128256
2.81445 0.000115712
2.81836 0.000112128
2.82227 0.000114944
2.82617 0.000111104
2.83008 0.000118016
2.83398 0.000112384
2.83789 0.000105472
2.8418 9.6256e-05
2.8457 9.2416e-05
2.84961 7.3472e-05
2.85352 9.472e-05
2.85742 8.192e-05
2.86133 7.552e-05
2.86523 7.5008e-05
2.86914 6.9376e-05
2.87305 6.8608e-05
2.87695 6.784e-05
2.88086 6.912e-05
2.88477 6.272e-05
2.88867 6.0672e-05
2.89258 5.7856e-05
2.89648 5.248e-05
2.90039 4.6848e-05
2.9043 5.504e-05
2.9082 5.4784e-05
2.91211 4.5312e-05
2.91602 4.7872e-05
2.91992 4.352e-05
2.92383 4.0448e-05
2.92773 4.352e-05
2.93164 3.8912e-05
2.93555 4.4032e-05
2.93945 3.328e-05
2.94336 3.2512e-05
2.94727 2.8416e-05
2.95117 3.2768e-05
2.95508 2.7904e-05
2.95898 2.9952e-05
2.96289 3.1488e-05
2.9668 2.3808e-05
2.9707 2.0992e-05
2.97461 2.3808e-05
2.97852 2.304e-05
2.98242 2.7392e-05
2.98633 1.92e-05
2.99023 2.2016e-05
2.99414 2.2528e-05
2.99805 1.8688e-05
3.00195 2.1504e-05
3.00586 1.8432e-05
3.00977 1.7664e-05
3.01367 1.8176e-05
3.01758 1.3312e-05
3.02148 1.664e-05
3.02539 1.2032e-05
3.0293 1.536e-05
3.0332 1.92e-05
3.03711 9.728e-06
3.04102 1.5872e-05
3.04492 1.2288e-05
3.04883 1.3056e-05
3.05273 1.3056e-05
3.05664 1.1008e-05
3.06055 1.408e-05
3.06445 1.024e-05
3.06836 1.1264e-05
3.07227 9.728e-06
3.07617 9.984e-06
3.08008 8.448e-06
3.08398 8.448e-06
3.08789 5.12e-06
3.0918 6.912e-06
3.0957 9.728e-06
3.09961 8.448e-06
3.10352 6.144e-06
3.10742 6.656e-06
3.11133 6.912e-06
3.11523 6.656e-06
3.11914 6.912e-06
3.12305 6.144e-06
3.12695 8.704e-06
3.13086 3.328e-06
3.13477 4.864e-06
3.13867 7.168e-06
3.14258 4.352e-06
3.14648 4.608e-06
3.15039 4.864e-06
3.1543 3.328e-06
3.1582 3.072e-06
3.16211 5.12e-06
3.16602 1.536e-06
3.16992 2.56e-06
3.17383 4.352e-06
3.17773 4.096e-06
3.18164 2.56e-06
3.18555 1.792e-06
3.18945 3.072e-06
3.19336 3.84e-06
3.19727 2.56e-06
3.20117 3.072e-06
3.20508 1.536e-06
3.20898 1.792e-06
3.21289 3.072e-06
3.2168 3.84e-06
3.2207 1.792e-06
3.22461 1.28e-06
3.22852 1.792e-06
3.23242 2.304e-06
3.23633 1.792e-06
3.24023 1.536e-06
3.24414 2.048e-06
3.24805 1.536e-06
3.25195 2.816e-06
3.25586 2.048e-06
3.25977 7.68e-07
3.26367 1.536e-06
3.26758 7.68e-07
3.27148 1.536e-06
3.27539 1.024e-06
3.2793 3.328e-06
3.2832 1.28e-06
3.28711 1.28e-06
3.29102 1.536e-06
3.29492 1.024e-06
3.29883 1.024e-06
3.30273 2.56e-07
3.30664 1.792e-06
3.31055 0
3.31445 5.12e-07
3.31836 7.68e-07
3.32227 7.68e-07
3.32617 1.024e-06
3.33008 1.024e-06
3.33398 5.12e-07
3.33789 7.68e-07
3.3418 2.56e-07
3.3457 7.68e-07
3.34961 2.56e-07
3.35352 2.56e-07
3.35742 1.024e-06
3.36133 2.56e-07
3.36523 2.56e-07
3.36914 5.12e-07
3.37305 1.024e-06
3.37695 0
3.38086 1.024e-06
3.38477 1.28e-06
3.38867 5.12e-07
3.39258 5.12e-07
3.39648 0
3.40039 0
3.4043 2.56e-07
3.4082 0
3.41211 0
3.41602 7.68e-07
3.41992 2.56e-07
3.42383 0
3.42773 1.024e-06
3.43164 2.56e-07
3.43555 7.68e-07
3.43945 0
3.44336 0
3.44727 2.56e-07
3.45117 5.12e-07
3.45508 2.56e-07
3.45898 2.56e-07
3.46289 0
3.4668 5.12e-07
3.4707 2.56e-07
3.47461 2.56e-07
3.47852 0
3.48242 0
3.48633 2.56e-07
3.49023 2.56e-07
3.49414 0
3.49805 0
3.50195 5.12e-07
3.50586 2.56e-07
3.50977 0
3.51367 0
3.51758 2.56e-07
3.52148 2.56e-07
3.52539 0
3.5293 2.56e-07
3.5332 0
3.53711 0
3.54102 0
3.54492 0
3.54883 2.56e-07
3.55273 0
3.55664 0
3.56055 2.56e-07
3.56445 0
3.56836 0
3.57227 2.56e-07
3.57617 0
3.58008 0
3.58398 2.56e-07
3.58789 0
3.5918 0
3.5957 2.56e-07
3.59961 0
3.60352 0
3.60742 0
3.61133 0
3.61523 2.56e-07
3.61914 0
3.62305 0
3.62695 0
3.63086 0
3.63477 0
3.63867 2.56e-07
3.64258 0
3.64648 0
3.65039 0
3.6543 0
3.6582 0
3.66211 0
3.66602 0
3.66992 0
3.67383 0
3.67773 0
3.68164 0
3.68555 0
3.68945 0
3.69336 0
3.69727 0
3.70117 0
3.70508 0
3.70898 0
3.71289 0
3.7168 0
3.7207 0
3.72461 0
3.72852 0
3.73242 0
3.73633 0
3.74023 0
3.74414 0
3.74805 0
3.75195 0
3.75586 2.56e-07
3.75977 0
3.76367 0
3.76758 0
3.77148 0
3.77539 0
3.7793 0
3.7832 0
3.78711 0
3.79102 0
3.79492 0
3.79883 0
3.80273 0
3.80664 0
3.81055 0
3.81445 0
3.81836 0
3.82227 0
3.82617 0
3.83008 0
3.83398 0
3.83789 0
3.8418 0
3.8457 0
3.84961 0
3.85352 0
3.85742 0
3.86133 0
3.86523 0
3.86914 0
3.87305 0
3.87695 0
3.88086 0
3.88477 0
3.88867 0
3.89258 0
3.89648 0
3.90039 0
3.9043 0
3.9082 0
3.91211 0
3.91602 0
3.91992 0
3.92383 0
3.92773 0
3.93164 0
3.93555 0
3.93945 0
3.94336 0
3.94727 0
3.95117 0
3.95508 0
3.95898 0
3.96289 0
3.9668 0
3.9707 0
3.97461 0
3.97852 0
3.98242 0
3.98633 0
3.99023 0
3.99414 0
3.99805 0


==> data/max-10-1G-00-intervals-4-xmax-128-bins.dat <==
0.015625 0.50415
0.046875 0.503997
0.078125 0.503688
0.109375 0.503951
0.140625 0.504187
0.171875 0.503643
0.203125 0.503952
0.234375 0.504065
0.265625 0.504054
0.296875 0.504083
0.328125 0.503958
0.359375 0.503783
0.390625 0.504056
0.421875 0.503866
0.453125 0.503801
0.484375 0.504037
0.515625 0.503667
0.546875 0.504209
0.578125 0.503963
0.609375 0.50392
0.640625 0.504088
0.671875 0.503944
0.703125 0.503844
0.734375 0.503901
0.765625 0.503773
0.796875 0.504147
0.828125 0.503841
0.859375 0.504062
0.890625 0.50397
0.921875 0.504373
0.953125 0.503832
0.984375 0.504022
1.01562 0.503654
1.04688 0.503961
1.07812 0.503774
1.10938 0.504025
1.14062 0.503971
1.17188 0.503822
1.20312 0.504109
1.23438 0.503747
1.26562 0.503854
1.29688 0.503924
1.32812 0.503536
1.35938 0.503607
1.39062 0.503362
1.42188 0.503129
1.45312 0.502657
1.48438 0.502347
1.51562 0.500962
1.54688 0.499695
1.57812 0.497744
1.60938 0.494854
1.64062 0.490724
1.67188 0.485714
1.70312 0.478328
1.73438 0.46827
1.76562 0.455255
1.79688 0.438321
1.82812 0.417054
1.85938 0.391017
1.89062 0.360202
1.92188 0.32543
1.95312 0.287265
1.98438 0.248092
2.01562 0.209058
2.04688 0.172088
2.07812 0.138962
2.10938 0.110064
2.14062 0.0855925
2.17188 0.0657335
2.20312 0.0499081
2.23438 0.0375952
2.26562 0.0281544
2.29688 0.0209224
2.32812 0.0155075
2.35938 0.011455
2.39062 0.00844678
2.42188 0.00619472
2.45312 0.00456134
2.48438 0.0033505
2.51562 0.00244096
2.54688 0.00181613
2.57812 0.00130461
2.60938 0.00096176
2.64062 0.000704544
2.67188 0.00051872
2.70312 0.000382016
2.73438 0.0002792
2.76562 0.000203392
2.79688 0.00014864
2.82812 0.000110752
2.85938 7.888e-05
2.89062 5.9072e-05
2.92188 4.48e-05
2.95312 3.0016e-05
2.98438 2.2208e-05
3.01562 1.664e-05
3.04688 1.3536e-05
3.07812 8.768e-06
3.10938 7.2e-06
3.14062 5.152e-06
3.17188 3.136e-06
3.20312 2.848e-06
3.23438 1.76e-06
3.26562 1.728e-06
3.29688 1.024e-06
3.32812 7.04e-07
3.35938 5.44e-07
3.39062 4.48e-07
3.42188 3.84e-07
3.45312 2.24e-07
3.48438 1.28e-07
3.51562 1.92e-07
3.54688 6.4e-08
3.57812 6.4e-08
3.60938 6.4e-08
3.64062 3.2e-08
3.67188 0
3.70312 0
3.73438 0
3.76562 3.2e-08
3.79688 0
3.82812 0
3.85938 0
3.89062 0
3.92188 0
3.95312 0
3.98438 0


==> data/max-10-1G-00-intervals-4-xmax-256-bins.dat <==
0.0078125 0.50408
0.0234375 0.504221
0.0390625 0.504097
0.0546875 0.503897
0.0703125 0.503614
0.0859375 0.503762
0.101562 0.503792
0.117188 0.50411
0.132812 0.504185
0.148438 0.50419
0.164062 0.503535
0.179688 0.503752
0.195312 0.503857
0.210938 0.504047
0.226562 0.504077
0.242188 0.504052
0.257812 0.504346
0.273438 0.503762
0.289062 0.504309
0.304688 0.503857
0.320312 0.504088
0.335938 0.503829
0.351562 0.503754
0.367188 0.503812
0.382812 0.504103
0.398438 0.504009
0.414062 0.503807
0.429688 0.503926
0.445312 0.503907
0.460938 0.503695
0.476562 0.503977
0.492188 0.504097
0.507812 0.50383
0.523438 0.503504
0.539062 0.504362
0.554688 0.504056
0.570312 0.504141
0.585938 0.503784
0.601562 0.503929
0.617188 0.503911
0.632812 0.504149
0.648438 0.504027
0.664062 0.503925
0.679688 0.503962
0.695312 0.503814
0.710938 0.503874
0.726562 0.503816
0.742188 0.503986
0.757812 0.503827
0.773438 0.503718
0.789062 0.504188
0.804688 0.504106
0.820312 0.503831
0.835938 0.503852
0.851562 0.504209
0.867188 0.503915
0.882812 0.504017
0.898438 0.503924
0.914062 0.504415
0.929688 0.504331
0.945312 0.50386
0.960938 0.503804
0.976562 0.503954
0.992188 0.504091
1.00781 0.503689
1.02344 0.50362
1.03906 0.504161
1.05469 0.503761
1.07031 0.503864
1.08594 0.503684
1.10156 0.504011
1.11719 0.504039
1.13281 0.504066
1.14844 0.503875
1.16406 0.504176
1.17969 0.503467
1.19531 0.504405
1.21094 0.503814
1.22656 0.504048
1.24219 0.503446
1.25781 0.504312
1.27344 0.503396
1.28906 0.504086
1.30469 0.503762
1.32031 0.503706
1.33594 0.503367
1.35156 0.503911
1.36719 0.503303
1.38281 0.503383
1.39844 0.503342
1.41406 0.503547
1.42969 0.50271
1.44531 0.502976
1.46094 0.502339
1.47656 0.502623
1.49219 0.502072
1.50781 0.501535
1.52344 0.500388
1.53906 0.500274
1.55469 0.499116
1.57031 0.498397
1.58594 0.49709
1.60156 0.495907
1.61719 0.493801
1.63281 0.491902
1.64844 0.489546
1.66406 0.48735
1.67969 0.484078
1.69531 0.480592
1.71094 0.476064
1.72656 0.471309
1.74219 0.465231
1.75781 0.458944
1.77344 0.451566
1.78906 0.443261
1.80469 0.433382
1.82031 0.423031
1.83594 0.411076
1.85156 0.398236
1.86719 0.383799
1.88281 0.368661
1.89844 0.351743
1.91406 0.334747
1.92969 0.316113
1.94531 0.297133
1.96094 0.277397
1.97656 0.258169
1.99219 0.238016
2.00781 0.218524
2.02344 0.199593
2.03906 0.180873
2.05469 0.163302
2.07031 0.14676
2.08594 0.131165
2.10156 0.116726
2.11719 0.103403
2.13281 0.0911196
2.14844 0.0800655
2.16406 0.070161
2.17969 0.061306
2.19531 0.0534253
2.21094 0.046391
2.22656 0.0402881
2.24219 0.0349023
2.25781 0.0302476
2.27344 0.0260612
2.28906 0.0225362
2.30469 0.0193087
2.32031 0.0166582
2.33594 0.0143569
2.35156 0.0123227
2.36719 0.0105874
2.38281 0.00908403
2.39844 0.00780954
2.41406 0.00666355
2.42969 0.00572589
2.44531 0.00492717
2.46094 0.00419552
2.47656 0.00363354
2.49219 0.00306746
2.50781 0.00263098
2.52344 0.00225094
2.53906 0.00195622
2.55469 0.00167603
2.57031 0.00139763
2.58594 0.00121158
2.60156 0.00102822
2.61719 0.000895296
2.63281 0.000763584
2.64844 0.000645504
2.66406 0.000551808
2.67969 0.000485632
2.69531 0.000412288
2.71094 0.000351744
2.72656 0.000302912
2.74219 0.000255488
2.75781 0.000221184
2.77344 0.0001856
2.78906 0.00015904
2.80469 0.00013824
2.82031 0.000113472
2.83594 0.000108032
2.85156 8.5632e-05
2.86719 7.2128e-05
2.88281 6.5088e-05
2.89844 5.3056e-05
2.91406 4.7872e-05
2.92969 4.1728e-05
2.94531 3.1744e-05
2.96094 2.8288e-05
2.97656 2.3808e-05
2.99219 2.0608e-05
3.00781 1.8944e-05
3.02344 1.4336e-05
3.03906 1.4272e-05
3.05469 1.28e-05
3.07031 1.0304e-05
3.08594 7.232e-06
3.10156 7.744e-06
3.11719 6.656e-06
3.13281 6.016e-06
3.14844 4.288e-06
3.16406 3.072e-06
3.17969 3.2e-06
3.19531 3.136e-06
3.21094 2.56e-06
3.22656 1.792e-06
3.24219 1.728e-06
3.25781 1.792e-06
3.27344 1.664e-06
3.28906 1.28e-06
3.30469 7.68e-07
3.32031 7.68e-07
3.33594 6.4e-07
3.35156 5.76e-07
3.36719 5.12e-07
3.38281 7.04e-07
3.39844 1.92e-07
3.41406 2.56e-07
3.42969 5.12e-07
3.44531 1.92e-07
3.46094 2.56e-07
3.47656 1.28e-07
3.49219 1.28e-07
3.50781 1.92e-07
3.52344 1.92e-07
3.53906 0
3.55469 1.28e-07
3.57031 6.4e-08
3.58594 6.4e-08
3.60156 6.4e-08
3.61719 6.4e-08
3.63281 6.4e-08
3.64844 0
3.66406 0
3.67969 0
3.69531 0
3.71094 0
3.72656 0
3.74219 0
3.75781 6.4e-08
3.77344 0
3.78906 0
3.80469 0
3.82031 0
3.83594 0
3.85156 0
3.86719 0
3.88281 0
3.89844 0
3.91406 0
3.92969 0
3.94531 0
3.96094 0
3.97656 0
3.99219 0


==> data/max-10-1G-00-intervals-4-xmax-32-bins.dat <==
0.0625 0.503947
0.1875 0.503962
0.3125 0.503969
0.4375 0.50394
0.5625 0.50394
0.6875 0.503944
0.8125 0.503956
0.9375 0.504049
1.0625 0.503854
1.1875 0.503912
1.3125 0.50373
1.4375 0.502874
1.5625 0.498314
1.6875 0.480759
1.8125 0.425412
1.9375 0.305247
2.0625 0.157543
2.1875 0.0597073
2.3125 0.0190098
2.4375 0.00563834
2.5625 0.00163086
2.6875 0.00047112
2.8125 0.000135416
2.9375 3.9024e-05
3.0625 1.1536e-05
3.1875 3.224e-06
3.3125 1e-06
3.4375 2.96e-07
3.5625 9.6e-08
3.6875 8e-09
3.8125 8e-09
3.9375 0


==> data/max-10-1G-00-intervals-4-xmax-512-bins.dat <==
0.00390625 0.504176
0.0117188 0.503983
0.0195312 0.504251
0.0273438 0.50419
0.0351562 0.504235
0.0429688 0.50396
0.0507812 0.503969
0.0585938 0.503826
0.0664062 0.503347
0.0742188 0.503881
0.0820312 0.503735
0.0898438 0.50379
0.0976562 0.503613
0.105469 0.503971
0.113281 0.504118
0.121094 0.504103
0.128906 0.50447
0.136719 0.503899
0.144531 0.504397
0.152344 0.503983
0.160156 0.50357
0.167969 0.5035
0.175781 0.503883
0.183594 0.50362
0.191406 0.503833
0.199219 0.503881
0.207031 0.504008
0.214844 0.504086
0.222656 0.504269
0.230469 0.503885
0.238281 0.503851
0.246094 0.504254
0.253906 0.504389
0.261719 0.504303
0.269531 0.504091
0.277344 0.503434
0.285156 0.504406
0.292969 0.504212
0.300781 0.503668
0.308594 0.504046
0.316406 0.504091
0.324219 0.504085
0.332031 0.503648
0.339844 0.504009
0.347656 0.503559
0.355469 0.503948
0.363281 0.503896
0.371094 0.503727
0.378906 0.504249
0.386719 0.503957
0.394531 0.504078
0.402344 0.50394
0.410156 0.503866
0.417969 0.503747
0.425781 0.504071
0.433594 0.50378
0.441406 0.504002
0.449219 0.503811
0.457031 0.503651
0.464844 0.503738
0.472656 0.503941
0.480469 0.504013
0.488281 0.50413
0.496094 0.504063
0.503906 0.503857
0.511719 0.503802
0.519531 0.503243
0.527344 0.503765
0.535156 0.504178
0.542969 0.504547
0.550781 0.503977
0.558594 0.504134
0.566406 0.504479
0.574219 0.503804
0.582031 0.503899
0.589844 0.50367
0.597656 0.50388
0.605469 0.503978
0.613281 0.503721
0.621094 0.504101
0.628906 0.504451
0.636719 0.503848
0.644531 0.503988
0.652344 0.504067
0.660156 0.503762
0.667969 0.504088
0.675781 0.504039
0.683594 0.503886
0.691406 0.503903
0.699219 0.503726
0.707031 0.503547
0.714844 0.5042
0.722656 0.503893
0.730469 0.50374
0.738281 0.503734
0.746094 0.504239
0.753906 0.503511
0.761719 0.504143
0.769531 0.503519
0.777344 0.503917
0.785156 0.504316
0.792969 0.50406
0.800781 0.504386
0.808594 0.503827
0.816406 0.503524
0.824219 0.504137
0.832031 0.504058
0.839844 0.503646
0.847656 0.504273
0.855469 0.504144
0.863281 0.503761
0.871094 0.504068
0.878906 0.504027
0.886719 0.504007
0.894531 0.503916
0.902344 0.503932
0.910156 0.504142
0.917969 0.504687
0.925781 0.504468
0.933594 0.504194
0.941406 0.50379
0.949219 0.50393
0.957031 0.504162
0.964844 0.503447
0.972656 0.504018
0.980469 0.503891
0.988281 0.504332
0.996094 0.50385
1.00391 0.503879
1.01172 0.503499
1.01953 0.50368
1.02734 0.503559
1.03516 0.504648
1.04297 0.503674
1.05078 0.503771
1.05859 0.503751
1.06641 0.504297
1.07422 0.503431
1.08203 0.503717
1.08984 0.503651
1.09766 0.504234
1.10547 0.503788
1.11328 0.504233
1.12109 0.503845
1.12891 0.504388
1.13672 0.503745
1.14453 0.504153
1.15234 0.503598
1.16016 0.504595
1.16797 0.503758
1.17578 0.503687
1.18359 0.503247
1.19141 0.504507
1.19922 0.504303
1.20703 0.504084
1.21484 0.503544
1.22266 0.504535
1.23047 0.503561
1.23828 0.503284
1.24609 0.503607
1.25391 0.504424
1.26172 0.504201
1.26953 0.503202
1.27734 0.503591
1.28516 0.504062
1.29297 0.50411
1.30078 0.503715
1.30859 0.503809
1.31641 0.503994
1.32422 0.503418
1.33203 0.503834
1.33984 0.5029
1.34766 0.504458
1.35547 0.503365
1.36328 0.50324
1.37109 0.503366
1.37891 0.503553
1.38672 0.503213
1.39453 0.503102
1.40234 0.503581
1.41016 0.504004
1.41797 0.503091
1.42578 0.502863
1.43359 0.502557
1.44141 0.503145
1.44922 0.502807
1.45703 0.502411
1.46484 0.502266
1.47266 0.502981
1.48047 0.502264
1.48828 0.502057
1.49609 0.502086
1.50391 0.501804
1.51172 0.501265
1.51953 0.500513
1.52734 0.500264
1.53516 0.500949
1.54297 0.499599
1.55078 0.499164
1.55859 0.499068
1.56641 0.49925
1.57422 0.497544
1.58203 0.497188
1.58984 0.496991
1.59766 0.496542
1.60547 0.495273
1.61328 0.494236
1.62109 0.493367
1.62891 0.492742
1.63672 0.491062
1.64453 0.490063
1.65234 0.489028
1.66016 0.488441
1.66797 0.486259
1.67578 0.484985
1.68359 0.483172
1.69141 0.481918
1.69922 0.479267
1.70703 0.477283
1.71484 0.474844
1.72266 0.473005
1.73047 0.469613
1.73828 0.466646
1.74609 0.463815
1.75391 0.460606
1.76172 0.457282
1.76953 0.453465
1.77734 0.449666
1.78516 0.445661
1.79297 0.44086
1.80078 0.435978
1.80859 0.430786
1.81641 0.42612
1.82422 0.419943
1.83203 0.414255
1.83984 0.407897
1.84766 0.401702
1.85547 0.39477
1.86328 0.387851
1.87109 0.379747
1.87891 0.373124
1.88672 0.364198
1.89453 0.355798
1.90234 0.347687
1.91016 0.339392
1.91797 0.330102
1.92578 0.320649
1.93359 0.311578
1.94141 0.302154
1.94922 0.292112
1.95703 0.282429
1.96484 0.272365
1.97266 0.26332
1.98047 0.253017
1.98828 0.242938
1.99609 0.233095
2.00391 0.223333
2.01172 0.213714
2.01953 0.204271
2.02734 0.194914
2.03516 0.185657
2.04297 0.176089
2.05078 0.16752
2.05859 0.159085
2.06641 0.150834
2.07422 0.142686
2.08203 0.134989
2.08984 0.12734
2.09766 0.120182
2.10547 0.11327
2.11328 0.106483
2.12109 0.100322
2.12891 0.0941222
2.13672 0.0881169
2.14453 0.0826191
2.15234 0.0775118
2.16016 0.0724646
2.16797 0.0678573
2.17578 0.0633736
2.18359 0.0592385
2.19141 0.0553696
2.19922 0.051481
2.20703 0.0479325
2.21484 0.0448494
2.22266 0.0417331
2.23047 0.038843
2.23828 0.0361953
2.24609 0.0336093
2.25391 0.0314156
2.26172 0.0290796
2.26953 0.027098
2.27734 0.0250245
2.28516 0.0234149
2.29297 0.0216575
2.30078 0.0199711
2.30859 0.0186463
2.31641 0.0173039
2.32422 0.0160124
2.33203 0.0148484
2.33984 0.0138653
2.34766 0.0128018
2.35547 0.0118436
2.36328 0.0109942
2.37109 0.0101806
2.37891 0.00940608
2.38672 0.00876198
2.39453 0.00809587
2.40234 0.0075232
2.41016 0.00693235
2.41797 0.00639475
2.42578 0.0059305
2.43359 0.00552128
2.44141 0.00514355
2.44922 0.00471078
2.45703 0.00435482
2.46484 0.00403622
2.47266 0.00377638
2.48047 0.00349069
2.48828 0.00320333
2.49609 0.00293158
2.50391 0.0027223
2.51172 0.00253965
2.51953 0.0023191
2.52734 0.00218278
2.53516 0.00202598
2.54297 0.00188646
2.55078 0.00175155
2.55859 0.00160051
2.56641 0.00146061
2.57422 0.00133466
2.58203 0.00125619
2.58984 0.00116698
2.59766 0.00108467
2.60547 0.000971776
2.61328 0.00093504
2.62109 0.000855552
2.62891 0.000784128
2.63672 0.00074304
2.64453 0.000671104
2.65234 0.000619904
2.66016 0.000565504
2.66797 0.000538112
2.67578 0.000499072
2.68359 0.000472192
2.69141 0.000417152
2.69922 0.000407424
2.70703 0.00036352
2.71484 0.000339968
2.72266 0.000308992
2.73047 0.000296832
2.73828 0.00027008
2.74609 0.000240896
2.75391 0.000229504
2.76172 0.000212864
2.76953 0.000188288
2.77734 0.000182912
2.78516 0.00016064
2.79297 0.00015744
2.80078 0.000144896
2.80859 0.000131584
2.81641 0.00011392
2.82422 0.000113024
2.83203 0.0001152
2.83984 0.000100864
2.84766 8.2944e-05
2.85547 8.832e-05
2.86328 7.5264e-05
2.87109 6.8992e-05
2.87891 6.848e-05
2.88672 6.1696e-05
2.89453 5.5168e-05
2.90234 5.0944e-05
2.91016 5.0048e-05
2.91797 4.5696e-05
2.92578 4.1984e-05
2.93359 4.1472e-05
2.94141 3.2896e-05
2.94922 3.0592e-05
2.95703 2.8928e-05
2.96484 2.7648e-05
2.97266 2.24e-05
2.98047 2.5216e-05
2.98828 2.0608e-05
2.99609 2.0608e-05
3.00391 1.9968e-05
3.01172 1.792e-05
3.01953 1.4976e-05
3.02734 1.3696e-05
3.03516 1.4464e-05
3.04297 1.408e-05
3.05078 1.3056e-05
3.05859 1.2544e-05
3.06641 1.0752e-05
3.07422 9.856e-06
3.08203 8.448e-06
3.08984 6.016e-06
3.09766 9.088e-06
3.10547 6.4e-06
3.11328 6.784e-06
3.12109 6.528e-06
3.12891 6.016e-06
3.13672 6.016e-06
3.14453 4.48e-06
3.15234 4.096e-06
3.16016 4.096e-06
3.16797 2.048e-06
3.17578 4.224e-06
3.18359 2.176e-06
3.19141 3.456e-06
3.19922 2.816e-06
3.20703 1.664e-06
3.21484 3.456e-06
3.22266 1.536e-06
3.23047 2.048e-06
3.23828 1.664e-06
3.24609 1.792e-06
3.25391 2.432e-06
3.26172 1.152e-06
3.26953 1.152e-06
3.27734 2.176e-06
3.28516 1.28e-06
3.29297 1.28e-06
3.30078 6.4e-07
3.30859 8.96e-07
3.31641 6.4e-07
3.32422 8.96e-07
3.33203 7.68e-07
3.33984 5.12e-07
3.34766 5.12e-07
3.35547 6.4e-07
3.36328 2.56e-07
3.37109 7.68e-07
3.37891 5.12e-07
3.38672 8.96e-07
3.39453 2.56e-07
3.40234 1.28e-07
3.41016 0
3.41797 5.12e-07
3.42578 5.12e-07
3.43359 5.12e-07
3.44141 0
3.44922 3.84e-07
3.45703 2.56e-07
3.46484 2.56e-07
3.47266 2.56e-07
3.48047 0
3.48828 2.56e-07
3.49609 0
3.50391 3.84e-07
3.51172 0
3.51953 2.56e-07
3.52734 1.28e-07
3.53516 0
3.54297 0
3.55078 1.28e-07
3.55859 1.28e-07
3.56641 0
3.57422 1.28e-07
3.58203 1.28e-07
3.58984 0
3.59766 1.28e-07
3.60547 0
3.61328 1.28e-07
3.62109 0
3.62891 0
3.63672 1.28e-07
3.64453 0
3.65234 0
3.66016 0
3.66797 0
3.67578 0
3.68359 0
3.69141 0
3.69922 0
3.70703 0
3.71484 0
3.72266 0
3.73047 0
3.73828 0
3.74609 0
3.75391 1.28e-07
3.76172 0
3.76953 0
3.77734 0
3.78516 0
3.79297 0
3.80078 0
3.80859 0
3.81641 0
3.82422 0
3.83203 0
3.83984 0
3.84766 0
3.85547 0
3.86328 0
3.87109 0
3.87891 0
3.88672 0
3.89453 0
3.90234 0
3.91016 0
3.91797 0
3.92578 0
3.93359 0
3.94141 0
3.94922 0
3.95703 0
3.96484 0
3.97266 0
3.98047 0
3.98828 0
3.99609 0


==> data/max-10-1G-00-intervals-4-xmax-64-bins.dat <==
0.03125 0.504074
0.09375 0.50382
0.15625 0.503915
0.21875 0.504008
0.28125 0.504069
0.34375 0.50387
0.40625 0.503961
0.46875 0.503919
0.53125 0.503938
0.59375 0.503941
0.65625 0.504016
0.71875 0.503873
0.78125 0.50396
0.84375 0.503951
0.90625 0.504172
0.96875 0.503927
1.03125 0.503808
1.09375 0.503899
1.15625 0.503896
1.21875 0.503928
1.28125 0.503889
1.34375 0.503572
1.40625 0.503246
1.46875 0.502502
1.53125 0.500328
1.59375 0.496299
1.65625 0.488219
1.71875 0.473299
1.78125 0.446788
1.84375 0.404035
1.90625 0.342816
1.96875 0.267679
2.03125 0.190573
2.09375 0.124513
2.15625 0.075663
2.21875 0.0437517
2.28125 0.0245384
2.34375 0.0134813
2.40625 0.00732075
2.46875 0.00395592
2.53125 0.00212854
2.59375 0.00113318
2.65625 0.000611632
2.71875 0.000330608
2.78125 0.000176016
2.84375 9.4816e-05
2.90625 5.1936e-05
2.96875 2.6112e-05
3.03125 1.5088e-05
3.09375 7.984e-06
3.15625 4.144e-06
3.21875 2.304e-06
3.28125 1.376e-06
3.34375 6.24e-07
3.40625 4.16e-07
3.46875 1.76e-07
3.53125 1.28e-07
3.59375 6.4e-08
3.65625 1.6e-08
3.71875 0
3.78125 1.6e-08
3.84375 0
3.90625 0
3.96875 0


==> data/max-10-1G-00-positions-1-xmax-1024-bins.dat <==
0.000488281 1.00029
0.00146484 1.00057
0.00244141 0.999243
0.00341797 0.99986
0.00439453 0.999861
0.00537109 0.99999
0.00634766 0.999967
0.00732422 0.999313
0.00830078 0.999517
0.00927734 0.999928
0.0102539 1.00043
0.0112305 1.00034
0.012207 1.00038
0.0131836 1.00172
0.0141602 0.999298
0.0151367 1.00029
0.0161133 0.999548
0.0170898 1.00046
0.0180664 0.99992
0.019043 1.0002
0.0200195 1.00022
0.0209961 1.00027
0.0219727 0.99996
0.0229492 1.00038
0.0239258 1.00009
0.0249023 1.00016
0.0258789 0.999961
0.0268555 1.0003
0.027832 1.00028
0.0288086 1.00029
0.0297852 1.0005
0.0307617 1.00061
0.0317383 1.00033
0.0327148 0.999486
0.0336914 0.999826
0.034668 0.999831
0.0356445 1.00012
0.0366211 1.00044
0.0375977 1.00025
0.0385742 0.999572
0.0395508 0.999779
0.0405273 1.00046
0.0415039 1.00032
0.0424805 1.00006
0.043457 0.999672
0.0444336 1.00104
0.0454102 1.00049
0.0463867 1.00068
0.0473633 0.999542
0.0483398 0.999412
0.0493164 0.999835
0.050293 0.99915
0.0512695 0.999766
0.0522461 0.99958
0.0532227 1.00004
0.0541992 0.999907
0.0551758 0.999965
0.0561523 0.99951
0.0571289 0.999942
0.0581055 0.999258
0.059082 0.99961
0.0600586 1.00003
0.0610352 1.00049
0.0620117 0.999768
0.0629883 0.999974
0.0639648 0.999699
0.0649414 0.999734
0.065918 0.999644
0.0668945 0.999864
0.0678711 0.999429
0.0688477 0.999833
0.0698242 0.999154
0.0708008 1.00005
0.0717773 1.00032
0.0727539 1.00084
0.0737305 1.00031
0.074707 1.00013
0.0756836 0.999941
0.0766602 0.999452
0.0776367 1.00051
0.0786133 1.00078
0.0795898 1.00069
0.0805664 1.00028
0.081543 1.00038
0.0825195 1.00042
0.0834961 1.00005
0.0844727 1.0001
0.0854492 1.00011
0.0864258 1.00053
0.0874023 1.00135
0.0883789 0.999821
0.0893555 0.999842
0.090332 0.999428
0.0913086 1.00038
0.0922852 1.00017
0.0932617 0.999883
0.0942383 0.999948
0.0952148 0.999866
0.0961914 0.999934
0.097168 0.999763
0.0981445 1.00032
0.0991211 0.999762
0.100098 1.00016
0.101074 0.999508
0.102051 1.00074
0.103027 0.998771
0.104004 1.00017
0.10498 0.999158
0.105957 1.00032
0.106934 0.999059
0.10791 0.999999
0.108887 0.999427
0.109863 1.00072
0.11084 1.00043
0.111816 0.999609
0.112793 1.00042
0.11377 0.999596
0.114746 1.00037
0.115723 1.00045
0.116699 1.00081
0.117676 1.00158
0.118652 0.998768
0.119629 1.00097
0.120605 1.00018
0.121582 1.00001
0.122559 0.999772
0.123535 1.00027
0.124512 0.999127
0.125488 1.00107
0.126465 1.00019
0.127441 0.999732
0.128418 1.00037
0.129395 0.998965
0.130371 0.999334
0.131348 0.999793
0.132324 1.00073
0.133301 1.00085
0.134277 0.999177
0.135254 1.00007
0.13623 0.999511
0.137207 1.00095
0.138184 0.999696
0.13916 0.999987
0.140137 0.998684
0.141113 0.999655
0.14209 1.00055
0.143066 0.998854
0.144043 0.999632
0.14502 0.999237
0.145996 1.00079
0.146973 0.99931
0.147949 0.999638
0.148926 0.999096
0.149902 0.998757
0.150879 1.00042
0.151855 0.999279
0.152832 1.00107
0.153809 0.998658
0.154785 0.999695
0.155762 0.999849
0.156738 1.00018
0.157715 1.00063
0.158691 0.999698
0.159668 1.00165
0.160645 0.998605
0.161621 1.00053
0.162598 1.00007
0.163574 1.00088
0.164551 0.999876
0.165527 0.999413
0.166504 1.00046
0.16748 0.99928
0.168457 1.00071
0.169434 0.998513
0.17041 1.00008
0.171387 0.998672
0.172363 1.00102
0.17334 0.999932
0.174316 1.00007
0.175293 1.00071
0.17627 1.00014
0.177246 1.00024
0.178223 1.00087
0.179199 0.99951
0.180176 1.00047
0.181152 0.998747
0.182129 1.00104
0.183105 0.999944
0.184082 1.00035
0.185059 0.998591
0.186035 1.00026
0.187012 0.998661
0.187988 1.00024
0.188965 1.00098
0.189941 0.998473
0.190918 1.00055
0.191895 0.99932
0.192871 1.00115
0.193848 0.999407
0.194824 0.999473
0.195801 1.00042
0.196777 0.999244
0.197754 0.999834
0.19873 0.999763
0.199707 1.00005
0.200684 0.999269
0.20166 1.00102
0.202637 0.999368
0.203613 0.999812
0.20459 1.00115
0.205566 0.998885
0.206543 1.00059
0.20752 0.999566
0.208496 1.00089
0.209473 0.999353
0.210449 1.00058
0.211426 1.00084
0.212402 0.999361
0.213379 1.00036
0.214355 0.999579
0.215332 1.00068
0.216309 0.998764
0.217285 1.00074
0.218262 1.00022
0.219238 1.00128
0.220215 1.00108
0.221191 0.999313
0.222168 1.00036
0.223145 1.00044
0.224121 0.999773
0.225098 0.998645
0.226074 1.00029
0.227051 1.00008
0.228027 0.998524
0.229004 0.999605
0.22998 0.99986
0.230957 1.00071
0.231934 0.999447
0.23291 0.99991
0.233887 0.999274
0.234863 0.999849
0.23584 1.0002
0.236816 0.999589
0.237793 1.00008
0.23877 0.998633
0.239746 1.00134
0.240723 0.999374
0.241699 1.00103
0.242676 0.999702
0.243652 0.999584
0.244629 1.00003
0.245605 0.999373
0.246582 1.00014
0.247559 0.998398
0.248535 1.00077
0.249512 1.00104
0.250488 1.00065
0.251465 1.00015
0.252441 0.999066
0.253418 1.00038
0.254395 0.998752
0.255371 1.00029
0.256348 0.998651
0.257324 1.00053
0.258301 1.00085
0.259277 0.999266
0.260254 1.0006
0.26123 0.998672
0.262207 0.99985
0.263184 0.999869
0.26416 1.00086
0.265137 0.999139
0.266113 1.00025
0.26709 1.00076
0.268066 0.999338
0.269043 1.00089
0.27002 0.99957
0.270996 1.00068
0.271973 1.00018
0.272949 1.00025
0.273926 1.00029
0.274902 1.00036
0.275879 1.00018
0.276855 0.999096
0.277832 1.00068
0.278809 0.999312
0.279785 1.00034
0.280762 0.99959
0.281738 0.999906
0.282715 1.00145
0.283691 0.999903
0.284668 0.999474
0.285645 1.00057
0.286621 1.0011
0.287598 0.999444
0.288574 1.00119
0.289551 1.00051
0.290527 0.999517
0.291504 1.0004
0.29248 0.999968
0.293457 0.998995
0.294434 0.999658
0.29541 1.00001
0.296387 0.999213
0.297363 0.999963
0.29834 0.999998
0.299316 0.999302
0.300293 1.0004
0.30127 0.999193
0.302246 1.00063
0.303223 0.999423
0.304199 1.00073
0.305176 1.0001
0.306152 1.00059
0.307129 0.999991
0.308105 0.999259
0.309082 1.00026
0.310059 0.999375
0.311035 1.00083
0.312012 0.999324
0.312988 1.00003
0.313965 1.00073
0.314941 0.999646
0.315918 1.00097
0.316895 0.999718
0.317871 1.00087
0.318848 0.998829
0.319824 1.00052
0.320801 1.00055
0.321777 0.999076
0.322754 0.999881
0.32373 0.999225
0.324707 1.00092
0.325684 0.998751
0.32666 1.00039
0.327637 1.00006
0.328613 1.00017
0.32959 1.00034
0.330566 0.999927
0.331543 0.99971
0.33252 0.998863
0.333496 1.00027
0.334473 0.99929
0.335449 1.00073
0.336426 1.00124
0.337402 0.998864
0.338379 0.999983
0.339355 0.998828
0.340332 1.00039
0.341309 0.998295
0.342285 1.00066
0.343262 0.999451
0.344238 1.00129
0.345215 0.999458
0.346191 0.998918
0.347168 1.00068
0.348145 0.999226
0.349121 1.00011
0.350098 0.999541
0.351074 1.00126
0.352051 1.00039
0.353027 0.998965
0.354004 1.00091
0.35498 0.99951
0.355957 1.00011
0.356934 0.999521
0.35791 1.00011
0.358887 0.999382
0.359863 1.00014
0.36084 0.999908
0.361816 0.999321
0.362793 0.999789
0.36377 1.0005
0.364746 1.00148
0.365723 0.999546
0.366699 0.999449
0.367676 0.999188
0.368652 0.99955
0.369629 1.00039
0.370605 0.999393
0.371582 1.00061
0.372559 1.00006
0.373535 1.00075
0.374512 0.99941
0.375488 0.999955
0.376465 1.00004
0.377441 0.999645
0.378418 1.00032
0.379395 0.99955
0.380371 0.999836
0.381348 0.998452
0.382324 1.00017
0.383301 1.00129
0.384277 0.999456
0.385254 1.00066
0.38623 0.998907
0.387207 1.00052
0.388184 0.999631
0.38916 1.00029
0.390137 1.00024
0.391113 1.00032
0.39209 1.00144
0.393066 0.998512
0.394043 1.00088
0.39502 0.999223
0.395996 1.00013
0.396973 1.00013
0.397949 1.00096
0.398926 1.0004
0.399902 0.999539
0.400879 1.0007
0.401855 0.999877
0.402832 1.00042
0.403809 1.00014
0.404785 1.00045
0.405762 1.00052
0.406738 1.00108
0.407715 0.99988
0.408691 0.999993
0.409668 1.00046
0.410645 0.999669
0.411621 0.999802
0.412598 0.998705
0.413574 1.00055
0.414551 1.00037
0.415527 0.999037
0.416504 0.999959
0.41748 0.998634
0.418457 1.00117
0.419434 1.00044
0.42041 1.00047
0.421387 0.999158
0.422363 1.00059
0.42334 1.0004
0.424316 0.999653
0.425293 1.00068
0.42627 1.00009
0.427246 1.00072
0.428223 0.999108
0.429199 1.00005
0.430176 0.999851
0.431152 0.999129
0.432129 1.0004
0.433105 0.999544
0.434082 1.00057
0.435059 0.999067
0.436035 1.00046
0.437012 0.999202
0.437988 1.00168
0.438965 1.00043
0.439941 0.999754
0.440918 1.00053
0.441895 0.99964
0.442871 0.999755
0.443848 0.999553
0.444824 1.00057
0.445801 1.00059
0.446777 1.00044
0.447754 1.00088
0.44873 0.999648
0.449707 1.00099
0.450684 0.999547
0.45166 1.00097
0.452637 0.999711
0.453613 1.00092
0.45459 1.00027
0.455566 0.999429
0.456543 1.00013
0.45752 0.999191
0.458496 1.00083
0.459473 0.999144
0.460449 1.00046
0.461426 0.999799
0.462402 0.999444
0.463379 1.00095
0.464355 1.00014
0.465332 1.00046
0.466309 0.999347
0.467285 1.00066
0.468262 0.999
0.469238 1.0001
0.470215 0.999999
0.471191 0.999617
0.472168 1.00006
0.473145 0.999008
0.474121 1.00105
0.475098 0.998957
0.476074 1.00043
0.477051 1.00002
0.478027 0.999459
0.479004 1.00032
0.47998 0.999478
0.480957 1.0003
0.481934 0.998951
0.48291 0.999711
0.483887 0.999976
0.484863 1.00081
0.48584 1.00057
0.486816 0.999139
0.487793 1.00071
0.48877 1.00006
0.489746 1.00068
0.490723 0.999623
0.491699 1.00083
0.492676 1.00041
0.493652 0.999183
0.494629 1.00009
0.495605 0.997884
0.496582 1.00098
0.497559 0.99919
0.498535 1.00043
0.499512 0.999968
0.500488 1.00075
0.501465 0.99966
0.502441 0.999229
0.503418 1.00064
0.504395 0.999178
0.505371 1.00041
0.506348 0.99949
0.507324 1.00011
0.508301 0.999704
0.509277 0.999754
0.510254 1.00051
0.51123 0.99958
0.512207 1.00017
0.513184 0.999778
0.51416 1.00021
0.515137 0.999821
0.516113 1.00026
0.51709 1.00088
0.518066 0.998988
0.519043 1.0005
0.52002 1.00018
0.520996 1.00003
0.521973 0.999293
0.522949 1.00113
0.523926 1.0004
0.524902 0.999729
0.525879 0.999673
0.526855 0.998835
0.527832 1.00026
0.528809 1.00043
0.529785 1.00042
0.530762 1.00023
0.531738 0.99994
0.532715 1.0009
0.533691 0.998842
0.534668 1.00077
0.535645 0.998986
0.536621 1.00095
0.537598 0.999283
0.538574 1.00055
0.539551 1.00036
0.540527 0.99899
0.541504 1.00089
0.54248 0.999614
0.543457 1.00067
0.544434 0.999412
0.54541 1.00107
0.546387 0.999587
0.547363 1.00049
0.54834 1.00019
0.549316 0.999808
0.550293 0.999638
0.55127 0.999962
0.552246 0.999503
0.553223 0.999707
0.554199 0.999808
0.555176 1.00092
0.556152 0.999176
0.557129 1.00035
0.558105 0.999056
0.559082 1.00061
0.560059 0.999556
0.561035 1.00011
0.562012 0.998643
0.562988 1.00022
0.563965 0.999766
0.564941 0.999855
0.565918 1.0003
0.566895 0.999843
0.567871 1.00134
0.568848 0.999179
0.569824 1.00053
0.570801 1.0004
0.571777 0.998849
0.572754 1.0007
0.57373 1.00009
0.574707 1.00034
0.575684 0.999628
0.57666 0.99946
0.577637 0.998834
0.578613 0.999773
0.57959 1.00061
0.580566 0.999225
0.581543 1.00051
0.58252 0.999194
0.583496 0.999155
0.584473 0.999294
0.585449 1.0006
0.586426 1.0007
0.587402 0.998989
0.588379 1.00082
0.589355 1.00069
0.590332 0.99951
0.591309 0.999482
0.592285 1.00061
0.593262 0.999623
0.594238 1.00109
0.595215 0.999344
0.596191 0.999822
0.597168 1.00035
0.598145 0.999807
0.599121 1.00031
0.600098 0.999598
0.601074 1.00036
0.602051 1.00083
0.603027 0.99961
0.604004 1.00095
0.60498 0.999377
0.605957 1.00008
0.606934 0.999359
0.60791 1.00101
0.608887 0.99928
0.609863 1.00041
0.61084 1.00057
0.611816 0.999186
0.612793 0.999683
0.61377 1.00054
0.614746 1.00065
0.615723 0.999761
0.616699 0.999611
0.617676 1.00045
0.618652 1.00032
0.619629 0.999692
0.620605 1.0005
0.621582 0.999823
0.622559 0.9997
0.623535 1.00012
0.624512 0.999571
0.625488 1.00115
0.626465 1.00108
0.627441 0.999037
0.628418 1.00042
0.629395 0.99913
0.630371 1.00021
0.631348 0.998428
0.632324 1.00103
0.633301 0.999654
0.634277 0.998878
0.635254 1.00071
0.63623 0.998774
0.637207 0.999629
0.638184 0.998959
0.63916 1.00007
0.640137 0.997973
0.641113 1.00053
0.64209 1.00115
0.643066 0.998902
0.644043 1.00107
0.64502 0.998936
0.645996 0.999934
0.646973 0.999425
0.647949 1.00112
0.648926 1.00107
0.649902 0.999245
0.650879 0.999387
0.651855 0.999992
0.652832 1.00114
0.653809 0.999609
0.654785 1.00023
0.655762 0.998454
0.656738 1.00051
0.657715 1.00069
0.658691 0.998781
0.659668 1.00084
0.660645 1.0001
0.661621 1.00017
0.662598 0.999802
0.663574 1.00058
0.664551 1.00096
0.665527 0.999842
0.666504 1.00083
0.66748 0.99962
0.668457 1.00068
0.669434 0.999695
0.67041 1.00002
0.671387 0.998128
0.672363 1.00061
0.67334 1.00114
0.674316 0.99835
0.675293 1.00053
0.67627 1.00063
0.677246 0.999887
0.678223 0.999277
0.679199 1.00116
0.680176 1.00121
0.681152 0.999611
0.682129 0.999852
0.683105 0.99992
0.684082 1.0007
0.685059 0.999968
0.686035 1.00152
0.687012 0.999049
0.687988 1.0014
0.688965 0.999734
0.689941 0.99889
0.690918 0.999011
0.691895 0.999718
0.692871 1.00048
0.693848 0.999767
0.694824 1.00097
0.695801 0.999874
0.696777 1.00045
0.697754 0.999719
0.69873 0.999292
0.699707 1.00004
0.700684 0.999344
0.70166 1.00023
0.702637 0.999199
0.703613 1.00015
0.70459 0.999191
0.705566 0.999261
0.706543 1.00075
0.70752 0.999935
0.708496 0.999908
0.709473 1.00021
0.710449 0.999715
0.711426 1.00031
0.712402 0.999517
0.713379 1.00129
0.714355 0.999008
0.715332 1.00042
0.716309 0.999896
0.717285 1.00073
0.718262 0.999184
0.719238 0.999448
0.720215 1.00027
0.721191 0.999693
0.722168 1.00012
0.723145 1.00001
0.724121 1.0006
0.725098 0.999487
0.726074 1.00074
0.727051 1.00087
0.728027 0.999928
0.729004 1.00074
0.72998 0.999532
0.730957 1.0012
0.731934 0.998717
0.73291 1.00044
0.733887 0.999669
0.734863 0.99983
0.73584 1.0008
0.736816 0.99855
0.737793 1.00069
0.73877 0.999874
0.739746 1.00063
0.740723 0.998997
0.741699 1.00057
0.742676 1.00052
0.743652 0.998986
0.744629 1.00074
0.745605 0.999179
0.746582 1.00112
0.747559 0.999694
0.748535 1.0006
0.749512 0.999268
0.750488 1.00121
0.751465 0.999627
0.752441 0.99961
0.753418 1.00089
0.754395 1.00035
0.755371 1.00029
0.756348 0.999882
0.757324 1.00045
0.758301 1.00064
0.759277 1.00058
0.760254 1.00022
0.76123 0.998609
0.762207 0.999814
0.763184 1.00012
0.76416 1.00073
0.765137 0.999195
0.766113 1.00065
0.76709 1.0006
0.768066 0.999409
0.769043 1.00054
0.77002 0.999435
0.770996 1.00011
0.771973 0.999847
0.772949 1.00063
0.773926 1.00143
0.774902 1.00034
0.775879 1.00155
0.776855 0.99959
0.777832 0.999929
0.778809 0.998632
0.779785 0.999877
0.780762 0.999026
0.781738 1.0005
0.782715 1.00061
0.783691 1.00055
0.784668 1.00002
0.785645 0.998932
0.786621 1.00089
0.787598 0.999832
0.788574 1.00067
0.789551 1.00108
0.790527 0.998478
0.791504 1.00024
0.79248 0.99938
0.793457 1.00041
0.794434 0.999084
0.79541 0.9998
0.796387 0.99841
0.797363 1.00157
0.79834 1.00034
0.799316 0.999776
0.800293 0.999892
0.80127 0.999212
0.802246 1.00139
0.803223 0.999801
0.804199 0.999792
0.805176 1.00045
0.806152 0.999098
0.807129 1.00033
0.808105 0.999227
0.809082 1.00067
0.810059 1.00025
0.811035 1.00038
0.812012 0.999063
0.812988 1.00094
0.813965 0.999807
0.814941 0.999391
0.815918 1.00028
0.816895 0.999474
0.817871 1.00061
0.818848 0.999563
0.819824 1.00018
0.820801 1.00065
0.821777 0.99957
0.822754 1.00065
0.82373 0.999705
0.824707 1.00082
0.825684 0.999496
0.82666 1.00052
0.827637 0.999098
0.828613 1.00131
0.82959 1.00085
0.830566 0.999116
0.831543 0.999818
0.83252 0.998355
0.833496 1.00084
0.834473 0.999603
0.835449 1.0001
0.836426 1.00071
0.837402 0.998776
0.838379 1.00083
0.839355 0.999762
0.840332 1.00182
0.841309 0.999854
0.842285 1.00106
0.843262 0.99992
0.844238 1.0017
0.845215 1.00028
0.846191 0.998859
0.847168 1.00049
0.848145 0.99938
0.849121 1.00011
0.850098 0.999801
0.851074 1.00093
0.852051 1.001
0.853027 0.998872
0.854004 0.999183
0.85498 0.999725
0.855957 1.00058
0.856934 0.999726
0.85791 1.0014
0.858887 0.998744
0.859863 0.999986
0.86084 0.999707
0.861816 0.998955
0.862793 1.00042
0.86377 0.998799
0.864746 0.999892
0.865723 0.999149
0.866699 1.00028
0.867676 1.00064
0.868652 0.999234
0.869629 0.999569
0.870605 0.999237
0.871582 0.999542
0.872559 0.99991
0.873535 1.0007
0.874512 1.00006
0.875488 1.00063
0.876465 1.00057
0.877441 0.99954
0.878418 1.00065
0.879395 1.00027
0.880371 1.00003
0.881348 0.999112
0.882324 0.999591
0.883301 1.00078
0.884277 0.999201
0.885254 1.0016
0.88623 0.999894
0.887207 1.00021
0.888184 0.998493
0.88916 0.999673
0.890137 1.00003
0.891113 1.0006
0.89209 1.00084
0.893066 0.999595
0.894043 1.00095
0.89502 1.00044
0.895996 1.00115
0.896973 0.999852
0.897949 0.999808
0.898926 1.00024
0.899902 0.99895
0.900879 1.00066
0.901855 0.999446
0.902832 1.00101
0.903809 1.00014
0.904785 1.00044
0.905762 0.999636
0.906738 1.0002
0.907715 1.00024
0.908691 0.998831
0.909668 1.00086
0.910645 0.999051
0.911621 0.999878
0.912598 0.999209
0.913574 1.0007
0.914551 1.00092
0.915527 0.999854
0.916504 1.00074
0.91748 0.999896
0.918457 1.00028
0.919434 0.999288
0.92041 1.0011
0.921387 0.999109
0.922363 1.00139
0.92334 1.00002
0.924316 1.00004
0.925293 1.0003
0.92627 0.999041
0.927246 1.0003
0.928223 0.99907
0.929199 1.0003
0.930176 1.00117
0.931152 0.999315
0.932129 0.999574
0.933105 0.999444
0.934082 1.00051
0.935059 1.00033
0.936035 0.999689
0.937012 0.999113
0.937988 1.00114
0.938965 1.00127
0.939941 0.99971
0.940918 0.999125
0.941895 0.999207
0.942871 1.00019
0.943848 0.999138
0.944824 1.00084
0.945801 1.00002
0.946777 0.999002
0.947754 1.00093
0.94873 0.999765
0.949707 1.001
0.950684 0.998651
0.95166 1.00013
0.952637 0.999743
0.953613 1.00036
0.95459 0.99993
0.955566 0.998672
0.956543 1.00108
0.95752 0.999745
0.958496 1.0002
0.959473 0.999314
0.960449 1.00015
0.961426 1.00084
0.962402 0.999452
0.963379 1.00037
0.964355 0.99935
0.965332 1.00027
0.966309 0.999121
0.967285 1.00096
0.968262 0.999119
0.969238 1.00023
0.970215 1.00024
0.971191 0.998532
0.972168 1.00037
0.973145 1.00015
0.974121 1.00015
0.975098 1.00018
0.976074 1.00101
0.977051 1.00052
0.978027 0.998947
0.979004 1.0009
0.97998 0.999226
0.980957 1.0011
0.981934 0.998748
0.98291 1.00068
0.983887 0.998841
0.984863 1.00013
0.98584 1.00133
0.986816 0.99977
0.987793 1.00019
0.98877 0.998154
0.989746 0.998752
0.990723 0.999556
0.991699 1.0009
0.992676 1.00035
0.993652 0.999227
0.994629 1.0004
0.995605 1.0005
0.996582 1.00063
0.997559 0.999414
0.998535 0.999551
0.999512 0.999519


==> data/max-10-1G-00-positions-1-xmax-128-bins.dat <==
0.00390625 0.999887
0.0117188 1.00024
0.0195312 1.00012
0.0273438 1.00027
0.0351562 0.999981
0.0429688 1.00031
0.0507812 0.999654
0.0585938 0.999821
0.0664062 0.999666
0.0742188 1.00019
0.0820312 1.00035
0.0898438 1.00017
0.0976562 0.999907
0.105469 0.999705
0.113281 1.0003
0.121094 1.00008
0.128906 1.00002
0.136719 0.999866
0.144531 0.999709
0.152344 0.999602
0.160156 1.00028
0.167969 0.999625
0.175781 1.00031
0.183594 0.999758
0.191406 0.999948
0.199219 0.999871
0.207031 1.0001
0.214844 1.00007
0.222656 1.00015
0.230469 0.999676
0.238281 1.00001
0.246094 0.99988
0.253906 0.99981
0.261719 0.999888
0.269531 1.00024
0.277344 0.999981
0.285156 1.00038
0.292969 0.999785
0.300781 0.999956
0.308594 0.999967
0.316406 1.00017
0.324219 0.999857
0.332031 0.999912
0.339844 0.999713
0.347656 1.00006
0.355469 0.999863
0.363281 1.00002
0.371094 0.999918
0.378906 0.999746
0.386719 1.00012
0.394531 1.0002
0.402344 1.00026
0.410156 1.00002
0.417969 0.999905
0.425781 1.00016
0.433594 0.999777
0.441406 1.00024
0.449219 1.00035
0.457031 1.00005
0.464844 0.999976
0.472656 0.999902
0.480469 0.999777
0.488281 1.0003
0.496094 0.999766
0.503906 0.999934
0.511719 0.99994
0.519531 1.00016
0.527344 0.999996
0.535156 1.00003
0.542969 1.00007
0.550781 0.999888
0.558594 0.999802
0.566406 1.00013
0.574219 0.999787
0.582031 0.999795
0.589844 1.00005
0.597656 1.00009
0.605469 1.00006
0.613281 1.00005
0.621094 1.00002
0.628906 1.00006
0.636719 0.999331
0.644531 1.00013
0.652344 0.99989
0.660156 1.00018
0.667969 0.999972
0.675781 1.0002
0.683594 1.00023
0.691406 0.999996
0.699219 0.999769
0.707031 0.99989
0.714844 1.00004
0.722656 1.00005
0.730469 1.00014
0.738281 0.999992
0.746094 1.00001
0.753906 1.00029
0.761719 0.999989
0.769531 1.00015
0.777344 1.00005
0.785156 1.00025
0.792969 0.999609
0.800781 1.00022
0.808594 0.999934
0.816406 1.00003
0.824219 1.00006
0.832031 0.999999
0.839844 1.00034
0.847656 1.00019
0.855469 0.999903
0.863281 0.999648
0.871094 0.999861
0.878906 1.00005
0.886719 0.999985
0.894531 1.00041
0.902344 1.00007
0.910156 0.999871
0.917969 1.00015
0.925781 1.00006
0.933594 0.999894
0.941406 1.00008
0.949219 0.999906
0.957031 0.999932
0.964844 0.999935
0.972656 1.00011
0.980469 0.999871
0.988281 0.999847
0.996094 0.999949


==> data/max-10-1G-00-positions-1-xmax-256-bins.dat <==
0.00195312 0.99999
0.00585938 0.999783
0.00976562 1.00005
0.0136719 1.00042
0.0175781 1.00003
0.0214844 1.00021
0.0253906 1.00013
0.0292969 1.00042
0.0332031 0.999867
0.0371094 1.0001
0.0410156 1.00016
0.0449219 1.00047
0.0488281 0.999484
0.0527344 0.999823
0.0566406 0.999669
0.0605469 0.999974
0.0644531 0.999763
0.0683594 0.99957
0.0722656 1.00038
0.0761719 1.00001
0.0800781 1.00053
0.0839844 1.00017
0.0878906 1.00038
0.0917969 0.999964
0.0957031 0.999878
0.0996094 0.999937
0.103516 0.999708
0.107422 0.999702
0.111328 1.0003
0.115234 1.00031
0.119141 1.00037
0.123047 0.999793
0.126953 1.00034
0.130859 0.999706
0.134766 0.999903
0.138672 0.99983
0.142578 0.999673
0.146484 0.999745
0.150391 0.999387
0.154297 0.999818
0.158203 1.00054
0.162109 1.00002
0.166016 0.999758
0.169922 0.999492
0.173828 1.00043
0.177734 1.00019
0.181641 1.00005
0.185547 0.999465
0.189453 1.00006
0.193359 0.999837
0.197266 0.999816
0.201172 0.999927
0.205078 1.00011
0.208984 1.0001
0.212891 1.00003
0.216797 1.0001
0.220703 1.00051
0.224609 0.999785
0.228516 0.999517
0.232422 0.999836
0.236328 0.99993
0.240234 1.00009
0.244141 0.999673
0.248047 1.00009
0.251953 1.00006
0.255859 0.999557
0.259766 0.999848
0.263672 0.999929
0.267578 1.00031
0.271484 1.00017
0.275391 0.999982
0.279297 0.999981
0.283203 1.00018
0.287109 1.00058
0.291016 1.0001
0.294922 0.999469
0.298828 0.999917
0.302734 0.999995
0.306641 0.999987
0.310547 0.999947
0.314453 1.00035
0.318359 0.999985
0.322266 0.999682
0.326172 1.00003
0.330078 1.00004
0.333984 0.999787
0.337891 0.99973
0.341797 0.999697
0.345703 1.00009
0.349609 1.00004
0.353516 0.999944
0.357422 0.999781
0.361328 0.99979
0.365234 1.00024
0.369141 0.999629
0.373047 1.00021
0.376953 0.999989
0.380859 0.999502
0.384766 1.00008
0.388672 1.00017
0.392578 1.00029
0.396484 1.00011
0.400391 1.00013
0.404297 1.00038
0.408203 1.00035
0.412109 0.999681
0.416016 0.9995
0.419922 1.00031
0.423828 1.00033
0.427734 0.999992
0.431641 0.99973
0.435547 0.999825
0.439453 1.0006
0.443359 0.99988
0.447266 1.00039
0.451172 1.0003
0.455078 1.00019
0.458984 0.999905
0.462891 1.00008
0.466797 0.999867
0.470703 0.999944
0.474609 0.99986
0.478516 0.999821
0.482422 0.999734
0.486328 1.00031
0.490234 1.0003
0.494141 0.999391
0.498047 1.00014
0.501953 1.00007
0.505859 0.999797
0.509766 0.999887
0.513672 0.999993
0.517578 1.00016
0.521484 1.00016
0.525391 0.999659
0.529297 1.00033
0.533203 1.00011
0.537109 0.999941
0.541016 0.999964
0.544922 1.00018
0.548828 1.00003
0.552734 0.999745
0.556641 0.999875
0.560547 0.999728
0.564453 1.00003
0.568359 1.00022
0.572266 1.00001
0.576172 0.999566
0.580078 1.00003
0.583984 0.999561
0.587891 1.0003
0.591797 0.999807
0.595703 1.00015
0.599609 1.00002
0.603516 1.00019
0.607422 0.999931
0.611328 0.999962
0.615234 1.00014
0.619141 1.00024
0.623047 0.999803
0.626953 1.00042
0.630859 0.999698
0.634766 0.999504
0.638672 0.999158
0.642578 1.00041
0.646484 0.999854
0.650391 0.999923
0.654297 0.999858
0.658203 1.0002
0.662109 1.00016
0.666016 1.00031
0.669922 0.999631
0.673828 1.00016
0.677734 1.00024
0.681641 1.00015
0.685547 1.00031
0.689453 0.999759
0.693359 1.00023
0.697266 0.999833
0.701172 0.999705
0.705078 0.999839
0.708984 0.999941
0.712891 1.00003
0.716797 1.00006
0.720703 0.999884
0.724609 1.00021
0.728516 1.00027
0.732422 1.00001
0.736328 0.999967
0.740234 1.00002
0.744141 0.999858
0.748047 1.00017
0.751953 1.00033
0.755859 1.00024
0.759766 1.00001
0.763672 0.999964
0.767578 1.0003
0.771484 1.00001
0.775391 1.00073
0.779297 0.999366
0.783203 1.00042
0.787109 1.00008
0.791016 0.999793
0.794922 0.999426
0.798828 1.0004
0.802734 1.00005
0.806641 0.999776
0.810547 1.00009
0.814453 1.0001
0.818359 0.999956
0.822266 1.00014
0.826172 0.999985
0.830078 1.00027
0.833984 0.999725
0.837891 1.00002
0.841797 1.00066
0.845703 1.00033
0.849609 1.00006
0.853516 0.999694
0.857422 1.00011
0.861328 0.999767
0.865234 0.999529
0.869141 0.999671
0.873047 1.00005
0.876953 1.00035
0.880859 0.999752
0.884766 1.00037
0.888672 0.9996
0.892578 1.0005
0.896484 1.00031
0.900391 0.999825
0.904297 1.00031
0.908203 1.00003
0.912109 0.999708
0.916016 1.00035
0.919922 0.999944
0.923828 1.00044
0.927734 0.999677
0.931641 0.999876
0.935547 0.999912
0.939453 1.00031
0.943359 0.999843
0.947266 0.99993
0.951172 0.999882
0.955078 1.00001
0.958984 0.999853
0.962891 1
0.966797 0.999868
0.970703 0.999845
0.974609 1.00037
0.978516 0.9999
0.982422 0.999842
0.986328 1.00035
0.990234 0.99934
0.994141 1.00012
0.998047 0.999779


==> data/max-10-1G-00-positions-1-xmax-32-bins.dat <==
0.015625 1.00013
0.046875 0.999942
0.078125 1.0001
0.109375 0.999999
0.140625 0.9998
0.171875 0.999994
0.203125 0.999998
0.234375 0.999929
0.265625 0.99998
0.296875 1.00002
0.328125 0.999912
0.359375 0.999965
0.390625 1.00008
0.421875 0.999965
0.453125 1.00015
0.484375 0.999937
0.515625 1.00001
0.546875 0.999948
0.578125 0.999941
0.609375 1.00005
0.640625 0.999854
0.671875 1.00015
0.703125 0.999925
0.734375 1.00005
0.765625 1.00012
0.796875 1
0.828125 1.00011
0.859375 0.999901
0.890625 1.00013
0.921875 0.999993
0.953125 0.999963
0.984375 0.999943


==> data/max-10-1G-00-positions-1-xmax-512-bins.dat <==
0.000976562 1.00043
0.00292969 0.999551
0.00488281 0.999926
0.00683594 0.99964
0.00878906 0.999722
0.0107422 1.00038
0.0126953 1.00105
0.0146484 0.999795
0.0166016 1
0.0185547 1.00006
0.0205078 1.00025
0.0224609 1.00017
0.0244141 1.00012
0.0263672 1.00013
0.0283203 1.00029
0.0302734 1.00056
0.0322266 0.999906
0.0341797 0.999828
0.0361328 1.00028
0.0380859 0.999912
0.0400391 1.00012
0.0419922 1.00019
0.0439453 1.00035
0.0458984 1.00058
0.0478516 0.999477
0.0498047 0.999492
0.0517578 0.999673
0.0537109 0.999973
0.0556641 0.999737
0.0576172 0.9996
0.0595703 0.99982
0.0615234 1.00013
0.0634766 0.999837
0.0654297 0.999689
0.0673828 0.999647
0.0693359 0.999493
0.0712891 1.00019
0.0732422 1.00058
0.0751953 1.00004
0.0771484 0.99998
0.0791016 1.00074
0.0810547 1.00033
0.0830078 1.00024
0.0849609 1.0001
0.0869141 1.00094
0.0888672 0.999832
0.0908203 0.999904
0.0927734 1.00002
0.0947266 0.999907
0.0966797 0.999848
0.0986328 1.00004
0.100586 0.999835
0.102539 0.999754
0.104492 0.999663
0.106445 0.999691
0.108398 0.999713
0.110352 1.00058
0.112305 1.00002
0.114258 0.999984
0.116211 1.00063
0.118164 1.00017
0.120117 1.00058
0.12207 0.999889
0.124023 0.999697
0.125977 1.00063
0.12793 1.00005
0.129883 0.99915
0.131836 1.00026
0.133789 1.00002
0.135742 0.99979
0.137695 1.00032
0.139648 0.999335
0.141602 1.0001
0.143555 0.999243
0.145508 1.00001
0.147461 0.999474
0.149414 0.998927
0.151367 0.999847
0.15332 0.999864
0.155273 0.999772
0.157227 1.0004
0.15918 1.00068
0.161133 0.999566
0.163086 1.00048
0.165039 0.999644
0.166992 0.999871
0.168945 0.999609
0.170898 0.999374
0.172852 1.00048
0.174805 1.00039
0.176758 1.00019
0.178711 1.00019
0.180664 0.999608
0.182617 1.00049
0.18457 0.999471
0.186523 0.99946
0.188477 1.00061
0.19043 0.999512
0.192383 1.00023
0.194336 0.99944
0.196289 0.999833
0.198242 0.999798
0.200195 0.999662
0.202148 1.00019
0.204102 1.00048
0.206055 0.999738
0.208008 1.00023
0.209961 0.999968
0.211914 1.0001
0.213867 0.99997
0.21582 0.999721
0.217773 1.00048
0.219727 1.00118
0.22168 0.999839
0.223633 1.0001
0.225586 0.999465
0.227539 0.999301
0.229492 0.999733
0.231445 1.00008
0.233398 0.999592
0.235352 1.00002
0.237305 0.999836
0.239258 0.999986
0.241211 1.0002
0.243164 0.999643
0.245117 0.999703
0.24707 0.99927
0.249023 1.0009
0.250977 1.0004
0.25293 0.999723
0.254883 0.999521
0.256836 0.999592
0.258789 1.00006
0.260742 0.999636
0.262695 0.99986
0.264648 0.999998
0.266602 1.00051
0.268555 1.00011
0.270508 1.00013
0.272461 1.00022
0.274414 1.00033
0.276367 0.999637
0.27832 0.999994
0.280273 0.999967
0.282227 1.00068
0.28418 0.999689
0.286133 1.00084
0.288086 1.00032
0.290039 1.00002
0.291992 1.00019
0.293945 0.999327
0.295898 0.999612
0.297852 0.999981
0.299805 0.999854
0.301758 0.999913
0.303711 1.00008
0.305664 1.00035
0.307617 0.999625
0.30957 0.999818
0.311523 1.00008
0.313477 1.00038
0.31543 1.00031
0.317383 1.00029
0.319336 0.999676
0.321289 0.999811
0.323242 0.999553
0.325195 0.999838
0.327148 1.00023
0.329102 1.00026
0.331055 0.999818
0.333008 0.999566
0.334961 1.00001
0.336914 1.00005
0.338867 0.999406
0.34082 0.99934
0.342773 1.00005
0.344727 1.00037
0.34668 0.9998
0.348633 0.99967
0.350586 1.0004
0.352539 0.999676
0.354492 1.00021
0.356445 0.999816
0.358398 0.999746
0.360352 1.00003
0.362305 0.999555
0.364258 1.00099
0.366211 0.999497
0.368164 0.999369
0.370117 0.999889
0.37207 1.00033
0.374023 1.00008
0.375977 0.999995
0.37793 0.999983
0.379883 0.999693
0.381836 0.999312
0.383789 1.00037
0.385742 0.999782
0.387695 1.00008
0.389648 1.00026
0.391602 1.00088
0.393555 0.999694
0.395508 0.999679
0.397461 1.00055
0.399414 0.99997
0.401367 1.00029
0.40332 1.00028
0.405273 1.00048
0.407227 1.00048
0.40918 1.00023
0.411133 0.999735
0.413086 0.999626
0.415039 0.999704
0.416992 0.999297
0.418945 1.00081
0.420898 0.999814
0.422852 1.00049
0.424805 1.00017
0.426758 1.00041
0.428711 0.999579
0.430664 0.99949
0.432617 0.99997
0.43457 0.99982
0.436523 0.99983
0.438477 1.00105
0.44043 1.00014
0.442383 0.999697
0.444336 1.00006
0.446289 1.00052
0.448242 1.00026
0.450195 1.00027
0.452148 1.00034
0.454102 1.0006
0.456055 0.999781
0.458008 1.00001
0.459961 0.9998
0.461914 0.999622
0.463867 1.00055
0.46582 0.999903
0.467773 0.999831
0.469727 1.00005
0.47168 0.99984
0.473633 1.00003
0.475586 0.999693
0.477539 0.999741
0.479492 0.999901
0.481445 0.999624
0.483398 0.999843
0.485352 1.00069
0.487305 0.999926
0.489258 1.00037
0.491211 1.00022
0.493164 0.999797
0.495117 0.998985
0.49707 1.00009
0.499023 1.0002
0.500977 1.0002
0.50293 0.999936
0.504883 0.999793
0.506836 0.999802
0.508789 0.999729
0.510742 1.00005
0.512695 0.999972
0.514648 1.00001
0.516602 1.00057
0.518555 0.999745
0.520508 1.0001
0.522461 1.00021
0.524414 1.00006
0.526367 0.999254
0.52832 1.00034
0.530273 1.00032
0.532227 1.00042
0.53418 0.999804
0.536133 0.999966
0.538086 0.999917
0.540039 0.999676
0.541992 1.00025
0.543945 1.00004
0.545898 1.00033
0.547852 1.00034
0.549805 0.999723
0.551758 0.999732
0.553711 0.999757
0.555664 1.00005
0.557617 0.999703
0.55957 1.00008
0.561523 0.999375
0.563477 0.999991
0.56543 1.00008
0.567383 1.00059
0.569336 0.999854
0.571289 0.999624
0.573242 1.00039
0.575195 0.999984
0.577148 0.999147
0.579102 1.00019
0.581055 0.999868
0.583008 0.999174
0.584961 0.999947
0.586914 0.999844
0.588867 1.00076
0.59082 0.999496
0.592773 1.00012
0.594727 1.00022
0.59668 1.00009
0.598633 1.00006
0.600586 0.999978
0.602539 1.00022
0.604492 1.00017
0.606445 0.999718
0.608398 1.00014
0.610352 1.00049
0.612305 0.999435
0.614258 1.00059
0.616211 0.999686
0.618164 1.00038
0.620117 1.0001
0.62207 0.999762
0.624023 0.999845
0.625977 1.00111
0.62793 0.999731
0.629883 0.999668
0.631836 0.999728
0.633789 0.999266
0.635742 0.999742
0.637695 0.999294
0.639648 0.999023
0.641602 1.00084
0.643555 0.999988
0.645508 0.999435
0.647461 1.00027
0.649414 1.00016
0.651367 0.99969
0.65332 1.00037
0.655273 0.999344
0.657227 1.0006
0.65918 0.999808
0.661133 1.00014
0.663086 1.00019
0.665039 1.0004
0.666992 1.00022
0.668945 1.00019
0.670898 0.999073
0.672852 1.00088
0.674805 0.999439
0.676758 1.00026
0.678711 1.00022
0.680664 1.00041
0.682617 0.999886
0.68457 1.00033
0.686523 1.00029
0.688477 1.00057
0.69043 0.998951
0.692383 1.0001
0.694336 1.00037
0.696289 1.00016
0.698242 0.999505
0.700195 0.999694
0.702148 0.999716
0.704102 0.999672
0.706055 1.00001
0.708008 0.999922
0.709961 0.999961
0.711914 0.999916
0.713867 1.00015
0.71582 1.00016
0.717773 0.999958
0.719727 0.999859
0.72168 0.999909
0.723633 1.00031
0.725586 1.00012
0.727539 1.0004
0.729492 1.00013
0.731445 0.999956
0.733398 1.00006
0.735352 1.00031
0.737305 0.99962
0.739258 1.00025
0.741211 0.999783
0.743164 0.999754
0.745117 0.999961
0.74707 1.00041
0.749023 0.999936
0.750977 1.00042
0.75293 1.00025
0.754883 1.00032
0.756836 1.00016
0.758789 1.00061
0.760742 0.999414
0.762695 0.999967
0.764648 0.999961
0.766602 1.00062
0.768555 0.999974
0.770508 0.999775
0.772461 1.00024
0.774414 1.00088
0.776367 1.00057
0.77832 0.999281
0.780273 0.999451
0.782227 1.00056
0.78418 1.00028
0.786133 0.99991
0.788086 1.00025
0.790039 0.999777
0.791992 0.999809
0.793945 0.999748
0.795898 0.999105
0.797852 1.00096
0.799805 0.999834
0.801758 1.0003
0.803711 0.999796
0.805664 0.999774
0.807617 0.999779
0.80957 1.00046
0.811523 0.999719
0.813477 1.00038
0.81543 0.999835
0.817383 1.00004
0.819336 0.99987
0.821289 1.00011
0.823242 1.00018
0.825195 1.00016
0.827148 0.999811
0.829102 1.00108
0.831055 0.999467
0.833008 0.999597
0.834961 0.999853
0.836914 0.999743
0.838867 1.0003
0.84082 1.00084
0.842773 1.00049
0.844727 1.00099
0.84668 0.999672
0.848633 0.999743
0.850586 1.00037
0.852539 0.999934
0.854492 0.999454
0.856445 1.00015
0.858398 1.00007
0.860352 0.999846
0.862305 0.999688
0.864258 0.999346
0.866211 0.999713
0.868164 0.999938
0.870117 0.999403
0.87207 0.999726
0.874023 1.00038
0.875977 1.0006
0.87793 1.00009
0.879883 1.00015
0.881836 0.999351
0.883789 0.999993
0.885742 1.00075
0.887695 0.99935
0.889648 0.999849
0.891602 1.00072
0.893555 1.00027
0.895508 1.0008
0.897461 0.99983
0.899414 0.999597
0.901367 1.00005
0.90332 1.00058
0.905273 1.00004
0.907227 1.00022
0.90918 0.999846
0.911133 0.999464
0.913086 0.999952
0.915039 1.00039
0.916992 1.00032
0.918945 0.999785
0.920898 1.0001
0.922852 1.00071
0.924805 1.00017
0.926758 0.999671
0.928711 0.999684
0.930664 1.00024
0.932617 0.999509
0.93457 1.00042
0.936523 0.999401
0.938477 1.00121
0.94043 0.999417
0.942383 0.999698
0.944336 0.999989
0.946289 0.999513
0.948242 1.00035
0.950195 0.999826
0.952148 0.999938
0.954102 1.00015
0.956055 0.999875
0.958008 0.999971
0.959961 0.999734
0.961914 1.00014
0.963867 0.999861
0.96582 0.999696
0.967773 1.00004
0.969727 1.00024
0.97168 0.999453
0.973633 1.00015
0.975586 1.00059
0.977539 0.999735
0.979492 1.00006
0.981445 0.999922
0.983398 0.999762
0.985352 1.00073
0.987305 0.999978
0.989258 0.998453
0.991211 1.00023
0.993164 0.999786
0.995117 1.00045
0.99707 1.00002
0.999023 0.999535


==> data/max-10-1G-00-positions-1-xmax-64-bins.dat <==
0.0078125 1.00006
0.0234375 1.0002
0.0390625 1.00015
0.0546875 0.999737
0.0703125 0.99993
0.0859375 1.00026
0.101562 0.999806
0.117188 1.00019
0.132812 0.999945
0.148438 0.999656
0.164062 0.999953
0.179688 1.00003
0.195312 0.99991
0.210938 1.00009
0.226562 0.999912
0.242188 0.999946
0.257812 0.999849
0.273438 1.00011
0.289062 1.00008
0.304688 0.999961
0.320312 1.00001
0.335938 0.999813
0.351562 0.999962
0.367188 0.999968
0.382812 0.999935
0.398438 1.00023
0.414062 0.999961
0.429688 0.99997
0.445312 1.00029
0.460938 1.00001
0.476562 0.99984
0.492188 1.00003
0.507812 0.999937
0.523438 1.00008
0.539062 1.00005
0.554688 0.999845
0.570312 0.999958
0.585938 0.999924
0.601562 1.00007
0.617188 1.00004
0.632812 0.999696
0.648438 1.00001
0.664062 1.00008
0.679688 1.00021
0.695312 0.999882
0.710938 0.999967
0.726562 1.00009
0.742188 1
0.757812 1.00014
0.773438 1.0001
0.789062 0.999929
0.804688 1.00008
0.820312 1.00005
0.835938 1.00017
0.851562 1.00005
0.867188 0.999755
0.882812 1.00002
0.898438 1.00024
0.914062 1.00001
0.929688 0.999976
0.945312 0.999992
0.960938 0.999934
0.976562 0.999989
0.992188 0.999898


==> data/max-10-1M-00-intervals-4-xmax-1024-bins.dat <==
0.00195312 0.52864
0.00585938 0.488448
0.00976562 0.491264
0.0136719 0.520192
0.0175781 0.50048
0.0214844 0.511488
0.0253906 0.528896
0.0292969 0.501504
0.0332031 0.500224
0.0371094 0.495104
0.0410156 0.49792
0.0449219 0.503552
0.0488281 0.48128
0.0527344 0.491776
0.0566406 0.516608
0.0605469 0.50688
0.0644531 0.484864
0.0683594 0.494848
0.0722656 0.499968
0.0761719 0.51968
0.0800781 0.51584
0.0839844 0.513792
0.0878906 0.503552
0.0917969 0.514816
0.0957031 0.509696
0.0996094 0.502016
0.103516 0.498688
0.107422 0.49792
0.111328 0.494592
0.115234 0.488448
0.119141 0.502272
0.123047 0.494592
0.126953 0.484608
0.130859 0.515328
0.134766 0.51328
0.138672 0.495104
0.142578 0.510208
0.146484 0.503808
0.150391 0.504832
0.154297 0.533504
0.158203 0.50048
0.162109 0.4992
0.166016 0.511488
0.169922 0.47616
0.173828 0.503808
0.177734 0.508928
0.181641 0.504576
0.185547 0.520448
0.189453 0.497152
0.193359 0.495104
0.197266 0.498688
0.201172 0.508928
0.205078 0.516096
0.208984 0.50432
0.212891 0.511488
0.216797 0.501504
0.220703 0.500736
0.224609 0.51072
0.228516 0.49152
0.232422 0.50176
0.236328 0.496128
0.240234 0.520704
0.244141 0.502016
0.248047 0.520704
0.251953 0.50176
0.255859 0.500992
0.259766 0.529408
0.263672 0.512512
0.267578 0.498432
0.271484 0.503552
0.275391 0.496128
0.279297 0.512768
0.283203 0.510464
0.287109 0.503808
0.291016 0.504064
0.294922 0.518912
0.298828 0.518912
0.302734 0.489472
0.306641 0.508928
0.310547 0.500736
0.314453 0.498432
0.318359 0.501248
0.322266 0.488704
0.326172 0.507904
0.330078 0.509696
0.333984 0.516864
0.337891 0.488448
0.341797 0.4736
0.345703 0.503552
0.349609 0.519168
0.353516 0.502528
0.357422 0.498944
0.361328 0.503296
0.365234 0.495872
0.369141 0.507904
0.373047 0.528384
0.376953 0.501248
0.380859 0.508672
0.384766 0.514048
0.388672 0.499456
0.392578 0.490496
0.396484 0.513792
0.400391 0.502528
0.404297 0.501504
0.408203 0.508928
0.412109 0.496896
0.416016 0.509952
0.419922 0.501504
0.423828 0.478976
0.427734 0.486144
0.431641 0.506368
0.435547 0.513024
0.439453 0.500992
0.443359 0.501504
0.447266 0.497408
0.451172 0.514304
0.455078 0.51584
0.458984 0.49536
0.462891 0.477184
0.466797 0.5184
0.470703 0.500224
0.474609 0.510464
0.478516 0.48128
0.482422 0.5056
0.486328 0.506368
0.490234 0.522752
0.494141 0.512
0.498047 0.528128
0.501953 0.513792
0.505859 0.509184
0.509766 0.516608
0.513672 0.516864
0.517578 0.517376
0.521484 0.516608
0.525391 0.5056
0.529297 0.50048
0.533203 0.508672
0.537109 0.518656
0.541016 0.499712
0.544922 0.50944
0.548828 0.500224
0.552734 0.497664
0.556641 0.512512
0.560547 0.500224
0.564453 0.509696
0.568359 0.514048
0.572266 0.515328
0.576172 0.502016
0.580078 0.515328
0.583984 0.52096
0.587891 0.511232
0.591797 0.512
0.595703 0.50432
0.599609 0.514816
0.603516 0.512512
0.607422 0.522752
0.611328 0.512256
0.615234 0.510976
0.619141 0.496384
0.623047 0.50816
0.626953 0.503296
0.630859 0.50816
0.634766 0.516864
0.638672 0.51456
0.642578 0.506368
0.646484 0.524288
0.650391 0.511488
0.654297 0.489984
0.658203 0.507136
0.662109 0.492032
0.666016 0.48128
0.669922 0.50432
0.673828 0.4992
0.677734 0.490752
0.681641 0.499456
0.685547 0.50048
0.689453 0.49536
0.693359 0.516352
0.697266 0.486144
0.701172 0.497408
0.705078 0.50304
0.708984 0.496128
0.712891 0.496384
0.716797 0.531968
0.720703 0.498944
0.724609 0.48128
0.728516 0.493056
0.732422 0.494336
0.736328 0.494336
0.740234 0.487936
0.744141 0.500736
0.748047 0.497664
0.751953 0.475904
0.755859 0.524288
0.759766 0.494336
0.763672 0.492288
0.767578 0.499456
0.771484 0.493824
0.775391 0.50688
0.779297 0.49152
0.783203 0.5056
0.787109 0.481792
0.791016 0.517888
0.794922 0.500736
0.798828 0.51456
0.802734 0.503296
0.806641 0.492288
0.810547 0.50048
0.814453 0.48768
0.818359 0.499456
0.822266 0.50816
0.826172 0.4928
0.830078 0.493056
0.833984 0.527616
0.837891 0.506368
0.841797 0.508672
0.845703 0.495616
0.849609 0.530432
0.853516 0.491008
0.857422 0.498432
0.861328 0.494592
0.865234 0.499712
0.869141 0.497408
0.873047 0.512256
0.876953 0.521216
0.880859 0.48512
0.884766 0.49152
0.888672 0.489472
0.892578 0.500224
0.896484 0.486144
0.900391 0.50176
0.904297 0.518656
0.908203 0.499712
0.912109 0.505088
0.916016 0.506624
0.919922 0.498432
0.923828 0.508672
0.927734 0.494848
0.931641 0.493824
0.935547 0.4992
0.939453 0.518912
0.943359 0.487168
0.947266 0.49536
0.951172 0.52096
0.955078 0.50176
0.958984 0.509952
0.962891 0.507648
0.966797 0.507904
0.970703 0.515072
0.974609 0.51456
0.978516 0.503296
0.982422 0.52608
0.986328 0.506368
0.990234 0.510976
0.994141 0.509696
0.998047 0.49664
1.00195 0.493568
1.00586 0.49024
1.00977 0.493824
1.01367 0.495616
1.01758 0.504576
1.02148 0.520192
1.02539 0.511744
1.0293 0.50176
1.0332 0.516864
1.03711 0.522496
1.04102 0.518144
1.04492 0.519168
1.04883 0.510976
1.05273 0.503552
1.05664 0.494336
1.06055 0.504576
1.06445 0.513024
1.06836 0.502528
1.07227 0.5056
1.07617 0.489472
1.08008 0.514816
1.08398 0.502784
1.08789 0.499968
1.0918 0.464896
1.0957 0.52096
1.09961 0.517376
1.10352 0.489984
1.10742 0.509696
1.11133 0.499712
1.11523 0.50944
1.11914 0.524544
1.12305 0.495616
1.12695 0.502272
1.13086 0.498176
1.13477 0.49024
1.13867 0.514048
1.14258 0.485888
1.14648 0.4992
1.15039 0.521984
1.1543 0.492288
1.1582 0.51456
1.16211 0.504832
1.16602 0.503296
1.16992 0.489728
1.17383 0.488192
1.17773 0.489216
1.18164 0.523776
1.18555 0.475648
1.18945 0.497152
1.19336 0.498944
1.19727 0.502016
1.20117 0.512512
1.20508 0.489728
1.20898 0.515328
1.21289 0.491776
1.2168 0.495872
1.2207 0.506368
1.22461 0.47488
1.22852 0.504064
1.23242 0.500224
1.23633 0.497664
1.24023 0.520704
1.24414 0.507136
1.24805 0.512256
1.25195 0.50048
1.25586 0.505856
1.25977 0.507904
1.26367 0.4992
1.26758 0.507136
1.27148 0.509952
1.27539 0.4992
1.2793 0.486912
1.2832 0.500224
1.28711 0.484864
1.29102 0.508672
1.29492 0.490496
1.29883 0.499712
1.30273 0.507904
1.30664 0.50048
1.31055 0.509184
1.31445 0.481024
1.31836 0.499968
1.32227 0.505856
1.32617 0.511744
1.33008 0.496896
1.33398 0.4992
1.33789 0.517376
1.3418 0.502528
1.3457 0.503552
1.34961 0.488192
1.35352 0.489216
1.35742 0.503552
1.36133 0.51072
1.36523 0.505344
1.36914 0.515328
1.37305 0.503552
1.37695 0.5056
1.38086 0.510208
1.38477 0.509696
1.38867 0.501504
1.39258 0.502016
1.39648 0.498944
1.40039 0.495616
1.4043 0.484608
1.4082 0.506368
1.41211 0.497152
1.41602 0.52608
1.41992 0.526592
1.42383 0.513536
1.42773 0.495616
1.43164 0.51456
1.43555 0.50304
1.43945 0.513792
1.44336 0.524288
1.44727 0.493568
1.45117 0.517376
1.45508 0.498688
1.45898 0.508928
1.46289 0.50688
1.4668 0.50432
1.4707 0.508928
1.47461 0.495104
1.47852 0.484864
1.48242 0.501248
1.48633 0.502016
1.49023 0.513792
1.49414 0.487424
1.49805 0.468736
1.50195 0.48768
1.50586 0.50944
1.50977 0.492544
1.51367 0.505856
1.51758 0.514816
1.52148 0.47232
1.52539 0.489216
1.5293 0.504832
1.5332 0.493056
1.53711 0.503552
1.54102 0.490496
1.54492 0.51584
1.54883 0.488192
1.55273 0.489216
1.55664 0.4864
1.56055 0.491008
1.56445 0.50816
1.56836 0.501248
1.57227 0.495616
1.57617 0.487936
1.58008 0.488448
1.58398 0.484096
1.58789 0.504576
1.5918 0.52224
1.5957 0.496128
1.59961 0.472832
1.60352 0.492544
1.60742 0.477696
1.61133 0.505856
1.61523 0.514048
1.61914 0.493824
1.62305 0.497152
1.62695 0.475136
1.63086 0.513536
1.63477 0.501248
1.63867 0.495872
1.64258 0.494848
1.64648 0.489472
1.65039 0.470784
1.6543 0.494592
1.6582 0.459008
1.66211 0.472576
1.66602 0.488448
1.66992 0.502272
1.67383 0.50176
1.67773 0.483328
1.68164 0.472576
1.68555 0.484864
1.68945 0.470784
1.69336 0.473856
1.69727 0.477184
1.70117 0.460544
1.70508 0.48768
1.70898 0.463104
1.71289 0.484864
1.7168 0.484608
1.7207 0.470016
1.72461 0.483328
1.72852 0.47616
1.73242 0.48
1.73633 0.48768
1.74023 0.459008
1.74414 0.455424
1.74805 0.4672
1.75195 0.44672
1.75586 0.476928
1.75977 0.451584
1.76367 0.452352
1.76758 0.471296
1.77148 0.450304
1.77539 0.454912
1.7793 0.452608
1.7832 0.437248
1.78711 0.453888
1.79102 0.461056
1.79492 0.450816
1.79883 0.453888
1.80273 0.42496
1.80664 0.43776
1.81055 0.423424
1.81445 0.432384
1.81836 0.416512
1.82227 0.424704
1.82617 0.420864
1.83008 0.406528
1.83398 0.417024
1.83789 0.415232
1.8418 0.4096
1.8457 0.402688
1.84961 0.402688
1.85352 0.393216
1.85742 0.400128
1.86133 0.411136
1.86523 0.384512
1.86914 0.400128
1.87305 0.370176
1.87695 0.377088
1.88086 0.373504
1.88477 0.365568
1.88867 0.3648
1.89258 0.365824
1.89648 0.36224
1.90039 0.335872
1.9043 0.352256
1.9082 0.332032
1.91211 0.329984
1.91602 0.32
1.91992 0.3264
1.92383 0.323328
1.92773 0.304128
1.93164 0.305408
1.93555 0.308992
1.93945 0.289024
1.94336 0.30592
1.94727 0.302336
1.95117 0.288
1.95508 0.287488
1.95898 0.270848
1.96289 0.282112
1.9668 0.277248
1.9707 0.263424
1.97461 0.248064
1.97852 0.25856
1.98242 0.259328
1.98633 0.25472
1.99023 0.233728
1.99414 0.246528
1.99805 0.237056
2.00195 0.220928
2.00586 0.239104
2.00977 0.210176
2.01367 0.21248
2.01758 0.217088
2.02148 0.19712
2.02539 0.19072
2.0293 0.193792
2.0332 0.202752
2.03711 0.194304
2.04102 0.18432
2.04492 0.169984
2.04883 0.163328
2.05273 0.158976
2.05664 0.165888
2.06055 0.157184
2.06445 0.153344
2.06836 0.152832
2.07227 0.145664
2.07617 0.14464
2.08008 0.137216
2.08398 0.13568
2.08789 0.132352
2.0918 0.136448
2.0957 0.11264
2.09961 0.123136
2.10352 0.10752
2.10742 0.105728
2.11133 0.119552
2.11523 0.10368
2.11914 0.10624
2.12305 0.095744
2.12695 0.092416
2.13086 0.090368
2.13477 0.092928
2.13867 0.086784
2.14258 0.080384
2.14648 0.082688
2.15039 0.079104
2.1543 0.078336
2.1582 0.072448
2.16211 0.072704
2.16602 0.068352
2.16992 0.076288
2.17383 0.065792
2.17773 0.056576
2.18164 0.058624
2.18555 0.054016
2.18945 0.050944
2.19336 0.054272
2.19727 0.053248
2.20117 0.054016
2.20508 0.053248
2.20898 0.048384
2.21289 0.046592
2.2168 0.050944
2.2207 0.04224
2.22461 0.038144
2.22852 0.044544
2.23242 0.0384
2.23633 0.03584
2.24023 0.035584
2.24414 0.040448
2.24805 0.031232
2.25195 0.029952
2.25586 0.028672
2.25977 0.030976
2.26367 0.028672
2.26758 0.025088
2.27148 0.024832
2.27539 0.02944
2.2793 0.025088
2.2832 0.025088
2.28711 0.02048
2.29102 0.022784
2.29492 0.0192
2.29883 0.018432
2.30273 0.0192
2.30664 0.017664
2.31055 0.02048
2.31445 0.015872
2.31836 0.015872
2.32227 0.015104
2.32617 0.014848
2.33008 0.014848
2.33398 0.013824
2.33789 0.0192
2.3418 0.01536
2.3457 0.013312
2.34961 0.00896
2.35352 0.012544
2.35742 0.013056
2.36133 0.010752
2.36523 0.012544
2.36914 0.013056
2.37305 0.009216
2.37695 0.009728
2.38086 0.00768
2.38477 0.008192
2.38867 0.0064
2.39258 0.006144
2.39648 0.006144
2.40039 0.007936
2.4043 0.009216
2.4082 0.008448
2.41211 0.007168
2.41602 0.008448
2.41992 0.005376
2.42383 0.004608
2.42773 0.005632
2.43164 0.006912
2.43555 0.00512
2.43945 0.008704
2.44336 0.004352
2.44727 0.006144
2.45117 0.004864
2.45508 0.004352
2.45898 0.00384
2.46289 0.003584
2.4668 0.004096
2.4707 0.003584
2.47461 0.003584
2.47852 0.00384
2.48242 0.003584
2.48633 0.00384
2.49023 0.003584
2.49414 0.004352
2.49805 0.00384
2.50195 0.003328
2.50586 0.002048
2.50977 0.002048
2.51367 0.001536
2.51758 0.001792
2.52148 0.000512
2.52539 0.001536
2.5293 0.00128
2.5332 0.003328
2.53711 0.00128
2.54102 0.002048
2.54492 0.00128
2.54883 0.002304
2.55273 0.002048
2.55664 0.000512
2.56055 0.001536
2.56445 0.001792
2.56836 0.001024
2.57227 0.002048
2.57617 0.002048
2.58008 0.001536
2.58398 0
2.58789 0.000768
2.5918 0.000512
2.5957 0.001792
2.59961 0.00128
2.60352 0.001024
2.60742 0.000768
2.61133 0.00128
2.61523 0.000512
2.61914 0.001536
2.62305 0.001024
2.62695 0.000512
2.63086 0.000768
2.63477 0.000768
2.63867 0.000256
2.64258 0.000768
2.64648 0.000512
2.65039 0.000512
2.6543 0.000512
2.6582 0.000256
2.66211 0.000256
2.66602 0.000512
2.66992 0.000512
2.67383 0.000256
2.67773 0.001024
2.68164 0.001024
2.68555 0
2.68945 0.000256
2.69336 0.000256
2.69727 0.000768
2.70117 0.000256
2.70508 0.000256
2.70898 0.000256
2.71289 0.000512
2.7168 0
2.7207 0.000256
2.72461 0.000256
2.72852 0.000256
2.73242 0.000256
2.73633 0.000256
2.74023 0
2.74414 0.000256
2.74805 0
2.75195 0
2.75586 0
2.75977 0
2.76367 0.000256
2.76758 0
2.77148 0
2.77539 0
2.7793 0.000256
2.7832 0.000256
2.78711 0.000256
2.79102 0
2.79492 0.000256
2.79883 0
2.80273 0.000512
2.80664 0
2.81055 0
2.81445 0
2.81836 0
2.82227 0
2.82617 0.000256
2.83008 0.000512
2.83398 0.000256
2.83789 0
2.8418 0.000256
2.8457 0.000256
2.84961 0
2.85352 0
2.85742 0
2.86133 0
2.86523 0
2.86914 0
2.87305 0
2.87695 0
2.88086 0
2.88477 0
2.88867 0
2.89258 0
2.89648 0
2.90039 0
2.9043 0
2.9082 0
2.91211 0
2.91602 0
2.91992 0
2.92383 0
2.92773 0
2.93164 0.000256
2.93555 0
2.93945 0.000512
2.94336 0
2.94727 0
2.95117 0
2.95508 0
2.95898 0
2.96289 0
2.9668 0
2.9707 0
2.97461 0
2.97852 0
2.98242 0
2.98633 0
2.99023 0
2.99414 0
2.99805 0
3.00195 0
3.00586 0
3.00977 0
3.01367 0
3.01758 0
3.02148 0
3.02539 0
3.0293 0
3.0332 0
3.03711 0
3.04102 0
3.04492 0
3.04883 0
3.05273 0
3.05664 0
3.06055 0
3.06445 0
3.06836 0
3.07227 0
3.07617 0.000256
3.08008 0
3.08398 0
3.08789 0
3.0918 0
3.0957 0
3.09961 0
3.10352 0
3.10742 0.000256
3.11133 0
3.11523 0
3.11914 0
3.12305 0
3.12695 0
3.13086 0
3.13477 0
3.13867 0
3.14258 0
3.14648 0
3.15039 0
3.1543 0
3.1582 0
3.16211 0
3.16602 0
3.16992 0
3.17383 0
3.17773 0
3.18164 0
3.18555 0
3.18945 0
3.19336 0
3.19727 0
3.20117 0
3.20508 0
3.20898 0
3.21289 0
3.2168 0
3.2207 0
3.22461 0
3.22852 0
3.23242 0
3.23633 0
3.24023 0
3.24414 0
3.24805 0
3.25195 0
3.25586 0
3.25977 0
3.26367 0
3.26758 0
3.27148 0
3.27539 0
3.2793 0
3.2832 0
3.28711 0
3.29102 0
3.29492 0
3.29883 0
3.30273 0
3.30664 0
3.31055 0
3.31445 0
3.31836 0
3.32227 0
3.32617 0
3.33008 0
3.33398 0
3.33789 0
3.3418 0
3.3457 0
3.34961 0
3.35352 0
3.35742 0
3.36133 0
3.36523 0
3.36914 0
3.37305 0
3.37695 0
3.38086 0
3.38477 0
3.38867 0
3.39258 0
3.39648 0
3.40039 0
3.4043 0
3.4082 0
3.41211 0
3.41602 0
3.41992 0
3.42383 0
3.42773 0
3.43164 0
3.43555 0
3.43945 0
3.44336 0
3.44727 0
3.45117 0
3.45508 0
3.45898 0
3.46289 0
3.4668 0
3.4707 0
3.47461 0
3.47852 0
3.48242 0
3.48633 0
3.49023 0
3.49414 0
3.49805 0
3.50195 0
3.50586 0
3.50977 0
3.51367 0
3.51758 0
3.52148 0
3.52539 0
3.5293 0
3.5332 0
3.53711 0
3.54102 0
3.54492 0
3.54883 0
3.55273 0
3.55664 0
3.56055 0
3.56445 0
3.56836 0
3.57227 0
3.57617 0
3.58008 0
3.58398 0
3.58789 0
3.5918 0
3.5957 0
3.59961 0
3.60352 0
3.60742 0
3.61133 0
3.61523 0
3.61914 0
3.62305 0
3.62695 0
3.63086 0
3.63477 0
3.63867 0
3.64258 0
3.64648 0
3.65039 0
3.6543 0
3.6582 0
3.66211 0
3.66602 0
3.66992 0
3.67383 0
3.67773 0
3.68164 0
3.68555 0
3.68945 0
3.69336 0
3.69727 0
3.70117 0
3.70508 0
3.70898 0
3.71289 0
3.7168 0
3.7207 0
3.72461 0
3.72852 0
3.73242 0
3.73633 0
3.74023 0
3.74414 0
3.74805 0
3.75195 0
3.75586 0
3.75977 0
3.76367 0
3.76758 0
3.77148 0
3.77539 0
3.7793 0
3.7832 0
3.78711 0
3.79102 0
3.79492 0
3.79883 0
3.80273 0
3.80664 0
3.81055 0
3.81445 0
3.81836 0
3.82227 0
3.82617 0
3.83008 0
3.83398 0
3.83789 0
3.8418 0
3.8457 0
3.84961 0
3.85352 0
3.85742 0
3.86133 0
3.86523 0
3.86914 0
3.87305 0
3.87695 0
3.88086 0
3.88477 0
3.88867 0
3.89258 0
3.89648 0
3.90039 0
3.9043 0
3.9082 0
3.91211 0
3.91602 0
3.91992 0
3.92383 0
3.92773 0
3.93164 0
3.93555 0
3.93945 0
3.94336 0
3.94727 0
3.95117 0
3.95508 0
3.95898 0
3.96289 0
3.9668 0
3.9707 0
3.97461 0
3.97852 0
3.98242 0
3.98633 0
3.99023 0
3.99414 0
3.99805 0


==> data/max-10-1M-00-intervals-4-xmax-128-bins.dat <==
0.015625 0.508864
0.046875 0.499168
0.078125 0.50592
0.109375 0.498528
0.140625 0.507584
0.171875 0.503136
0.203125 0.50416
0.234375 0.505536
0.265625 0.506944
0.296875 0.506912
0.328125 0.498112
0.359375 0.507456
0.390625 0.503968
0.421875 0.500224
0.453125 0.502624
0.484375 0.508352
0.515625 0.512064
0.546875 0.505888
0.578125 0.512576
0.609375 0.510272
0.640625 0.509376
0.671875 0.496832
0.703125 0.502848
0.734375 0.493536
0.765625 0.497312
0.796875 0.50208
0.828125 0.502976
0.859375 0.502432
0.890625 0.499264
0.921875 0.5008
0.953125 0.506208
0.984375 0.510336
1.01562 0.50144
1.04688 0.511264
1.07812 0.499136
1.10938 0.508416
1.14062 0.500512
1.17188 0.498656
1.20312 0.500416
1.23438 0.502912
1.26562 0.50208
1.29688 0.500192
1.32812 0.501824
1.35938 0.502432
1.39062 0.501024
1.42188 0.510368
1.45312 0.50848
1.48438 0.495264
1.51562 0.497088
1.54688 0.49472
1.57812 0.49904
1.60938 0.49376
1.64062 0.491936
1.67188 0.483104
1.70312 0.475328
1.73438 0.472352
1.76562 0.457088
1.79688 0.44288
1.82812 0.417856
1.85938 0.395584
1.89062 0.362144
1.92188 0.318784
1.95312 0.287872
1.98438 0.250176
2.01562 0.210176
2.04688 0.174592
2.07812 0.142272
2.10938 0.10928
2.14062 0.085376
2.17188 0.0656
2.20312 0.051456
2.23438 0.038304
2.26562 0.02784
2.29688 0.020416
2.32812 0.015616
2.35938 0.01168
2.39062 0.00768
2.42188 0.006464
2.45312 0.004992
2.48438 0.003776
2.51562 0.00176
2.54688 0.001792
2.57812 0.001216
2.60938 0.001152
2.64062 0.000576
2.67188 0.00048
2.70312 0.00032
2.73438 0.000192
2.76562 6.4e-05
2.79688 0.00016
2.82812 0.00016
2.85938 3.2e-05
2.89062 0
2.92188 3.2e-05
2.95312 6.4e-05
2.98438 0
3.01562 0
3.04688 0
3.07812 3.2e-05
3.10938 3.2e-05
3.14062 0
3.17188 0
3.20312 0
3.23438 0
3.26562 0
3.29688 0
3.32812 0
3.35938 0
3.39062 0
3.42188 0
3.45312 0
3.48438 0
3.51562 0
3.54688 0
3.57812 0
3.60938 0
3.64062 0
3.67188 0
3.70312 0
3.73438 0
3.76562 0
3.79688 0
3.82812 0
3.85938 0
3.89062 0
3.92188 0
3.95312 0
3.98438 0


==> data/max-10-1M-00-intervals-4-xmax-256-bins.dat <==
0.0078125 0.507136
0.0234375 0.510592
0.0390625 0.4992
0.0546875 0.499136
0.0703125 0.49984
0.0859375 0.512
0.101562 0.50208
0.117188 0.494976
0.132812 0.50208
0.148438 0.513088
0.164062 0.496832
0.179688 0.50944
0.195312 0.499968
0.210938 0.508352
0.226562 0.501184
0.242188 0.509888
0.257812 0.511168
0.273438 0.50272
0.289062 0.509312
0.304688 0.504512
0.320312 0.499072
0.335938 0.497152
0.351562 0.506048
0.367188 0.508864
0.382812 0.505856
0.398438 0.50208
0.414062 0.50432
0.429688 0.496128
0.445312 0.503552
0.460938 0.501696
0.476562 0.499392
0.492188 0.517312
0.507812 0.514112
0.523438 0.510016
0.539062 0.50912
0.554688 0.502656
0.570312 0.510272
0.585938 0.51488
0.601562 0.5136
0.617188 0.506944
0.632812 0.51072
0.648438 0.508032
0.664062 0.496192
0.679688 0.497472
0.695312 0.498816
0.710938 0.50688
0.726562 0.491904
0.742188 0.495168
0.757812 0.496704
0.773438 0.49792
0.789062 0.501504
0.804688 0.502656
0.820312 0.497024
0.835938 0.508928
0.851562 0.503872
0.867188 0.500992
0.882812 0.496832
0.898438 0.501696
0.914062 0.502464
0.929688 0.499136
0.945312 0.5056
0.960938 0.506816
0.976562 0.514752
0.992188 0.50592
1.00781 0.493312
1.02344 0.509568
1.03906 0.519168
1.05469 0.50336
1.07031 0.502656
1.08594 0.495616
1.10156 0.509504
1.11719 0.507328
1.13281 0.501184
1.14844 0.49984
1.16406 0.503104
1.17969 0.494208
1.19531 0.502656
1.21094 0.498176
1.22656 0.496384
1.24219 0.50944
1.25781 0.50336
1.27344 0.5008
1.28906 0.496064
1.30469 0.50432
1.32031 0.499648
1.33594 0.504
1.35156 0.496128
1.36719 0.508736
1.38281 0.506752
1.39844 0.495296
1.41406 0.514048
1.42969 0.506688
1.44531 0.512256
1.46094 0.504704
1.47656 0.497536
1.49219 0.492992
1.50781 0.49888
1.52344 0.495296
1.53906 0.500736
1.55469 0.488704
1.57031 0.49824
1.58594 0.49984
1.60156 0.4848
1.61719 0.50272
1.63281 0.496448
1.64844 0.487424
1.66406 0.480576
1.67969 0.485632
1.69531 0.470592
1.71094 0.480064
1.72656 0.477376
1.74219 0.467328
1.75781 0.456896
1.77344 0.45728
1.78906 0.450752
1.80469 0.435008
1.82031 0.423616
1.83594 0.412096
1.85156 0.39968
1.86719 0.391488
1.88281 0.37024
1.89844 0.354048
1.91406 0.327104
1.92969 0.310464
1.94531 0.29632
1.96094 0.279424
1.97656 0.257344
1.99219 0.243008
2.00781 0.220672
2.02344 0.19968
2.03906 0.18784
2.05469 0.161344
2.07031 0.14912
2.08594 0.135424
2.10156 0.112256
2.11719 0.106304
2.13281 0.090624
2.14844 0.080128
2.16406 0.072448
2.17969 0.058752
2.19531 0.05312
2.21094 0.049792
2.22656 0.040832
2.24219 0.035776
2.25781 0.029568
2.27344 0.026112
2.28906 0.021888
2.30469 0.018944
2.32031 0.015424
2.33594 0.015808
2.35156 0.011968
2.36719 0.011392
2.38281 0.008
2.39844 0.00736
2.41406 0.00736
2.42969 0.005568
2.44531 0.006016
2.46094 0.003968
2.47656 0.003648
2.49219 0.003904
2.50781 0.00224
2.52344 0.00128
2.53906 0.001984
2.55469 0.0016
2.57031 0.001728
2.58594 0.000704
2.60156 0.001216
2.61719 0.001088
2.63281 0.000576
2.64844 0.000576
2.66406 0.000384
2.67969 0.000576
2.69531 0.000384
2.71094 0.000256
2.72656 0.000256
2.74219 0.000128
2.75781 6.4e-05
2.77344 6.4e-05
2.78906 0.000192
2.80469 0.000128
2.82031 6.4e-05
2.83594 0.000256
2.85156 6.4e-05
2.86719 0
2.88281 0
2.89844 0
2.91406 0
2.92969 6.4e-05
2.94531 0.000128
2.96094 0
2.97656 0
2.99219 0
3.00781 0
3.02344 0
3.03906 0
3.05469 0
3.07031 6.4e-05
3.08594 0
3.10156 6.4e-05
3.11719 0
3.13281 0
3.14844 0
3.16406 0
3.17969 0
3.19531 0
3.21094 0
3.22656 0
3.24219 0
3.25781 0
3.27344 0
3.28906 0
3.30469 0
3.32031 0
3.33594 0
3.35156 0
3.36719 0
3.38281 0
3.39844 0
3.41406 0
3.42969 0
3.44531 0
3.46094 0
3.47656 0
3.49219 0
3.50781 0
3.52344 0
3.53906 0
3.55469 0
3.57031 0
3.58594 0
3.60156 0
3.61719 0
3.63281 0
3.64844 0
3.66406 0
3.67969 0
3.69531 0
3.71094 0
3.72656 0
3.74219 0
3.75781 0
3.77344 0
3.78906 0
3.80469 0
3.82031 0
3.83594 0
3.85156 0
3.86719 0
3.88281 0
3.89844 0
3.91406 0
3.92969 0
3.94531 0
3.96094 0
3.97656 0
3.99219 0


==> data/max-10-1M-00-intervals-4-xmax-32-bins.dat <==
0.0625 0.50312
0.1875 0.505104
0.3125 0.504856
0.4375 0.503792
0.5625 0.5102
0.6875 0.500648
0.8125 0.5012
0.9375 0.504152
1.0625 0.505064
1.1875 0.500624
1.3125 0.501632
1.4375 0.503784
1.5625 0.496152
1.6875 0.48068
1.8125 0.428352
1.9375 0.304744
2.0625 0.15908
2.1875 0.060184
2.3125 0.018888
2.4375 0.005728
2.5625 0.00148
2.6875 0.000392
2.8125 0.000104
2.9375 2.4e-05
3.0625 1.6e-05
3.1875 0
3.3125 0
3.4375 0
3.5625 0
3.6875 0
3.8125 0
3.9375 0


==> data/max-10-1M-00-intervals-4-xmax-512-bins.dat <==
0.00390625 0.508544
0.0117188 0.505728
0.0195312 0.505984
0.0273438 0.5152
0.0351562 0.497664
0.0429688 0.500736
0.0507812 0.486528
0.0585938 0.511744
0.0664062 0.489856
0.0742188 0.509824
0.0820312 0.514816
0.0898438 0.509184
0.0976562 0.505856
0.105469 0.498304
0.113281 0.49152
0.121094 0.498432
0.128906 0.499968
0.136719 0.504192
0.144531 0.507008
0.152344 0.519168
0.160156 0.49984
0.167969 0.493824
0.175781 0.506368
0.183594 0.512512
0.191406 0.496128
0.199219 0.503808
0.207031 0.510208
0.214844 0.506496
0.222656 0.505728
0.230469 0.49664
0.238281 0.508416
0.246094 0.51136
0.253906 0.501376
0.261719 0.52096
0.269531 0.500992
0.277344 0.504448
0.285156 0.507136
0.292969 0.511488
0.300781 0.504192
0.308594 0.504832
0.316406 0.49984
0.324219 0.498304
0.332031 0.51328
0.339844 0.481024
0.347656 0.51136
0.355469 0.500736
0.363281 0.499584
0.371094 0.518144
0.378906 0.50496
0.386719 0.506752
0.394531 0.502144
0.402344 0.502016
0.410156 0.502912
0.417969 0.505728
0.425781 0.48256
0.433594 0.509696
0.441406 0.501248
0.449219 0.505856
0.457031 0.5056
0.464844 0.497792
0.472656 0.505344
0.480469 0.49344
0.488281 0.51456
0.496094 0.520064
0.503906 0.511488
0.511719 0.516736
0.519531 0.516992
0.527344 0.50304
0.535156 0.513664
0.542969 0.504576
0.550781 0.498944
0.558594 0.506368
0.566406 0.511872
0.574219 0.508672
0.582031 0.518144
0.589844 0.511616
0.597656 0.509568
0.605469 0.517632
0.613281 0.511616
0.621094 0.502272
0.628906 0.505728
0.636719 0.515712
0.644531 0.515328
0.652344 0.500736
0.660156 0.499584
0.667969 0.4928
0.675781 0.494976
0.683594 0.499968
0.691406 0.505856
0.699219 0.491776
0.707031 0.499584
0.714844 0.514176
0.722656 0.490112
0.730469 0.493696
0.738281 0.491136
0.746094 0.4992
0.753906 0.500096
0.761719 0.493312
0.769531 0.49664
0.777344 0.4992
0.785156 0.493696
0.792969 0.509312
0.800781 0.508928
0.808594 0.496384
0.816406 0.493568
0.824219 0.50048
0.832031 0.510336
0.839844 0.50752
0.847656 0.513024
0.855469 0.49472
0.863281 0.497152
0.871094 0.504832
0.878906 0.503168
0.886719 0.490496
0.894531 0.493184
0.902344 0.510208
0.910156 0.5024
0.917969 0.502528
0.925781 0.50176
0.933594 0.496512
0.941406 0.50304
0.949219 0.50816
0.957031 0.505856
0.964844 0.507776
0.972656 0.514816
0.980469 0.514688
0.988281 0.508672
0.996094 0.503168
1.00391 0.491904
1.01172 0.49472
1.01953 0.512384
1.02734 0.506752
1.03516 0.51968
1.04297 0.518656
1.05078 0.507264
1.05859 0.499456
1.06641 0.507776
1.07422 0.497536
1.08203 0.5088
1.08984 0.482432
1.09766 0.519168
1.10547 0.49984
1.11328 0.504576
1.12109 0.51008
1.12891 0.500224
1.13672 0.502144
1.14453 0.492544
1.15234 0.507136
1.16016 0.509696
1.16797 0.496512
1.17578 0.488704
1.18359 0.499712
1.19141 0.498048
1.19922 0.507264
1.20703 0.502528
1.21484 0.493824
1.22266 0.490624
1.23047 0.502144
1.23828 0.509184
1.24609 0.509696
1.25391 0.503168
1.26172 0.503552
1.26953 0.508544
1.27734 0.493056
1.28516 0.492544
1.29297 0.499584
1.30078 0.503808
1.30859 0.504832
1.31641 0.490496
1.32422 0.5088
1.33203 0.498048
1.33984 0.509952
1.34766 0.495872
1.35547 0.496384
1.36328 0.508032
1.37109 0.50944
1.37891 0.507904
1.38672 0.5056
1.39453 0.50048
1.40234 0.490112
1.41016 0.50176
1.41797 0.526336
1.42578 0.504576
1.43359 0.5088
1.44141 0.51904
1.44922 0.505472
1.45703 0.503808
1.46484 0.5056
1.47266 0.502016
1.48047 0.493056
1.48828 0.507904
1.49609 0.47808
1.50391 0.49856
1.51172 0.4992
1.51953 0.493568
1.52734 0.497024
1.53516 0.498304
1.54297 0.503168
1.55078 0.488704
1.55859 0.488704
1.56641 0.504704
1.57422 0.491776
1.58203 0.486272
1.58984 0.513408
1.59766 0.48448
1.60547 0.48512
1.61328 0.509952
1.62109 0.495488
1.62891 0.494336
1.63672 0.49856
1.64453 0.49216
1.65234 0.482688
1.66016 0.465792
1.66797 0.49536
1.67578 0.492544
1.68359 0.47872
1.69141 0.47232
1.69922 0.468864
1.70703 0.475392
1.71484 0.484736
1.72266 0.476672
1.73047 0.47808
1.73828 0.473344
1.74609 0.461312
1.75391 0.461824
1.76172 0.451968
1.76953 0.4608
1.77734 0.45376
1.78516 0.445568
1.79297 0.455936
1.80078 0.439424
1.80859 0.430592
1.81641 0.424448
1.82422 0.422784
1.83203 0.411776
1.83984 0.412416
1.84766 0.402688
1.85547 0.396672
1.86328 0.397824
1.87109 0.385152
1.87891 0.375296
1.88672 0.365184
1.89453 0.364032
1.90234 0.344064
1.91016 0.331008
1.91797 0.3232
1.92578 0.313728
1.93359 0.3072
1.94141 0.297472
1.94922 0.295168
1.95703 0.279168
1.96484 0.27968
1.97266 0.255744
1.98047 0.258944
1.98828 0.244224
1.99609 0.241792
2.00391 0.230016
2.01172 0.211328
2.01953 0.207104
2.02734 0.192256
2.03516 0.198528
2.04297 0.177152
2.05078 0.161152
2.05859 0.161536
2.06641 0.153088
2.07422 0.145152
2.08203 0.136448
2.08984 0.1344
2.09766 0.117888
2.10547 0.106624
2.11328 0.111616
2.12109 0.100992
2.12891 0.091392
2.13672 0.089856
2.14453 0.081536
2.15234 0.07872
2.16016 0.072576
2.16797 0.07232
2.17578 0.061184
2.18359 0.05632
2.19141 0.052608
2.19922 0.053632
2.20703 0.050816
2.21484 0.048768
2.22266 0.040192
2.23047 0.041472
2.23828 0.035712
2.24609 0.03584
2.25391 0.029312
2.26172 0.029824
2.26953 0.02496
2.27734 0.027264
2.28516 0.022784
2.29297 0.020992
2.30078 0.018816
2.30859 0.019072
2.31641 0.015872
2.32422 0.014976
2.33203 0.014336
2.33984 0.01728
2.34766 0.011136
2.35547 0.0128
2.36328 0.011648
2.37109 0.011136
2.37891 0.008704
2.38672 0.007296
2.39453 0.006144
2.40234 0.008576
2.41016 0.007808
2.41797 0.006912
2.42578 0.00512
2.43359 0.006016
2.44141 0.006528
2.44922 0.005504
2.45703 0.004096
2.46484 0.00384
2.47266 0.003584
2.48047 0.003712
2.48828 0.003712
2.49609 0.004096
2.50391 0.002688
2.51172 0.001792
2.51953 0.001152
2.52734 0.001408
2.53516 0.002304
2.54297 0.001664
2.55078 0.002176
2.55859 0.001024
2.56641 0.001408
2.57422 0.002048
2.58203 0.000768
2.58984 0.00064
2.59766 0.001536
2.60547 0.000896
2.61328 0.000896
2.62109 0.00128
2.62891 0.00064
2.63672 0.000512
2.64453 0.00064
2.65234 0.000512
2.66016 0.000256
2.66797 0.000512
2.67578 0.00064
2.68359 0.000512
2.69141 0.000256
2.69922 0.000512
2.70703 0.000256
2.71484 0.000256
2.72266 0.000256
2.73047 0.000256
2.73828 0.000128
2.74609 0.000128
2.75391 0
2.76172 0.000128
2.76953 0
2.77734 0.000128
2.78516 0.000256
2.79297 0.000128
2.80078 0.000256
2.80859 0
2.81641 0
2.82422 0.000128
2.83203 0.000384
2.83984 0.000128
2.84766 0.000128
2.85547 0
2.86328 0
2.87109 0
2.87891 0
2.88672 0
2.89453 0
2.90234 0
2.91016 0
2.91797 0
2.92578 0
2.93359 0.000128
2.94141 0.000256
2.94922 0
2.95703 0
2.96484 0
2.97266 0
2.98047 0
2.98828 0
2.99609 0
3.00391 0
3.01172 0
3.01953 0
3.02734 0
3.03516 0
3.04297 0
3.05078 0
3.05859 0
3.06641 0
3.07422 0.000128
3.08203 0
3.08984 0
3.09766 0
3.10547 0.000128
3.11328 0
3.12109 0
3.12891 0
3.13672 0
3.14453 0
3.15234 0
3.16016 0
3.16797 0
3.17578 0
3.18359 0
3.19141 0
3.19922 0
3.20703 0
3.21484 0
3.22266 0
3.23047 0
3.23828 0
3.24609 0
3.25391 0
3.26172 0
3.26953 0
3.27734 0
3.28516 0
3.29297 0
3.30078 0
3.30859 0
3.31641 0
3.32422 0
3.33203 0
3.33984 0
3.34766 0
3.35547 0
3.36328 0
3.37109 0
3.37891 0
3.38672 0
3.39453 0
3.40234 0
3.41016 0
3.41797 0
3.42578 0
3.43359 0
3.44141 0
3.44922 0
3.45703 0
3.46484 0
3.47266 0
3.48047 0
3.48828 0
3.49609 0
3.50391 0
3.51172 0
3.51953 0
3.52734 0
3.53516 0
3.54297 0
3.55078 0
3.55859 0
3.56641 0
3.57422 0
3.58203 0
3.58984 0
3.59766 0
3.60547 0
3.61328 0
3.62109 0
3.62891 0
3.63672 0
3.64453 0
3.65234 0
3.66016 0
3.66797 0
3.67578 0
3.68359 0
3.69141 0
3.69922 0
3.70703 0
3.71484 0
3.72266 0
3.73047 0
3.73828 0
3.74609 0
3.75391 0
3.76172 0
3.76953 0
3.77734 0
3.78516 0
3.79297 0
3.80078 0
3.80859 0
3.81641 0
3.82422 0
3.83203 0
3.83984 0
3.84766 0
3.85547 0
3.86328 0
3.87109 0
3.87891 0
3.88672 0
3.89453 0
3.90234 0
3.91016 0
3.91797 0
3.92578 0
3.93359 0
3.94141 0
3.94922 0
3.95703 0
3.96484 0
3.97266 0
3.98047 0
3.98828 0
3.99609 0


==> data/max-10-1M-00-intervals-4-xmax-64-bins.dat <==
0.03125 0.504016
0.09375 0.502224
0.15625 0.50536
0.21875 0.504848
0.28125 0.506928
0.34375 0.502784
0.40625 0.502096
0.46875 0.505488
0.53125 0.508976
0.59375 0.511424
0.65625 0.503104
0.71875 0.498192
0.78125 0.499696
0.84375 0.502704
0.90625 0.500032
0.96875 0.508272
1.03125 0.506352
1.09375 0.503776
1.15625 0.499584
1.21875 0.501664
1.28125 0.501136
1.34375 0.502128
1.40625 0.505696
1.46875 0.501872
1.53125 0.495904
1.59375 0.4964
1.65625 0.48752
1.71875 0.47384
1.78125 0.449984
1.84375 0.40672
1.90625 0.340464
1.96875 0.269024
2.03125 0.192384
2.09375 0.125776
2.15625 0.075488
2.21875 0.04488
2.28125 0.024128
2.34375 0.013648
2.40625 0.007072
2.46875 0.004384
2.53125 0.001776
2.59375 0.001184
2.65625 0.000528
2.71875 0.000256
2.78125 0.000112
2.84375 9.6e-05
2.90625 1.6e-05
2.96875 3.2e-05
3.03125 0
3.09375 3.2e-05
3.15625 0
3.21875 0
3.28125 0
3.34375 0
3.40625 0
3.46875 0
3.53125 0
3.59375 0
3.65625 0
3.71875 0
3.78125 0
3.84375 0
3.90625 0
3.96875 0


==> data/max-10-1M-00-positions-1-xmax-1024-bins.dat <==
0.000488281 1.02195
0.00146484 1.01171
0.00244141 1.00762
0.00341797 0.999424
0.00439453 1.0025
0.00537109 0.997376
0.00634766 0.976896
0.00732422 0.964608
0.00830078 1.01069
0.00927734 1.00659
0.0102539 0.986112
0.0112305 0.996352
0.012207 0.996352
0.0131836 1.00454
0.0141602 0.99328
0.0151367 1.01786
0.0161133 1.0281
0.0170898 0.982016
0.0180664 1.00147
0.019043 0.99328
0.0200195 1.00659
0.0209961 0.994304
0.0219727 1.01888
0.0229492 0.975872
0.0239258 0.991232
0.0249023 0.995328
0.0258789 0.968704
0.0268555 0.995328
0.027832 0.987136
0.0288086 0.978944
0.0297852 0.999424
0.0307617 1.00352
0.0317383 0.986112
0.0327148 1.00147
0.0336914 1.00352
0.034668 0.98304
0.0356445 1.00864
0.0366211 1.00966
0.0375977 1.01581
0.0385742 1.01376
0.0395508 0.990208
0.0405273 1.01581
0.0415039 0.970752
0.0424805 0.997376
0.043457 1.00966
0.0444336 1.00147
0.0454102 1.00557
0.0463867 0.996352
0.0473633 0.98816
0.0483398 0.996352
0.0493164 0.984064
0.050293 0.973824
0.0512695 0.992256
0.0522461 1.00557
0.0532227 1.03424
0.0541992 0.994304
0.0551758 1.00966
0.0561523 1.01786
0.0571289 1.01786
0.0581055 1.01786
0.059082 0.97792
0.0600586 0.98304
0.0610352 0.959488
0.0620117 0.996352
0.0629883 1.02093
0.0639648 0.98816
0.0649414 0.996352
0.065918 1.02707
0.0668945 0.976896
0.0678711 1.01376
0.0688477 1.00762
0.0698242 0.994304
0.0708008 1.02093
0.0717773 1.00966
0.0727539 0.966656
0.0737305 0.954368
0.074707 1.00557
0.0756836 1.0025
0.0766602 1.0199
0.0776367 0.985088
0.0786133 1.00147
0.0795898 1.00864
0.0805664 1.00045
0.081543 0.966656
0.0825195 1.00762
0.0834961 1.00147
0.0844727 1.00762
0.0854492 0.999424
0.0864258 1.0025
0.0874023 1.01069
0.0883789 0.990208
0.0893555 0.999424
0.090332 0.995328
0.0913086 0.98816
0.0922852 0.973824
0.0932617 1.01171
0.0942383 0.997376
0.0952148 1.04038
0.0961914 0.95744
0.097168 0.971776
0.0981445 1.00147
0.0991211 1.02093
0.100098 1.00762
0.101074 0.985088
0.102051 1.00352
0.103027 1.00762
0.104004 0.987136
0.10498 1.00557
0.105957 0.968704
0.106934 1.01888
0.10791 1.03424
0.108887 1.0199
0.109863 0.994304
0.11084 1.00045
0.111816 0.991232
0.112793 0.992256
0.11377 1.01683
0.114746 0.999424
0.115723 1.03526
0.116699 1.01274
0.117676 0.997376
0.118652 0.980992
0.119629 1.01581
0.120605 0.997376
0.121582 1.00045
0.122559 0.995328
0.123535 1.00966
0.124512 1.01069
0.125488 1.0025
0.126465 0.969728
0.127441 0.982016
0.128418 0.978944
0.129395 1.01171
0.130371 0.975872
0.131348 1.00352
0.132324 0.9728
0.133301 0.992256
0.134277 0.992256
0.135254 1.0199
0.13623 0.954368
0.137207 0.984064
0.138184 1.03731
0.13916 0.992256
0.140137 1.01888
0.141113 1.03117
0.14209 0.996352
0.143066 1.03936
0.144043 1.00762
0.14502 0.987136
0.145996 1.024
0.146973 0.99328
0.147949 0.99328
0.148926 1.02707
0.149902 1.00352
0.150879 0.986112
0.151855 1.00966
0.152832 1.02502
0.153809 0.992256
0.154785 1.02502
0.155762 1.01478
0.156738 0.987136
0.157715 0.978944
0.158691 1.00147
0.159668 1.00762
0.160645 1.02093
0.161621 1.01171
0.162598 0.98304
0.163574 0.999424
0.164551 1.01786
0.165527 0.970752
0.166504 1.00045
0.16748 1.01478
0.168457 0.98816
0.169434 1.01069
0.17041 0.995328
0.171387 1.01478
0.172363 0.986112
0.17334 1.02195
0.174316 1.00659
0.175293 1.0537
0.17627 1.00557
0.177246 1.00864
0.178223 0.990208
0.179199 1.00352
0.180176 1.01069
0.181152 0.978944
0.182129 1.01786
0.183105 0.984064
0.184082 0.982016
0.185059 1.00045
0.186035 0.980992
0.187012 1.00864
0.187988 0.985088
0.188965 0.963584
0.189941 1.0199
0.190918 1.01478
0.191895 1.00864
0.192871 0.996352
0.193848 1.03117
0.194824 1.00557
0.195801 1.0199
0.196777 1.00557
0.197754 1.024
0.19873 1.01274
0.199707 0.978944
0.200684 1.02605
0.20166 0.987136
0.202637 1.03014
0.203613 1.01171
0.20459 0.98304
0.205566 0.996352
0.206543 1.00045
0.20752 1.02298
0.208496 1.00045
0.209473 0.989184
0.210449 1.01478
0.211426 0.997376
0.212402 0.999424
0.213379 1.02605
0.214355 0.98816
0.215332 1.0025
0.216309 0.976896
0.217285 1.02298
0.218262 0.994304
0.219238 0.96256
0.220215 0.991232
0.221191 1.00557
0.222168 1.00352
0.223145 0.989184
0.224121 0.985088
0.225098 0.979968
0.226074 0.9984
0.227051 0.99328
0.228027 0.9984
0.229004 1.00659
0.22998 0.987136
0.230957 1.00864
0.231934 0.971776
0.23291 0.997376
0.233887 0.98304
0.234863 0.999424
0.23584 1.01888
0.236816 1.0025
0.237793 1.02093
0.23877 1.00966
0.239746 0.9984
0.240723 1.00045
0.241699 1.0281
0.242676 1.00762
0.243652 1.02093
0.244629 1.00557
0.245605 1.01171
0.246582 1.00147
0.247559 1.02912
0.248535 0.968704
0.249512 1.00454
0.250488 1.00659
0.251465 1.00147
0.252441 1.03936
0.253418 0.995328
0.254395 1.00352
0.255371 1.00762
0.256348 1.01581
0.257324 0.986112
0.258301 0.982016
0.259277 0.99328
0.260254 1.01478
0.26123 1.00659
0.262207 1.02298
0.263184 1.02195
0.26416 0.968704
0.265137 0.97792
0.266113 0.989184
0.26709 1.00147
0.268066 1.00147
0.269043 0.984064
0.27002 1.03322
0.270996 0.971776
0.271973 0.965632
0.272949 0.986112
0.273926 0.987136
0.274902 1.01888
0.275879 0.9728
0.276855 0.991232
0.277832 0.991232
0.278809 0.995328
0.279785 0.999424
0.280762 0.997376
0.281738 0.991232
0.282715 0.987136
0.283691 1.00147
0.284668 0.995328
0.285645 1.01786
0.286621 1.00045
0.287598 1.0025
0.288574 1.03219
0.289551 1.00659
0.290527 1.02298
0.291504 1.01171
0.29248 0.991232
0.293457 0.965632
0.294434 0.970752
0.29541 1.00352
0.296387 0.996352
0.297363 0.985088
0.29834 0.980992
0.299316 0.991232
0.300293 0.980992
0.30127 1.01581
0.302246 1.01171
0.303223 0.989184
0.304199 0.996352
0.305176 0.997376
0.306152 1.0025
0.307129 1.03526
0.308105 1.02605
0.309082 1.0025
0.310059 1.01683
0.311035 1.0199
0.312012 0.975872
0.312988 0.986112
0.313965 0.9984
0.314941 0.980992
0.315918 0.994304
0.316895 0.996352
0.317871 1.03322
0.318848 1.00659
0.319824 1.01171
0.320801 0.995328
0.321777 0.990208
0.322754 1.01478
0.32373 1.00659
0.324707 1.01274
0.325684 1.00454
0.32666 1.01274
0.327637 1.01376
0.328613 1.01274
0.32959 1.01069
0.330566 0.989184
0.331543 0.994304
0.33252 1.00352
0.333496 0.991232
0.334473 0.99328
0.335449 0.98816
0.336426 1.00147
0.337402 0.98304
0.338379 1.02605
0.339355 1.00864
0.340332 1.04858
0.341309 1.02502
0.342285 1.04243
0.343262 0.979968
0.344238 0.987136
0.345215 0.990208
0.346191 1.03322
0.347168 0.986112
0.348145 0.990208
0.349121 1.00557
0.350098 0.976896
0.351074 1.024
0.352051 0.991232
0.353027 1.00352
0.354004 0.98816
0.35498 1.0025
0.355957 0.999424
0.356934 1.01683
0.35791 0.995328
0.358887 0.98816
0.359863 0.966656
0.36084 0.966656
0.361816 1.00762
0.362793 0.996352
0.36377 1.00966
0.364746 1.00352
0.365723 0.987136
0.366699 1.00147
0.367676 0.970752
0.368652 0.984064
0.369629 0.979968
0.370605 0.995328
0.371582 1.00762
0.372559 1.00352
0.373535 0.992256
0.374512 0.989184
0.375488 1.01786
0.376465 0.997376
0.377441 0.984064
0.378418 1.00762
0.379395 1.00762
0.380371 0.974848
0.381348 1.01683
0.382324 1.00147
0.383301 0.990208
0.384277 0.975872
0.385254 0.965632
0.38623 1.01171
0.387207 0.99328
0.388184 0.994304
0.38916 0.982016
0.390137 1.00454
0.391113 0.989184
0.39209 1.0199
0.393066 1.00045
0.394043 0.989184
0.39502 0.978944
0.395996 1.00557
0.396973 0.978944
0.397949 0.98816
0.398926 0.997376
0.399902 1.00454
0.400879 0.97792
0.401855 1.02502
0.402832 1.00659
0.403809 1.00147
0.404785 0.997376
0.405762 0.976896
0.406738 1.02707
0.407715 1.00966
0.408691 0.99328
0.409668 0.971776
0.410645 0.978944
0.411621 0.996352
0.412598 1.01786
0.413574 1.01069
0.414551 1.00454
0.415527 0.987136
0.416504 1.02605
0.41748 1.0199
0.418457 1.01581
0.419434 1.024
0.42041 0.995328
0.421387 1.02912
0.422363 1.01581
0.42334 1.00045
0.424316 0.999424
0.425293 1.00147
0.42627 0.99328
0.427246 0.987136
0.428223 0.98816
0.429199 1.01786
0.430176 1.00762
0.431152 1.00966
0.432129 0.989184
0.433105 0.99328
0.434082 1.00045
0.435059 0.96768
0.436035 0.996352
0.437012 1.00454
0.437988 1.01171
0.438965 0.9728
0.439941 0.990208
0.440918 1.00966
0.441895 0.98816
0.442871 1.01171
0.443848 0.990208
0.444824 0.98304
0.445801 1.02605
0.446777 0.9984
0.447754 0.991232
0.44873 0.984064
0.449707 0.99328
0.450684 1.01069
0.45166 0.987136
0.452637 0.989184
0.453613 1.01581
0.45459 0.990208
0.455566 1.00454
0.456543 0.996352
0.45752 1.01683
0.458496 0.991232
0.459473 1.02707
0.460449 0.999424
0.461426 1.01786
0.462402 0.999424
0.463379 1.01069
0.464355 0.989184
0.465332 0.98816
0.466309 1.01069
0.467285 1.01478
0.468262 0.992256
0.469238 1.00966
0.470215 0.999424
0.471191 0.98816
0.472168 0.98304
0.473145 0.971776
0.474121 0.96768
0.475098 1.0025
0.476074 1.00762
0.477051 1.01888
0.478027 0.990208
0.479004 1.01171
0.47998 0.963584
0.480957 1.00557
0.481934 1.00557
0.48291 1.01376
0.483887 1.0199
0.484863 0.994304
0.48584 0.985088
0.486816 1.00762
0.487793 1.00864
0.48877 0.994304
0.489746 1.01581
0.490723 0.991232
0.491699 1.00147
0.492676 1.01069
0.493652 0.98816
0.494629 1.00659
0.495605 0.984064
0.496582 0.991232
0.497559 0.963584
0.498535 1.0199
0.499512 1.01888
0.500488 0.992256
0.501465 0.992256
0.502441 1.00352
0.503418 1.02093
0.504395 0.985088
0.505371 1.00659
0.506348 1.00557
0.507324 0.9728
0.508301 0.996352
0.509277 0.994304
0.510254 1.03322
0.51123 0.982016
0.512207 0.949248
0.513184 1.0199
0.51416 1.01274
0.515137 0.969728
0.516113 0.969728
0.51709 1.01581
0.518066 0.995328
0.519043 0.989184
0.52002 0.991232
0.520996 0.9984
0.521973 1.01171
0.522949 0.982016
0.523926 0.996352
0.524902 1.0281
0.525879 1.02195
0.526855 0.98816
0.527832 1.00147
0.528809 0.984064
0.529785 0.987136
0.530762 1.00454
0.531738 1.00762
0.532715 1.03322
0.533691 0.951296
0.534668 0.992256
0.535645 0.996352
0.536621 0.975872
0.537598 0.992256
0.538574 0.992256
0.539551 1.00147
0.540527 1.01683
0.541504 0.9984
0.54248 0.989184
0.543457 1.01786
0.544434 0.997376
0.54541 1.00147
0.546387 1.01376
0.547363 1.01376
0.54834 1.00762
0.549316 1.00454
0.550293 0.992256
0.55127 1.01786
0.552246 1.00045
0.553223 1.01786
0.554199 0.999424
0.555176 0.9984
0.556152 0.982016
0.557129 0.9728
0.558105 0.975872
0.559082 1.024
0.560059 0.999424
0.561035 1.02502
0.562012 1.00045
0.562988 0.989184
0.563965 0.987136
0.564941 0.991232
0.565918 0.991232
0.566895 0.984064
0.567871 1.03117
0.568848 1.01069
0.569824 0.989184
0.570801 0.999424
0.571777 0.995328
0.572754 0.980992
0.57373 0.994304
0.574707 1.03629
0.575684 0.985088
0.57666 1.00659
0.577637 0.971776
0.578613 1.01376
0.57959 1.04038
0.580566 0.976896
0.581543 0.97792
0.58252 0.996352
0.583496 1.03117
0.584473 1.04346
0.585449 0.982016
0.586426 0.953344
0.587402 0.994304
0.588379 1.01274
0.589355 0.9984
0.590332 0.984064
0.591309 0.99328
0.592285 1.02707
0.593262 1.00045
0.594238 0.973824
0.595215 1.03219
0.596191 0.992256
0.597168 1.00659
0.598145 1.0199
0.599121 0.978944
0.600098 1.0025
0.601074 0.971776
0.602051 1.02195
0.603027 0.989184
0.604004 0.963584
0.60498 0.991232
0.605957 0.995328
0.606934 1.0025
0.60791 1.00557
0.608887 0.970752
0.609863 1.00762
0.61084 1.00147
0.611816 0.987136
0.612793 1.00864
0.61377 0.992256
0.614746 1.00966
0.615723 1.01376
0.616699 0.995328
0.617676 1.01376
0.618652 0.985088
0.619629 1.01069
0.620605 1.00147
0.621582 1.00864
0.622559 1.00966
0.623535 0.979968
0.624512 0.973824
0.625488 1.02298
0.626465 0.982016
0.627441 0.98304
0.628418 0.989184
0.629395 0.995328
0.630371 0.975872
0.631348 0.978944
0.632324 1.0025
0.633301 0.989184
0.634277 1.02298
0.635254 1.01683
0.63623 0.975872
0.637207 0.996352
0.638184 1.03014
0.63916 0.980992
0.640137 0.979968
0.641113 0.95744
0.64209 1.00147
0.643066 1.03117
0.644043 1.01069
0.64502 1.03219
0.645996 0.978944
0.646973 1.01683
0.647949 0.986112
0.648926 0.98816
0.649902 0.989184
0.650879 1.01274
0.651855 0.9984
0.652832 0.98816
0.653809 0.969728
0.654785 1.01683
0.655762 1.00659
0.656738 0.991232
0.657715 1.03014
0.658691 1.00352
0.659668 1.00147
0.660645 0.989184
0.661621 1.00659
0.662598 0.98816
0.663574 1.00557
0.664551 1.00966
0.665527 1.00454
0.666504 1.00147
0.66748 1.03424
0.668457 1.00864
0.669434 1.00762
0.67041 0.979968
0.671387 0.999424
0.672363 1.02195
0.67334 0.99328
0.674316 1.0025
0.675293 0.994304
0.67627 1.01274
0.677246 1.05165
0.678223 1.00966
0.679199 0.9984
0.680176 1.01376
0.681152 1.01069
0.682129 0.99328
0.683105 0.969728
0.684082 1.01069
0.685059 0.985088
0.686035 0.980992
0.687012 1.00864
0.687988 1.0025
0.688965 0.976896
0.689941 0.989184
0.690918 0.984064
0.691895 0.98304
0.692871 0.990208
0.693848 0.986112
0.694824 0.985088
0.695801 1.01274
0.696777 1.01274
0.697754 1.02195
0.69873 1.00864
0.699707 1.00454
0.700684 0.999424
0.70166 0.985088
0.702637 0.991232
0.703613 0.996352
0.70459 1.00762
0.705566 0.980992
0.706543 0.976896
0.70752 1.02195
0.708496 1.01888
0.709473 0.992256
0.710449 1.03424
0.711426 1.00557
0.712402 1.00352
0.713379 0.987136
0.714355 1.01683
0.715332 0.990208
0.716309 1.00864
0.717285 0.996352
0.718262 1.01786
0.719238 1.04448
0.720215 0.996352
0.721191 0.999424
0.722168 1.00966
0.723145 1.00352
0.724121 1.03424
0.725098 0.986112
0.726074 1.00147
0.727051 1.03629
0.728027 1.01478
0.729004 1.02605
0.72998 0.949248
0.730957 0.997376
0.731934 1.00352
0.73291 1.03014
0.733887 0.98304
0.734863 0.974848
0.73584 1.01171
0.736816 0.9984
0.737793 1.00352
0.73877 1.00352
0.739746 1.03322
0.740723 1.00352
0.741699 1.01888
0.742676 1.01581
0.743652 0.986112
0.744629 1.00045
0.745605 0.994304
0.746582 0.975872
0.747559 0.995328
0.748535 1.01274
0.749512 0.990208
0.750488 1.01888
0.751465 1.02195
0.752441 1.02707
0.753418 1.00966
0.754395 0.9984
0.755371 0.9728
0.756348 1.01274
0.757324 0.976896
0.758301 0.9984
0.759277 1.01069
0.760254 1.01376
0.76123 1.01786
0.762207 0.98816
0.763184 1.01069
0.76416 1.00762
0.765137 0.989184
0.766113 1.00454
0.76709 1.00352
0.768066 1.03424
0.769043 0.997376
0.77002 1.0025
0.770996 0.989184
0.771973 1.02195
0.772949 0.985088
0.773926 0.96256
0.774902 0.985088
0.775879 1.0281
0.776855 0.994304
0.777832 1.00864
0.778809 0.991232
0.779785 1.01786
0.780762 0.976896
0.781738 0.992256
0.782715 1.00966
0.783691 1.03629
0.784668 0.97792
0.785645 1.02093
0.786621 0.994304
0.787598 1.01786
0.788574 0.990208
0.789551 1.00045
0.790527 1.00045
0.791504 1.02093
0.79248 0.984064
0.793457 0.994304
0.794434 0.985088
0.79541 1.02298
0.796387 1.024
0.797363 1.00045
0.79834 1.00557
0.799316 1.01171
0.800293 1.00045
0.80127 0.980992
0.802246 0.996352
0.803223 0.991232
0.804199 0.970752
0.805176 0.963584
0.806152 1.00557
0.807129 1.00045
0.808105 0.976896
0.809082 1.01581
0.810059 0.984064
0.811035 1.02093
0.812012 0.985088
0.812988 0.985088
0.813965 1.00966
0.814941 1.00557
0.815918 0.96768
0.816895 1.00659
0.817871 1.00454
0.818848 0.980992
0.819824 1.01581
0.820801 1.03219
0.821777 0.984064
0.822754 0.9984
0.82373 0.95744
0.824707 1.00557
0.825684 1.00762
0.82666 0.970752
0.827637 0.97792
0.828613 1.01786
0.82959 1.01683
0.830566 1.01478
0.831543 1.00659
0.83252 1.01581
0.833496 1.00762
0.834473 0.985088
0.835449 1.01786
0.836426 0.994304
0.837402 0.990208
0.838379 0.973824
0.839355 1.01683
0.840332 1.02195
0.841309 0.966656
0.842285 0.971776
0.843262 1.03936
0.844238 1.02093
0.845215 0.963584
0.846191 0.959488
0.847168 0.990208
0.848145 0.987136
0.849121 0.9984
0.850098 1.01274
0.851074 0.964608
0.852051 1.02707
0.853027 0.9984
0.854004 0.99328
0.85498 0.98816
0.855957 1.0025
0.856934 0.986112
0.85791 1.00762
0.858887 0.987136
0.859863 1.03014
0.86084 1.01171
0.861816 0.98304
0.862793 0.97792
0.86377 1.01069
0.864746 0.989184
0.865723 1.01274
0.866699 1.01376
0.867676 1.00147
0.868652 0.98816
0.869629 0.989184
0.870605 1.03526
0.871582 0.9984
0.872559 1.0025
0.873535 1.00966
0.874512 0.974848
0.875488 0.990208
0.876465 0.976896
0.877441 0.97792
0.878418 1.03219
0.879395 1.00557
0.880371 1.00352
0.881348 0.982016
0.882324 1.00147
0.883301 1.0199
0.884277 0.997376
0.885254 0.99328
0.88623 0.999424
0.887207 0.975872
0.888184 1.01478
0.88916 0.987136
0.890137 1.01888
0.891113 0.974848
0.89209 0.964608
0.893066 1.00557
0.894043 1.01888
0.89502 0.98304
0.895996 0.999424
0.896973 0.9984
0.897949 0.992256
0.898926 1.01581
0.899902 1.024
0.900879 1.00864
0.901855 0.989184
0.902832 0.99328
0.903809 0.979968
0.904785 1.00864
0.905762 1.03219
0.906738 1.00762
0.907715 1.00454
0.908691 1.01171
0.909668 0.997376
0.910645 1.01069
0.911621 1.01274
0.912598 1.00454
0.913574 0.999424
0.914551 1.00147
0.915527 0.9984
0.916504 1.00659
0.91748 1.03322
0.918457 1.00762
0.919434 0.9984
0.92041 1.0199
0.921387 0.992256
0.922363 1.03424
0.92334 1.00762
0.924316 1.03526
0.925293 1.0199
0.92627 1.00147
0.927246 0.970752
0.928223 1.00352
0.929199 1.02093
0.930176 0.990208
0.931152 1.00045
0.932129 1.00864
0.933105 1.01888
0.934082 0.9984
0.935059 0.9984
0.936035 1.01376
0.937012 0.976896
0.937988 1.02707
0.938965 0.992256
0.939941 1.00966
0.940918 0.980992
0.941895 0.995328
0.942871 0.974848
0.943848 0.992256
0.944824 1.01888
0.945801 1.00659
0.946777 1.02502
0.947754 0.9984
0.94873 0.991232
0.949707 1.02298
0.950684 0.997376
0.95166 0.984064
0.952637 0.99328
0.953613 1.00045
0.95459 0.989184
0.955566 0.990208
0.956543 0.989184
0.95752 0.982016
0.958496 1.0281
0.959473 0.994304
0.960449 0.982016
0.961426 1.05165
0.962402 1.03834
0.963379 0.985088
0.964355 1.03117
0.965332 1.01683
0.966309 0.999424
0.967285 0.990208
0.968262 0.990208
0.969238 0.987136
0.970215 0.974848
0.971191 0.999424
0.972168 0.999424
0.973145 1.00557
0.974121 1.00966
0.975098 1.04858
0.976074 0.976896
0.977051 0.973824
0.978027 0.986112
0.979004 0.987136
0.97998 1.00659
0.980957 1.02707
0.981934 0.9728
0.98291 0.994304
0.983887 0.997376
0.984863 1.00352
0.98584 1.0025
0.986816 0.992256
0.987793 1.01171
0.98877 1.01786
0.989746 0.995328
0.990723 1.00147
0.991699 0.997376
0.992676 1.00045
0.993652 0.979968
0.994629 0.986112
0.995605 1.00966
0.996582 0.995328
0.997559 1.02605
0.998535 0.975872
0.999512 0.974848


==> data/max-10-1M-00-positions-1-xmax-128-bins.dat <==
0.00390625 0.99776
0.0117188 1.00147
0.0195312 1.00006
0.0273438 0.989952
0.0351562 1.00275
0.0429688 0.9984
0.0507812 0.996096
0.0585938 0.997504
0.0664062 1.00314
0.0742188 0.995584
0.0820312 0.999168
0.0898438 0.99648
0.0976562 0.99776
0.105469 1.0057
0.113281 1.00531
0.121094 1.00096
0.128906 0.987136
0.136719 0.998912
0.144531 1.00902
0.152344 1.01043
0.160156 0.998784
0.167969 1.0016
0.175781 1.00954
0.183594 0.995456
0.191406 1.00314
0.199219 1.01056
0.207031 1.00237
0.214844 1.00096
0.222656 0.98944
0.230469 0.99328
0.238281 1.00979
0.246094 1.00621
0.253906 1.00698
0.261719 0.998528
0.269531 0.991616
0.277344 0.994176
0.285156 1.00352
0.292969 0.996096
0.300781 0.99392
0.308594 1.00954
0.316406 1.00096
0.324219 1.00634
0.332031 0.997888
0.339844 1.0144
0.347656 0.999168
0.355469 0.998144
0.363281 0.992384
0.371094 0.990336
0.378906 1.00096
0.386719 0.989696
0.394531 0.993792
0.402344 0.9984
0.410156 1.0007
0.417969 1.01274
0.425781 1.00045
0.433594 0.996096
0.441406 0.994688
0.449219 0.997504
0.457031 1.00518
0.464844 1.00288
0.472656 0.991232
0.480469 1.00365
0.488281 0.999808
0.496094 0.997888
0.503906 0.997376
0.511719 0.994688
0.519531 0.994176
0.527344 1.00147
0.535156 0.99264
0.542969 1.00454
0.550781 1.00672
0.558594 0.997248
0.566406 0.996736
0.574219 0.996224
0.582031 1.00774
0.589844 0.995456
0.597656 0.997248
0.605469 0.992512
0.613281 1.00198
0.621094 0.997888
0.628906 0.991232
0.636719 0.99904
0.644531 1.00186
0.652344 0.996224
0.660156 1.00198
0.667969 1.0057
0.675781 1.01056
0.683594 0.996608
0.691406 0.987136
0.699219 1.00454
0.707031 1.00365
0.714844 1.00326
0.722656 1.00941
0.730469 1.00506
0.738281 1.00595
0.746094 0.996352
0.753906 1.0048
0.761719 1.00454
0.769531 1.0048
0.777344 0.995584
0.785156 1.00493
0.792969 1.00403
0.800781 0.994688
0.808594 0.994048
0.816406 0.996992
0.824219 0.991744
0.832031 1.0103
0.839844 0.996864
0.847656 0.987136
0.855469 0.998784
0.863281 1.00365
0.871094 0.999936
0.878906 0.996224
0.886719 1.00083
0.894531 0.992128
0.902344 1.00646
0.910156 1.00608
0.917969 1.00723
0.925781 1.01171
0.933594 1.0007
0.941406 0.998912
0.949219 1.00237
0.957031 0.994432
0.964844 1.01286
0.972656 1.00019
0.980469 0.993152
0.988281 1.00275
0.996094 0.993536


==> data/max-10-1M-00-positions-1-xmax-256-bins.dat <==
0.00195312 1.01018
0.00585938 0.985344
0.00976562 0.999936
0.0136719 1.00301
0.0175781 1.00122
0.0214844 0.998912
0.0253906 0.987648
0.0292969 0.992256
0.0332031 0.993536
0.0371094 1.01197
0.0410156 0.993536
0.0449219 1.00326
0.0488281 0.9856
0.0527344 1.00659
0.0566406 1.01581
0.0605469 0.9792
0.0644531 1.00813
0.0683594 0.998144
0.0722656 0.987904
0.0761719 1.00326
0.0800781 0.994304
0.0839844 1.00403
0.0878906 1.0007
0.0917969 0.992256
0.0957031 0.991744
0.0996094 1.00378
0.103516 1.00096
0.107422 1.01043
0.111328 0.99456
0.115234 1.01606
0.119141 0.997888
0.123047 1.00403
0.126953 0.983296
0.130859 0.990976
0.134766 0.989696
0.138672 1.00813
0.142578 1.01862
0.146484 0.999424
0.150391 1.00659
0.154297 1.01427
0.158203 0.993792
0.162109 1.00378
0.166016 1.00096
0.169922 1.00224
0.173828 1.01709
0.177734 1.00198
0.181641 0.997888
0.185547 0.993024
0.189453 0.99584
0.193359 1.01043
0.197266 1.01555
0.201172 1.00557
0.205078 0.997888
0.208984 1.00685
0.212891 1.00275
0.216797 0.999168
0.220703 0.99072
0.224609 0.98816
0.228516 0.996352
0.232422 0.990208
0.236328 1.01043
0.240234 1.00915
0.244141 1.01146
0.248047 1.00096
0.251953 1.01069
0.255859 1.00326
0.259766 0.999168
0.263672 0.997888
0.267578 0.994048
0.271484 0.989184
0.275391 0.992512
0.279297 0.99584
0.283203 0.993792
0.287109 1.01325
0.291016 1.00813
0.294922 0.984064
0.298828 0.984576
0.302734 1.00326
0.306641 1.0153
0.310547 1.00378
0.314453 0.989952
0.318359 1.01197
0.322266 1.00173
0.326172 1.01094
0.330078 1.00173
0.333984 0.994048
0.337891 1.0048
0.341797 1.024
0.345703 0.999168
0.349609 0.999168
0.353516 0.996352
0.357422 0.999936
0.361328 0.98432
0.365234 1.00045
0.369141 0.982528
0.373047 0.998144
0.376953 1.00173
0.380859 1.00019
0.384766 0.985856
0.388672 0.993536
0.392578 0.99968
0.396484 0.987904
0.400391 1.00122
0.404297 0.995584
0.408203 1.00045
0.412109 1.00096
0.416016 1.00941
0.419922 1.01606
0.423828 1.00429
0.427734 0.996608
0.431641 0.999936
0.435547 0.992256
0.439453 0.996096
0.443359 0.99328
0.447266 0.999936
0.451172 0.995072
0.455078 1.00173
0.458984 1.00864
0.462891 1.00429
0.466797 1.00147
0.470703 0.995072
0.474609 0.987392
0.478516 0.996096
0.482422 1.0112
0.486328 0.998912
0.490234 1.0007
0.494141 0.997376
0.498047 0.9984
0.501953 1.00224
0.505859 0.992512
0.509766 1.00147
0.513672 0.987904
0.517578 0.992512
0.521484 0.99584
0.525391 1.00864
0.529297 0.994304
0.533203 0.996096
0.537109 0.989184
0.541016 1.00147
0.544922 1.00762
0.548828 1.00454
0.552734 1.0089
0.556641 0.982272
0.560547 1.01222
0.564453 0.989696
0.568359 1.00378
0.572266 0.992512
0.576172 0.999936
0.580078 1.00224
0.583984 1.01325
0.587891 0.989696
0.591797 1.00122
0.595703 1.00122
0.599609 0.99328
0.603516 0.991488
0.607422 0.993536
0.611328 1.00122
0.615234 1.00275
0.619141 1.00275
0.623047 0.993024
0.626953 0.994304
0.630859 0.98816
0.634766 1.00122
0.638672 0.996864
0.642578 1.00019
0.646484 1.00352
0.650391 0.99712
0.654297 0.995328
0.658203 1.00659
0.662109 0.997376
0.666016 1.01248
0.669922 0.998912
0.673828 1.00301
0.677734 1.01811
0.681641 0.996864
0.685547 0.996352
0.689453 0.98816
0.693359 0.986112
0.697266 1.01402
0.701172 0.995072
0.705078 0.990464
0.708984 1.01683
0.712891 1.00326
0.716797 1.00326
0.720703 1.01248
0.724609 1.00634
0.728516 1.00659
0.732422 1.00352
0.736328 0.99712
0.740234 1.01478
0.744141 0.999168
0.748047 0.993536
0.751953 1.01939
0.755859 0.990208
0.759766 1.01018
0.763672 0.998912
0.767578 1.00992
0.771484 0.99968
0.775391 0.992512
0.779297 0.998656
0.783203 1.00403
0.787109 1.00582
0.791016 1.00147
0.794922 1.00659
0.798828 1.00454
0.802734 0.984832
0.806641 0.986624
0.810547 1.00147
0.814453 0.992
0.818359 1.00198
0.822266 0.993024
0.826172 0.990464
0.830078 1.01402
0.833984 1.00659
0.837891 0.993792
0.841797 0.999936
0.845703 0.983552
0.849609 0.99072
0.853516 1.00173
0.857422 0.99584
0.861328 1.0007
0.865234 1.00659
0.869141 1.00352
0.873047 0.996352
0.876953 0.994304
0.880859 0.998144
0.884766 1.0025
0.888672 0.999168
0.892578 0.990976
0.896484 0.99328
0.900391 1.00941
0.904297 1.00352
0.908203 1.00531
0.912109 1.00685
0.916016 1.00992
0.919922 1.00454
0.923828 1.02426
0.927734 0.999168
0.931641 1.00454
0.935547 0.996864
0.939453 1.0025
0.943359 0.995328
0.947266 1.00531
0.951172 0.999424
0.955078 0.992256
0.958984 0.996608
0.962891 1.02656
0.966797 0.999168
0.970703 0.990208
0.974609 1.01018
0.978516 0.988416
0.982422 0.997888
0.986328 1.0025
0.990234 1.00301
0.994141 0.994048
0.998047 0.993024


==> data/max-10-1M-00-positions-1-xmax-32-bins.dat <==
0.015625 0.997312
0.046875 0.998688
0.078125 0.998592
0.109375 1.00243
0.140625 1.00138
0.171875 1.00134
0.203125 1.00426
0.234375 0.99968
0.265625 0.997824
0.296875 1.00077
0.328125 1.0049
0.359375 0.995008
0.390625 0.995712
0.421875 1.0025
0.453125 1.00006
0.484375 0.998144
0.515625 0.996928
0.546875 1.00029
0.578125 0.99904
0.609375 0.997408
0.640625 0.997088
0.671875 1.00371
0.703125 0.999648
0.734375 1.00419
0.765625 1.00243
0.796875 0.999424
0.828125 0.998976
0.859375 0.997376
0.890625 0.998912
0.921875 1.00643
0.953125 1.00214
0.984375 0.997408


==> data/max-10-1M-00-positions-1-xmax-512-bins.dat <==
0.000976562 1.01683
0.00292969 1.00352
0.00488281 0.999936
0.00683594 0.970752
0.00878906 1.00864
0.0107422 0.991232
0.0126953 1.00045
0.0146484 1.00557
0.0166016 1.00506
0.0185547 0.997376
0.0205078 1.00045
0.0224609 0.997376
0.0244141 0.99328
0.0263672 0.982016
0.0283203 0.98304
0.0302734 1.00147
0.0322266 0.993792
0.0341797 0.99328
0.0361328 1.00915
0.0380859 1.01478
0.0400391 1.00301
0.0419922 0.984064
0.0439453 1.00557
0.0458984 1.00096
0.0478516 0.992256
0.0498047 0.978944
0.0517578 0.998912
0.0537109 1.01427
0.0556641 1.01376
0.0576172 1.01786
0.0595703 0.98048
0.0615234 0.97792
0.0634766 1.00454
0.0654297 1.01171
0.0673828 0.995328
0.0693359 1.00096
0.0712891 1.0153
0.0732422 0.960512
0.0751953 1.00403
0.0771484 1.0025
0.0791016 1.00506
0.0810547 0.983552
0.0830078 1.00454
0.0849609 1.00352
0.0869141 1.00659
0.0888672 0.994816
0.0908203 0.991744
0.0927734 0.992768
0.0947266 1.01888
0.0966797 0.964608
0.0986328 1.0112
0.100586 0.996352
0.102539 1.00557
0.104492 0.996352
0.106445 0.993792
0.108398 1.02707
0.110352 0.997376
0.112305 0.991744
0.114258 1.00813
0.116211 1.024
0.118164 0.989184
0.120117 1.00659
0.12207 0.997888
0.124023 1.01018
0.125977 0.986112
0.12793 0.98048
0.129883 0.993792
0.131836 0.98816
0.133789 0.992256
0.135742 0.987136
0.137695 1.01069
0.139648 1.00557
0.141602 1.01376
0.143555 1.02349
0.145508 1.00557
0.147461 0.99328
0.149414 1.0153
0.151367 0.997888
0.15332 1.00864
0.155273 1.0199
0.157227 0.98304
0.15918 1.00454
0.161133 1.01632
0.163086 0.991232
0.165039 0.994304
0.166992 1.00762
0.168945 0.999424
0.170898 1.00506
0.172852 1.00403
0.174805 1.03014
0.176758 1.0071
0.178711 0.996864
0.180664 0.994816
0.182617 1.00096
0.18457 0.991232
0.186523 0.994816
0.188477 0.974336
0.19043 1.01734
0.192383 1.0025
0.194336 1.01837
0.196289 1.01274
0.198242 1.01837
0.200195 1.0025
0.202148 1.00864
0.204102 0.997376
0.206055 0.9984
0.208008 1.01171
0.209961 1.00198
0.211914 0.9984
0.213867 1.0071
0.21582 0.989696
0.217773 1.00864
0.219727 0.976896
0.22168 1.00454
0.223633 0.987136
0.225586 0.989184
0.227539 0.99584
0.229492 0.996864
0.231445 0.990208
0.233398 0.990208
0.235352 1.00915
0.237305 1.01171
0.239258 1.00403
0.241211 1.01427
0.243164 1.01427
0.245117 1.00864
0.24707 1.0153
0.249023 0.986624
0.250977 1.00403
0.25293 1.01734
0.254883 1.00557
0.256836 1.00096
0.258789 0.987648
0.260742 1.01069
0.262695 1.02246
0.264648 0.973312
0.266602 0.995328
0.268555 0.992768
0.270508 1.0025
0.272461 0.975872
0.274414 1.00301
0.276367 0.982016
0.27832 0.99328
0.280273 0.9984
0.282227 0.989184
0.28418 0.9984
0.286133 1.00915
0.288086 1.01734
0.290039 1.01478
0.291992 1.00147
0.293945 0.968192
0.295898 0.999936
0.297852 0.98304
0.299805 0.986112
0.301758 1.01376
0.303711 0.992768
0.305664 0.999936
0.307617 1.03066
0.30957 1.00966
0.311523 0.997888
0.313477 0.992256
0.31543 0.987648
0.317383 1.01478
0.319336 1.00915
0.321289 0.992768
0.323242 1.01069
0.325195 1.00864
0.327148 1.01325
0.329102 1.01171
0.331055 0.991744
0.333008 0.997376
0.334961 0.99072
0.336914 0.992256
0.338867 1.01734
0.34082 1.0368
0.342773 1.0112
0.344727 0.988672
0.34668 1.00966
0.348633 0.997888
0.350586 1.00045
0.352539 0.997376
0.354492 0.995328
0.356445 1.00813
0.358398 0.991744
0.360352 0.966656
0.362305 1.00198
0.364258 1.00659
0.366211 0.994304
0.368164 0.977408
0.370117 0.987648
0.37207 1.00557
0.374023 0.99072
0.375977 1.00762
0.37793 0.99584
0.379883 0.991232
0.381836 1.00915
0.383789 0.98304
0.385742 0.988672
0.387695 0.993792
0.389648 0.99328
0.391602 1.00454
0.393555 0.994816
0.395508 0.992256
0.397461 0.983552
0.399414 1.00096
0.401367 1.00147
0.40332 1.00403
0.405273 0.987136
0.407227 1.01837
0.40918 0.982528
0.411133 0.987648
0.413086 1.01427
0.415039 0.99584
0.416992 1.02298
0.418945 1.0199
0.420898 1.01222
0.422852 1.00813
0.424805 1.00045
0.426758 0.990208
0.428711 1.00301
0.430664 1.00864
0.432617 0.991232
0.43457 0.984064
0.436523 1.00045
0.438477 0.992256
0.44043 0.999936
0.442383 0.999936
0.444336 0.986624
0.446289 1.01222
0.448242 0.987648
0.450195 1.00198
0.452148 0.98816
0.454102 1.00301
0.456055 1.00045
0.458008 1.00403
0.459961 1.01325
0.461914 1.00864
0.463867 0.999936
0.46582 0.999424
0.467773 1.00352
0.469727 1.00454
0.47168 0.9856
0.473633 0.969728
0.475586 1.00506
0.477539 1.00454
0.479492 0.987648
0.481445 1.00557
0.483398 1.01683
0.485352 0.989696
0.487305 1.00813
0.489258 1.00506
0.491211 0.996352
0.493164 0.999424
0.495117 0.995328
0.49707 0.977408
0.499023 1.01939
0.500977 0.992256
0.50293 1.01222
0.504883 0.99584
0.506836 0.989184
0.508789 0.995328
0.510742 1.00762
0.512695 0.984576
0.514648 0.991232
0.516602 0.992768
0.518555 0.992256
0.520508 0.994816
0.522461 0.996864
0.524414 1.01222
0.526367 1.00506
0.52832 0.992768
0.530273 0.99584
0.532227 1.02042
0.53418 0.971776
0.536133 0.986112
0.538086 0.992256
0.540039 1.00915
0.541992 0.993792
0.543945 1.00762
0.545898 1.00762
0.547852 1.01069
0.549805 0.9984
0.551758 1.00915
0.553711 1.00864
0.555664 0.990208
0.557617 0.974336
0.55957 1.01171
0.561523 1.01274
0.563477 0.98816
0.56543 0.991232
0.567383 1.00762
0.569336 0.999936
0.571289 0.997376
0.573242 0.987648
0.575195 1.01069
0.577148 0.989184
0.579102 1.02707
0.581055 0.977408
0.583008 1.01376
0.584961 1.01274
0.586914 0.973824
0.588867 1.00557
0.59082 0.988672
0.592773 1.01376
0.594727 1.00301
0.59668 0.999424
0.598633 0.999424
0.600586 0.987136
0.602539 1.00557
0.604492 0.977408
0.606445 0.998912
0.608398 0.98816
0.610352 1.00454
0.612305 0.997888
0.614258 1.00096
0.616211 1.00454
0.618164 0.999424
0.620117 1.00608
0.62207 1.00915
0.624023 0.976896
0.625977 1.0025
0.62793 0.986112
0.629883 0.9856
0.631836 0.99072
0.633789 1.00608
0.635742 0.996352
0.637695 1.01325
0.639648 0.98048
0.641602 0.979456
0.643555 1.02093
0.645508 1.00557
0.647461 1.00147
0.649414 0.988672
0.651367 1.00557
0.65332 0.978944
0.655273 1.01171
0.657227 1.01069
0.65918 1.0025
0.661133 0.997888
0.663086 0.996864
0.665039 1.0071
0.666992 1.01786
0.668945 1.00813
0.670898 0.989696
0.672852 1.00762
0.674805 0.9984
0.676758 1.03219
0.678711 1.00403
0.680664 1.01222
0.682617 0.981504
0.68457 0.997888
0.686523 0.994816
0.688477 0.989696
0.69043 0.986624
0.692383 0.986624
0.694336 0.9856
0.696289 1.01274
0.698242 1.0153
0.700195 1.00198
0.702148 0.98816
0.704102 1.00198
0.706055 0.978944
0.708008 1.02042
0.709961 1.01325
0.711914 1.00454
0.713867 1.00198
0.71582 0.999424
0.717773 1.0071
0.719727 1.02042
0.72168 1.00454
0.723633 1.01888
0.725586 0.993792
0.727539 1.02554
0.729492 0.987648
0.731445 1.00045
0.733398 1.00659
0.735352 0.99328
0.737305 1.00096
0.739258 1.01837
0.741211 1.0112
0.743164 1.00096
0.745117 0.997376
0.74707 0.9856
0.749023 1.00147
0.750977 1.02042
0.75293 1.01837
0.754883 0.9856
0.756836 0.994816
0.758789 1.00454
0.760742 1.01581
0.762695 0.999424
0.764648 0.9984
0.766602 1.00403
0.768555 1.01581
0.770508 0.99584
0.772461 1.00352
0.774414 0.973824
0.776367 1.0112
0.77832 0.999936
0.780273 0.997376
0.782227 1.00096
0.78418 1.0071
0.786133 1.00762
0.788086 1.00403
0.790039 1.00045
0.791992 1.0025
0.793945 0.989696
0.795898 1.02349
0.797852 1.00301
0.799805 1.00608
0.801758 0.988672
0.803711 0.980992
0.805664 0.984576
0.807617 0.988672
0.80957 0.999936
0.811523 1.00301
0.813477 0.997376
0.81543 0.986624
0.817383 1.00557
0.819336 0.9984
0.821289 1.00813
0.823242 0.97792
0.825195 1.00659
0.827148 0.974336
0.829102 1.01734
0.831055 1.01069
0.833008 1.01171
0.834961 1.00147
0.836914 0.992256
0.838867 0.995328
0.84082 0.994304
0.842773 1.00557
0.844727 0.992256
0.84668 0.974848
0.848633 0.992768
0.850586 0.988672
0.852539 1.01274
0.854492 0.99072
0.856445 0.994304
0.858398 0.997376
0.860352 1.02093
0.862305 0.98048
0.864258 0.999936
0.866211 1.01325
0.868164 0.994816
0.870117 1.01222
0.87207 1.00045
0.874023 0.992256
0.875977 0.983552
0.87793 1.00506
0.879883 1.00454
0.881836 0.991744
0.883789 1.00864
0.885742 0.996352
0.887695 0.995328
0.889648 1.00301
0.891602 0.969728
0.893555 1.01222
0.895508 0.991232
0.897461 0.995328
0.899414 1.0199
0.901367 0.998912
0.90332 0.986624
0.905273 1.02042
0.907227 1.00608
0.90918 1.00454
0.911133 1.01171
0.913086 1.00198
0.915039 0.999936
0.916992 1.0199
0.918945 1.00301
0.920898 1.00608
0.922852 1.02093
0.924805 1.02758
0.926758 0.986112
0.928711 1.01222
0.930664 0.995328
0.932617 1.01376
0.93457 0.9984
0.936523 0.995328
0.938477 1.00966
0.94043 0.995328
0.942383 0.985088
0.944336 1.00557
0.946289 1.01581
0.948242 0.994816
0.950195 1.01018
0.952148 0.988672
0.954102 0.994816
0.956055 0.989696
0.958008 1.00506
0.959961 0.98816
0.961914 1.04499
0.963867 1.00813
0.96582 1.00813
0.967773 0.990208
0.969727 0.980992
0.97168 0.999424
0.973633 1.00762
0.975586 1.01274
0.977539 0.979968
0.979492 0.996864
0.981445 0.999936
0.983398 0.99584
0.985352 1.00301
0.987305 1.00198
0.989258 1.00659
0.991211 0.999424
0.993164 0.990208
0.995117 0.997888
0.99707 1.01069
0.999023 0.97536


==> data/max-10-1M-00-positions-1-xmax-64-bins.dat <==
0.0078125 0.999616
0.0234375 0.995008
0.0390625 1.00058
0.0546875 0.9968
0.0703125 0.99936
0.0859375 0.997824
0.101562 1.00173
0.117188 1.00314
0.132812 0.993024
0.148438 1.00973
0.164062 1.00019
0.179688 1.0025
0.195312 1.00685
0.210938 1.00166
0.226562 0.99136
0.242188 1.008
0.257812 1.00275
0.273438 0.992896
0.289062 0.999808
0.304688 1.00173
0.320312 1.00365
0.335938 1.00614
0.351562 0.998656
0.367188 0.99136
0.382812 0.995328
0.398438 0.996096
0.414062 1.00672
0.429688 0.998272
0.445312 0.996096
0.460938 1.00403
0.476562 0.99744
0.492188 0.998848
0.507812 0.996032
0.523438 0.997824
0.539062 0.998592
0.554688 1.00198
0.570312 0.99648
0.585938 1.0016
0.601562 0.99488
0.617188 0.999936
0.632812 0.995136
0.648438 0.99904
0.664062 1.00384
0.679688 1.00358
0.695312 0.99584
0.710938 1.00346
0.726562 1.00723
0.742188 1.00115
0.757812 1.00467
0.773438 1.00019
0.789062 1.00448
0.804688 0.994368
0.820312 0.994368
0.835938 1.00358
0.851562 0.99296
0.867188 1.00179
0.882812 0.998528
0.898438 0.999296
0.914062 1.00666
0.929688 1.00621
0.945312 1.00064
0.960938 1.00365
0.976562 0.996672
0.992188 0.998144


==> data/max-2-1G-15-intervals-4-xmax-1024-bins.dat <==
0.00195312 0.597671
0.00585938 0.596491
0.00976562 0.596369
0.0136719 0.596746
0.0175781 0.596684
0.0214844 0.596562
0.0253906 0.596114
0.0292969 0.596621
0.0332031 0.596556
0.0371094 0.596734
0.0410156 0.597246
0.0449219 0.596775
0.0488281 0.596782
0.0527344 0.596583
0.0566406 0.596164
0.0605469 0.597069
0.0644531 0.596181
0.0683594 0.596749
0.0722656 0.596523
0.0761719 0.59591
0.0800781 0.596346
0.0839844 0.596451
0.0878906 0.59642
0.0917969 0.596119
0.0957031 0.595903
0.0996094 0.596127
0.103516 0.596434
0.107422 0.596699
0.111328 0.59635
0.115234 0.596686
0.119141 0.595796
0.123047 0.595767
0.126953 0.596127
0.130859 0.595602
0.134766 0.596821
0.138672 0.596975
0.142578 0.595732
0.146484 0.596425
0.150391 0.595949
0.154297 0.596168
0.158203 0.595661
0.162109 0.596519
0.166016 0.596278
0.169922 0.595534
0.173828 0.596877
0.177734 0.595111
0.181641 0.59596
0.185547 0.595388
0.189453 0.596034
0.193359 0.595146
0.197266 0.596031
0.201172 0.595025
0.205078 0.595973
0.208984 0.595366
0.212891 0.5955
0.216797 0.595227
0.220703 0.594586
0.224609 0.595065
0.228516 0.596388
0.232422 0.59492
0.236328 0.595398
0.240234 0.59507
0.244141 0.595218
0.248047 0.594345
0.251953 0.59488
0.255859 0.594747
0.259766 0.594629
0.263672 0.594185
0.267578 0.59409
0.271484 0.594256
0.275391 0.594867
0.279297 0.594043
0.283203 0.593918
0.287109 0.594199
0.291016 0.593643
0.294922 0.5934
0.298828 0.594097
0.302734 0.592773
0.306641 0.593019
0.310547 0.592745
0.314453 0.593737
0.318359 0.592435
0.322266 0.592627
0.326172 0.591897
0.330078 0.591866
0.333984 0.591695
0.337891 0.592049
0.341797 0.591607
0.345703 0.591834
0.349609 0.591381
0.353516 0.591224
0.357422 0.59124
0.361328 0.590978
0.365234 0.590417
0.369141 0.590559
0.373047 0.59033
0.376953 0.590651
0.380859 0.590117
0.384766 0.589655
0.388672 0.589555
0.392578 0.590315
0.396484 0.589441
0.400391 0.588036
0.404297 0.589033
0.408203 0.588269
0.412109 0.588514
0.416016 0.588398
0.419922 0.587599
0.423828 0.588269
0.427734 0.587731
0.431641 0.587184
0.435547 0.587332
0.439453 0.586631
0.443359 0.585895
0.447266 0.585404
0.451172 0.58609
0.455078 0.585636
0.458984 0.584977
0.462891 0.584817
0.466797 0.584302
0.470703 0.584274
0.474609 0.584756
0.478516 0.584058
0.482422 0.584024
0.486328 0.583228
0.490234 0.582012
0.494141 0.581918
0.498047 0.582166
0.501953 0.58244
0.505859 0.581639
0.509766 0.58138
0.513672 0.580579
0.517578 0.580833
0.521484 0.579927
0.525391 0.579671
0.529297 0.579164
0.533203 0.579115
0.537109 0.578238
0.541016 0.578192
0.544922 0.577737
0.548828 0.577416
0.552734 0.577524
0.556641 0.576114
0.560547 0.57531
0.564453 0.575598
0.568359 0.57486
0.572266 0.574621
0.576172 0.574339
0.580078 0.574324
0.583984 0.57333
0.587891 0.572496
0.591797 0.572851
0.595703 0.571836
0.599609 0.57162
0.603516 0.571264
0.607422 0.57106
0.611328 0.570776
0.615234 0.569956
0.619141 0.569267
0.623047 0.568687
0.626953 0.568313
0.630859 0.566836
0.634766 0.567315
0.638672 0.566683
0.642578 0.566454
0.646484 0.565678
0.650391 0.565281
0.654297 0.564849
0.658203 0.564593
0.662109 0.563846
0.666016 0.562953
0.669922 0.562247
0.673828 0.562154
0.677734 0.560625
0.681641 0.560177
0.685547 0.559997
0.689453 0.558898
0.693359 0.559143
0.697266 0.558196
0.701172 0.557427
0.705078 0.556806
0.708984 0.557262
0.712891 0.555432
0.716797 0.555304
0.720703 0.554271
0.724609 0.553318
0.728516 0.552593
0.732422 0.552838
0.736328 0.551626
0.740234 0.550809
0.744141 0.549926
0.748047 0.549668
0.751953 0.549346
0.755859 0.548696
0.759766 0.547297
0.763672 0.546953
0.767578 0.546189
0.771484 0.545778
0.775391 0.544596
0.779297 0.54428
0.783203 0.54311
0.787109 0.543149
0.791016 0.541304
0.794922 0.540329
0.798828 0.540148
0.802734 0.539635
0.806641 0.538463
0.810547 0.537299
0.814453 0.537752
0.818359 0.536328
0.822266 0.534795
0.826172 0.534608
0.830078 0.534289
0.833984 0.533356
0.837891 0.532295
0.841797 0.530986
0.845703 0.53081
0.849609 0.529498
0.853516 0.529159
0.857422 0.527496
0.861328 0.527178
0.865234 0.525471
0.869141 0.524923
0.873047 0.524162
0.876953 0.523816
0.880859 0.522791
0.884766 0.521047
0.888672 0.520745
0.892578 0.520335
0.896484 0.519095
0.900391 0.517867
0.904297 0.516465
0.908203 0.516237
0.912109 0.515198
0.916016 0.51403
0.919922 0.513604
0.923828 0.512782
0.927734 0.511333
0.931641 0.510466
0.935547 0.509166
0.939453 0.509128
0.943359 0.507344
0.947266 0.506488
0.951172 0.505425
0.955078 0.504511
0.958984 0.503604
0.962891 0.502315
0.966797 0.50163
0.970703 0.500951
0.974609 0.499475
0.978516 0.498569
0.982422 0.497014
0.986328 0.495863
0.990234 0.49552
0.994141 0.494258
0.998047 0.49344
1.00195 0.492321
1.00586 0.49194
1.00977 0.489077
1.01367 0.490375
1.01758 0.487521
1.02148 0.486104
1.02539 0.486081
1.0293 0.484055
1.0332 0.483418
1.03711 0.483012
1.04102 0.480811
1.04492 0.480063
1.04883 0.479346
1.05273 0.476713
1.05664 0.477317
1.06055 0.474745
1.06445 0.475115
1.06836 0.474791
1.07227 0.470978
1.07617 0.471412
1.08008 0.469947
1.08398 0.468202
1.08789 0.468153
1.0918 0.465049
1.0957 0.46508
1.09961 0.464224
1.10352 0.46202
1.10742 0.461948
1.11133 0.460701
1.11523 0.458706
1.11914 0.458308
1.12305 0.45608
1.12695 0.45589
1.13086 0.454898
1.13477 0.451754
1.13867 0.452209
1.14258 0.450823
1.14648 0.448639
1.15039 0.448894
1.1543 0.446401
1.1582 0.446563
1.16211 0.445726
1.16602 0.44305
1.16992 0.44261
1.17383 0.441826
1.17773 0.438178
1.18164 0.438918
1.18555 0.436377
1.18945 0.436573
1.19336 0.434158
1.19727 0.432483
1.20117 0.431971
1.20508 0.43076
1.20898 0.42864
1.21289 0.428679
1.2168 0.425465
1.2207 0.426226
1.22461 0.424772
1.22852 0.422217
1.23242 0.422111
1.23633 0.421001
1.24023 0.418746
1.24414 0.417742
1.24805 0.415925
1.25195 0.41535
1.25586 0.414311
1.25977 0.411119
1.26367 0.411452
1.26758 0.410408
1.27148 0.407394
1.27539 0.407513
1.2793 0.406107
1.2832 0.404487
1.28711 0.403625
1.29102 0.400748
1.29492 0.400345
1.29883 0.400063
1.30273 0.396755
1.30664 0.397007
1.31055 0.394204
1.31445 0.394015
1.31836 0.392906
1.32227 0.390598
1.32617 0.390068
1.33008 0.388972
1.33398 0.386234
1.33789 0.386328
1.3418 0.383658
1.3457 0.383267
1.34961 0.381877
1.35352 0.379249
1.35742 0.379626
1.36133 0.377925
1.36523 0.375527
1.36914 0.375221
1.37305 0.373044
1.37695 0.372123
1.38086 0.370972
1.38477 0.368668
1.38867 0.368741
1.39258 0.367022
1.39648 0.364982
1.40039 0.364303
1.4043 0.361662
1.4082 0.361245
1.41211 0.360468
1.41602 0.357654
1.41992 0.357415
1.42383 0.355706
1.42773 0.354557
1.43164 0.353039
1.43555 0.351106
1.43945 0.35046
1.44336 0.34878
1.44727 0.346512
1.45117 0.346732
1.45508 0.344481
1.45898 0.342647
1.46289 0.342462
1.4668 0.339709
1.4707 0.339342
1.47461 0.338548
1.47852 0.3355
1.48242 0.335122
1.48633 0.334005
1.49023 0.331522
1.49414 0.331154
1.49805 0.329206
1.50195 0.328134
1.50586 0.327432
1.50977 0.324447
1.51367 0.324984
1.51758 0.323015
1.52148 0.320644
1.52539 0.320328
1.5293 0.318417
1.5332 0.317646
1.53711 0.316141
1.54102 0.313701
1.54492 0.312905
1.54883 0.31254
1.55273 0.309849
1.55664 0.309502
1.56055 0.306999
1.56445 0.306518
1.56836 0.305524
1.57227 0.303524
1.57617 0.302997
1.58008 0.301398
1.58398 0.299229
1.58789 0.298734
1.5918 0.29654
1.5957 0.296127
1.59961 0.294148
1.60352 0.292425
1.60742 0.292509
1.61133 0.290789
1.61523 0.288726
1.61914 0.288155
1.62305 0.286223
1.62695 0.285194
1.63086 0.283971
1.63477 0.281477
1.63867 0.2815
1.64258 0.280629
1.64648 0.278096
1.65039 0.276779
1.6543 0.274813
1.6582 0.274767
1.66211 0.273511
1.66602 0.27153
1.66992 0.270579
1.67383 0.269832
1.67773 0.267635
1.68164 0.267446
1.68555 0.264998
1.68945 0.264287
1.69336 0.263229
1.69727 0.261414
1.70117 0.260633
1.70508 0.259469
1.70898 0.257203
1.71289 0.25712
1.7168 0.254419
1.7207 0.254607
1.72461 0.253393
1.72852 0.251597
1.73242 0.250649
1.73633 0.249351
1.74023 0.247155
1.74414 0.246445
1.74805 0.245152
1.75195 0.24478
1.75586 0.243009
1.75977 0.241491
1.76367 0.240693
1.76758 0.239566
1.77148 0.237664
1.77539 0.237206
1.7793 0.235183
1.7832 0.234486
1.78711 0.233331
1.79102 0.231252
1.79492 0.231125
1.79883 0.230151
1.80273 0.228424
1.80664 0.226969
1.81055 0.226455
1.81445 0.224622
1.81836 0.223104
1.82227 0.22215
1.82617 0.220927
1.83008 0.220287
1.83398 0.2186
1.83789 0.217911
1.8418 0.215637
1.8457 0.215282
1.84961 0.214859
1.85352 0.212857
1.85742 0.211952
1.86133 0.210772
1.86523 0.209551
1.86914 0.208492
1.87305 0.20701
1.87695 0.206333
1.88086 0.205436
1.88477 0.20382
1.88867 0.202762
1.89258 0.201829
1.89648 0.200303
1.90039 0.199858
1.9043 0.198102
1.9082 0.197737
1.91211 0.196235
1.91602 0.19514
1.91992 0.194501
1.92383 0.193124
1.92773 0.191718
1.93164 0.190998
1.93555 0.189681
1.93945 0.188902
1.94336 0.188065
1.94727 0.186074
1.95117 0.185595
1.95508 0.185039
1.95898 0.182816
1.96289 0.182854
1.9668 0.181206
1.9707 0.18017
1.97461 0.179626
1.97852 0.177968
1.98242 0.177767
1.98633 0.176095
1.99023 0.174619
1.99414 0.174316
1.99805 0.173123
2.00195 0.17229
2.00586 0.171108
2.00977 0.169798
2.01367 0.169356
2.01758 0.168813
2.02148 0.166866
2.02539 0.166498
2.0293 0.165014
2.0332 0.164635
2.03711 0.163251
2.04102 0.162184
2.04492 0.161278
2.04883 0.160597
2.05273 0.159344
2.05664 0.158803
2.06055 0.157536
2.06445 0.156687
2.06836 0.156211
2.07227 0.154418
2.07617 0.153884
2.08008 0.152592
2.08398 0.151785
2.08789 0.151335
2.0918 0.150157
2.0957 0.14963
2.09961 0.148435
2.10352 0.147428
2.10742 0.146751
2.11133 0.14592
2.11523 0.144606
2.11914 0.143896
2.12305 0.142779
2.12695 0.142363
2.13086 0.141819
2.13477 0.139759
2.13867 0.13961
2.14258 0.138808
2.14648 0.13777
2.15039 0.13725
2.1543 0.136077
2.1582 0.13544
2.16211 0.134475
2.16602 0.133683
2.16992 0.132784
2.17383 0.13213
2.17773 0.130924
2.18164 0.130413
2.18555 0.129248
2.18945 0.128916
2.19336 0.128212
2.19727 0.1269
2.20117 0.126471
2.20508 0.125406
2.20898 0.124463
2.21289 0.124459
2.2168 0.123103
2.2207 0.122495
2.22461 0.121789
2.22852 0.120521
2.23242 0.120198
2.23633 0.119589
2.24023 0.118453
2.24414 0.118028
2.24805 0.116829
2.25195 0.116466
2.25586 0.115803
2.25977 0.114587
2.26367 0.114019
2.26758 0.113218
2.27148 0.112602
2.27539 0.112127
2.2793 0.110863
2.2832 0.110643
2.28711 0.109948
2.29102 0.108664
2.29492 0.108466
2.29883 0.107918
2.30273 0.106779
2.30664 0.10635
2.31055 0.105359
2.31445 0.104867
2.31836 0.103909
2.32227 0.10315
2.32617 0.102731
2.33008 0.102275
2.33398 0.101366
2.33789 0.100601
2.3418 0.100018
2.3457 0.0994788
2.34961 0.098676
2.35352 0.0980083
2.35742 0.0972447
2.36133 0.0967396
2.36523 0.0961782
2.36914 0.0954993
2.37305 0.0949509
2.37695 0.0945646
2.38086 0.0936804
2.38477 0.0930289
2.38867 0.0927762
2.39258 0.0920707
2.39648 0.0913876
2.40039 0.0905562
2.4043 0.0898506
2.4082 0.089737
2.41211 0.0890632
2.41602 0.088
2.41992 0.0877153
2.42383 0.0872358
2.42773 0.0864494
2.43164 0.086057
2.43555 0.0854139
2.43945 0.0850368
2.44336 0.0842148
2.44727 0.0836664
2.45117 0.0832952
2.45508 0.0826862
2.45898 0.0816604
2.46289 0.0814441
2.4668 0.0806039
2.4707 0.0805763
2.47461 0.0797583
2.47852 0.0789169
2.48242 0.0786903
2.48633 0.0779863
2.49023 0.0773591
2.49414 0.0772314
2.49805 0.0763021
2.50195 0.0760947
2.50586 0.0754877
2.50977 0.075031
2.51367 0.0744934
2.51758 0.0743506
2.52148 0.0733729
2.52539 0.0727946
2.5293 0.072222
2.5332 0.072064
2.53711 0.0715118
2.54102 0.0712361
2.54492 0.070314
2.54883 0.0700076
2.55273 0.0694065
2.55664 0.069001
2.56055 0.0684165
2.56445 0.0680248
2.56836 0.0678385
2.57227 0.0670912
2.57617 0.066593
2.58008 0.0663647
2.58398 0.0655788
2.58789 0.0652913
2.5918 0.0647327
2.5957 0.0644055
2.59961 0.06382
2.60352 0.0635479
2.60742 0.0630221
2.61133 0.0626813
2.61523 0.0620723
2.61914 0.0617452
2.62305 0.0610796
2.62695 0.0609784
2.63086 0.0605245
2.63477 0.0598126
2.63867 0.0598461
2.64258 0.0593692
2.64648 0.0587853
2.65039 0.0584448
2.6543 0.0578391
2.6582 0.0576353
2.66211 0.0571382
2.66602 0.0567363
2.66992 0.0562499
2.67383 0.0559716
2.67773 0.0555254
2.68164 0.0552927
2.68555 0.0547976
2.68945 0.0546511
2.69336 0.0539868
2.69727 0.0533251
2.70117 0.0533857
2.70508 0.0528294
2.70898 0.0523208
2.71289 0.0522365
2.7168 0.0513137
2.7207 0.0516081
2.72461 0.051254
2.72852 0.0508493
2.73242 0.0501955
2.73633 0.049943
2.74023 0.0492785
2.74414 0.0491633
2.74805 0.0487288
2.75195 0.0484198
2.75586 0.0481137
2.75977 0.0476639
2.76367 0.0474227
2.76758 0.0470884
2.77148 0.0465812
2.77539 0.0465428
2.7793 0.0461996
2.7832 0.0457705
2.78711 0.0453704
2.79102 0.0449953
2.79492 0.0449426
2.79883 0.0446364
2.80273 0.044075
2.80664 0.0437627
2.81055 0.0434163
2.81445 0.0431468
2.81836 0.0427592
2.82227 0.0427832
2.82617 0.0423462
2.83008 0.0421532
2.83398 0.0414682
2.83789 0.0414538
2.8418 0.0411612
2.8457 0.0408005
2.84961 0.0406689
2.85352 0.0399078
2.85742 0.0399895
2.86133 0.0396454
2.86523 0.0393741
2.86914 0.0392371
2.87305 0.0389348
2.87695 0.0386409
2.88086 0.0383124
2.88477 0.0377928
2.88867 0.0376717
2.89258 0.0375176
2.89648 0.0368353
2.90039 0.0369249
2.9043 0.0364129
2.9082 0.0364068
2.91211 0.0361418
2.91602 0.035893
2.91992 0.0355604
2.92383 0.0351928
2.92773 0.0351014
2.93164 0.0347773
2.93555 0.0345019
2.93945 0.0343066
2.94336 0.0342164
2.94727 0.0336863
2.95117 0.0336691
2.95508 0.0333292
2.95898 0.0330243
2.96289 0.0327913
2.9668 0.0324439
2.9707 0.0322243
2.97461 0.0320428
2.97852 0.0317473
2.98242 0.0316293
2.98633 0.0313953
2.99023 0.0310177
2.99414 0.0309312
2.99805 0.0305879
3.00195 0.0302774
3.00586 0.0302784
3.00977 0.0299666
3.01367 0.0297239
3.01758 0.0295695
3.02148 0.0292659
3.02539 0.0291395
3.0293 0.0289165
3.0332 0.0287086
3.03711 0.0284255
3.04102 0.028119
3.04492 0.0280927
3.04883 0.0279012
3.05273 0.027605
3.05664 0.0275328
3.06055 0.0272333
3.06445 0.0270871
3.06836 0.0267804
3.07227 0.0266266
3.07617 0.0264471
3.08008 0.0262228
3.08398 0.0259016
3.08789 0.0259254
3.0918 0.0256248
3.0957 0.025557
3.09961 0.0253112
3.10352 0.0251732
3.10742 0.0248077
3.11133 0.0247411
3.11523 0.0245076
3.11914 0.0244462
3.12305 0.0241894
3.12695 0.0238958
3.13086 0.023819
3.13477 0.0237243
3.13867 0.0235443
3.14258 0.0233723
3.14648 0.0231222
3.15039 0.0228833
3.1543 0.0227436
3.1582 0.0225946
3.16211 0.0225372
3.16602 0.0222426
3.16992 0.0222513
3.17383 0.0219246
3.17773 0.0216878
3.18164 0.0215867
3.18555 0.0213852
3.18945 0.0214838
3.19336 0.0211203
3.19727 0.0209124
3.20117 0.0207754
3.20508 0.0206938
3.20898 0.020446
3.21289 0.0204134
3.2168 0.020222
3.2207 0.0200932
3.22461 0.0199101
3.22852 0.0197107
3.23242 0.0195443
3.23633 0.0193636
3.24023 0.0193544
3.24414 0.0191452
3.24805 0.0189842
3.25195 0.0189688
3.25586 0.0187692
3.25977 0.0185856
3.26367 0.0184594
3.26758 0.0183442
3.27148 0.0182605
3.27539 0.0180554
3.2793 0.0178614
3.2832 0.0178619
3.28711 0.0176796
3.29102 0.0174418
3.29492 0.01729
3.29883 0.0172093
3.30273 0.0170281
3.30664 0.0169277
3.31055 0.0169021
3.31445 0.0167547
3.31836 0.0166561
3.32227 0.0165373
3.32617 0.0163244
3.33008 0.0162412
3.33398 0.0161011
3.33789 0.0160804
3.3418 0.0158784
3.3457 0.0156475
3.34961 0.0155231
3.35352 0.0156073
3.35742 0.0153651
3.36133 0.0153746
3.36523 0.0151475
3.36914 0.015018
3.37305 0.0148992
3.37695 0.0147599
3.38086 0.0147781
3.38477 0.0145702
3.38867 0.0144742
3.39258 0.0144125
3.39648 0.0142508
3.40039 0.0141745
3.4043 0.0140613
3.4082 0.0140001
3.41211 0.0138378
3.41602 0.013748
3.41992 0.0136627
3.42383 0.0135562
3.42773 0.0133755
3.43164 0.0133514
3.43555 0.0132029
3.43945 0.0130557
3.44336 0.0129897
3.44727 0.0128381
3.45117 0.0129372
3.45508 0.0127729
3.45898 0.0125123
3.46289 0.0125773
3.4668 0.012491
3.4707 0.0122476
3.47461 0.0122104
3.47852 0.0120712
3.48242 0.0120443
3.48633 0.0119153
3.49023 0.0119788
3.49414 0.0117573
3.49805 0.0116498
3.50195 0.0116989
3.50586 0.0114716
3.50977 0.0113764
3.51367 0.0113861
3.51758 0.0112563
3.52148 0.0111818
3.52539 0.0111596
3.5293 0.0109181
3.5332 0.0109491
3.53711 0.0109245
3.54102 0.0108227
3.54492 0.0107453
3.54883 0.0106424
3.55273 0.0105587
3.55664 0.0104172
3.56055 0.0103757
3.56445 0.0102689
3.56836 0.0102134
3.57227 0.0101576
3.57617 0.0100746
3.58008 0.00997274
3.58398 0.00983398
3.58789 0.00986445
3.5918 0.0096745
3.5957 0.00965504
3.59961 0.00961434
3.60352 0.00949427
3.60742 0.00948224
3.61133 0.00934938
3.61523 0.00929459
3.61914 0.00933222
3.62305 0.00913254
3.62695 0.009184
3.63086 0.00899584
3.63477 0.00903757
3.63867 0.00885248
3.64258 0.00888346
3.64648 0.0087831
3.65039 0.00870682
3.6543 0.00864666
3.6582 0.00846182
3.66211 0.0085097
3.66602 0.00837709
3.66992 0.00833408
3.67383 0.00827622
3.67773 0.00831334
3.68164 0.00824627
3.68555 0.00803405
3.68945 0.00804864
3.69336 0.00799872
3.69727 0.00794214
3.70117 0.00785152
3.70508 0.00787917
3.70898 0.00773299
3.71289 0.00781542
3.7168 0.00763853
3.7207 0.00758195
3.72461 0.00762061
3.72852 0.00749312
3.73242 0.00736486
3.73633 0.00735027
3.74023 0.00722995
3.74414 0.00728192
3.74805 0.00713344
3.75195 0.0070656
3.75586 0.0070889
3.75977 0.00691712
3.76367 0.0069527
3.76758 0.0068992
3.77148 0.00687283
3.77539 0.00686336
3.7793 0.00675942
3.7832 0.00671206
3.78711 0.00662682
3.79102 0.00653414
3.79492 0.00647987
3.79883 0.00646451
3.80273 0.00646682
3.80664 0.00635264
3.81055 0.00631859
3.81445 0.00634957
3.81836 0.00624282
3.82227 0.00612736
3.82617 0.00610022
3.83008 0.00614605
3.83398 0.0060503
3.83789 0.00602522
3.8418 0.00594176
3.8457 0.00594458
3.84961 0.00591078
3.85352 0.00589158
3.85742 0.0058071
3.86133 0.00575462
3.86523 0.00569702
3.86914 0.00561971
3.87305 0.00561382
3.87695 0.00555904
3.88086 0.00555008
3.88477 0.00546816
3.88867 0.00545331
3.89258 0.00533248
3.89648 0.00530022
3.90039 0.00521702
3.9043 0.0052713
3.9082 0.0051904
3.91211 0.00521267
3.91602 0.00515994
3.91992 0.00514586
3.92383 0.0050455
3.92773 0.00503808
3.93164 0.00502554
3.93555 0.00495514
3.93945 0.00493235
3.94336 0.00489651
3.94727 0.00484275
3.95117 0.00480794
3.95508 0.00481152
3.95898 0.0047104
3.96289 0.00470886
3.9668 0.00467046
3.9707 0.00461594
3.97461 0.00459392
3.97852 0.0045289
3.98242 0.00448128
3.98633 0.00447078
3.99023 0.00444288
3.99414 0.00443648
3.99805 0.00436275


==> data/max-2-1G-15-intervals-4-xmax-128-bins.dat <==
0.015625 0.596657
0.046875 0.596739
0.078125 0.596337
0.109375 0.59622
0.140625 0.596225
0.171875 0.595916
0.203125 0.595538
0.234375 0.595124
0.265625 0.594462
0.296875 0.593474
0.328125 0.592239
0.359375 0.590995
0.390625 0.5896
0.421875 0.587912
0.453125 0.585469
0.484375 0.583304
0.515625 0.580704
0.546875 0.577456
0.578125 0.574052
0.609375 0.570558
0.640625 0.566426
0.671875 0.562074
0.703125 0.557308
0.734375 0.551881
0.765625 0.546642
0.796875 0.54043
0.828125 0.534301
0.859375 0.527337
0.890625 0.52027
0.921875 0.512852
0.953125 0.505056
0.984375 0.496886
1.01562 0.488434
1.04688 0.479428
1.07812 0.470456
1.10938 0.460883
1.14062 0.451188
1.17188 0.441656
1.20312 0.431091
1.23438 0.421093
1.26562 0.410457
1.29688 0.399654
1.32812 0.389097
1.35938 0.378217
1.39062 0.367309
1.42188 0.356399
1.45312 0.345223
1.48438 0.3343
1.51562 0.323425
1.54688 0.31241
1.57812 0.301808
1.60938 0.291138
1.64062 0.280307
1.67188 0.270037
1.70312 0.259722
1.73438 0.249794
1.76562 0.239949
1.79688 0.230274
1.82812 0.220405
1.85938 0.211347
1.89062 0.202305
1.92188 0.193642
1.95312 0.185069
1.98438 0.176711
2.01562 0.168718
2.04688 0.160954
2.07812 0.153384
2.10938 0.146181
2.14062 0.139182
2.17188 0.132387
2.20312 0.125991
2.23438 0.119738
2.26562 0.113711
2.29688 0.108016
2.32812 0.102365
2.35938 0.097097
2.39062 0.0922394
2.42188 0.0874589
2.45312 0.082826
2.48438 0.0783526
2.51562 0.0742309
2.54688 0.0702447
2.57812 0.0664394
2.60938 0.0627967
2.64062 0.05945
2.67188 0.0561684
2.70312 0.0530061
2.73438 0.0501276
2.76562 0.047254
2.79688 0.0446212
2.82812 0.042159
2.85938 0.0398198
2.89062 0.0375136
2.92188 0.0354469
2.95312 0.0334334
2.98438 0.031447
3.01562 0.0296422
3.04688 0.0279523
3.07812 0.026327
3.10938 0.0248417
3.14062 0.0233881
3.17188 0.0220262
3.20312 0.0207584
3.23438 0.0195132
3.26562 0.0184131
3.29688 0.0172926
3.32812 0.0163217
3.35938 0.0153228
3.39062 0.0144352
3.42188 0.0135918
3.45312 0.0127718
3.48438 0.0119843
3.51562 0.0113061
3.54688 0.0106795
3.57812 0.0100075
3.60938 0.00941933
3.64062 0.00888624
3.67188 0.00831907
3.70312 0.00786339
3.73438 0.00738202
3.76562 0.00692739
3.79688 0.00649443
3.82812 0.00612291
3.85938 0.0057799
3.89062 0.00539395
3.92188 0.00509664
3.95312 0.0047976
3.98438 0.00449162


==> data/max-2-1G-15-intervals-4-xmax-256-bins.dat <==
0.0078125 0.596819
0.0234375 0.596495
0.0390625 0.596828
0.0546875 0.59665
0.0703125 0.596341
0.0859375 0.596334
0.101562 0.596291
0.117188 0.59615
0.132812 0.596381
0.148438 0.596069
0.164062 0.595998
0.179688 0.595834
0.195312 0.595559
0.210938 0.595516
0.226562 0.59524
0.242188 0.595008
0.257812 0.59461
0.273438 0.594314
0.289062 0.59379
0.304688 0.593159
0.320312 0.592674
0.335938 0.591805
0.351562 0.59142
0.367188 0.590571
0.382812 0.589995
0.398438 0.589206
0.414062 0.588195
0.429688 0.587629
0.445312 0.586005
0.460938 0.584933
0.476562 0.584278
0.492188 0.582331
0.507812 0.58151
0.523438 0.579899
0.539062 0.578321
0.554688 0.576591
0.570312 0.574854
0.585938 0.57325
0.601562 0.571445
0.617188 0.569672
0.632812 0.567287
0.648438 0.565565
0.664062 0.56341
0.679688 0.560738
0.695312 0.558416
0.710938 0.556201
0.726562 0.553255
0.742188 0.550507
0.757812 0.548073
0.773438 0.545211
0.789062 0.541973
0.804688 0.538886
0.820312 0.535871
0.835938 0.532732
0.851562 0.529241
0.867188 0.525434
0.882812 0.5221
0.898438 0.51844
0.914062 0.514767
0.929688 0.510937
0.945312 0.507096
0.960938 0.503015
0.976562 0.499002
0.992188 0.49477
1.00781 0.490928
1.02344 0.48594
1.03906 0.481826
1.05469 0.47703
1.07031 0.473074
1.08594 0.467838
1.10156 0.463318
1.11719 0.458449
1.13281 0.453688
1.14844 0.448689
1.16406 0.444487
1.17969 0.438825
1.19531 0.433796
1.21094 0.428386
1.22656 0.423832
1.24219 0.418354
1.25781 0.413058
1.27344 0.407856
1.28906 0.402301
1.30469 0.397007
1.32031 0.391897
1.33594 0.386298
1.35156 0.381005
1.36719 0.375429
1.38281 0.370126
1.39844 0.364492
1.41406 0.359196
1.42969 0.353602
1.44531 0.348121
1.46094 0.342325
1.47656 0.337128
1.49219 0.331472
1.50781 0.326249
1.52344 0.320601
1.53906 0.315098
1.55469 0.309722
1.57031 0.304641
1.58594 0.298975
1.60156 0.293802
1.61719 0.288473
1.63281 0.283036
1.64844 0.277579
1.66406 0.272597
1.67969 0.267478
1.69531 0.262391
1.71094 0.257053
1.72656 0.252561
1.74219 0.247026
1.75781 0.242493
1.77344 0.237405
1.78906 0.232549
1.80469 0.227999
1.82031 0.222701
1.83594 0.218109
1.85156 0.213738
1.86719 0.208956
1.88281 0.204588
1.89844 0.200023
1.91406 0.195903
1.92969 0.19138
1.94531 0.187159
1.96094 0.182979
1.97656 0.178883
1.99219 0.174538
2.00781 0.170638
2.02344 0.166798
2.03906 0.162837
2.05469 0.15907
2.07031 0.1553
2.08594 0.151467
2.10156 0.148061
2.11719 0.1443
2.13281 0.140888
2.14844 0.137476
2.16406 0.134095
2.17969 0.130679
2.19531 0.127625
2.21094 0.124358
2.22656 0.12125
2.24219 0.118225
2.25781 0.115219
2.27344 0.112202
2.28906 0.10943
2.30469 0.106601
2.32031 0.103664
2.33594 0.101065
2.35156 0.0983519
2.36719 0.095842
2.38281 0.0935125
2.39844 0.0909663
2.41406 0.0886289
2.42969 0.086289
2.44531 0.0840533
2.46094 0.0815987
2.47656 0.0794854
2.49219 0.0772197
2.50781 0.0752767
2.52344 0.073185
2.53906 0.0712815
2.55469 0.0692079
2.57031 0.0673869
2.58594 0.0654918
2.60156 0.0636989
2.61719 0.0618946
2.63281 0.0602904
2.64844 0.0586096
2.66406 0.0569399
2.67969 0.0553968
2.69531 0.0538372
2.71094 0.0521751
2.72656 0.0509767
2.74219 0.0492784
2.75781 0.047905
2.77344 0.046603
2.78906 0.0452697
2.80469 0.0439726
2.82031 0.0427588
2.83594 0.0415591
2.85156 0.0403417
2.86719 0.0392979
2.88281 0.0381044
2.89844 0.0369227
2.91406 0.0360005
2.92969 0.0348934
2.94531 0.0339696
2.96094 0.0328972
2.97656 0.0319109
2.99219 0.030983
3.00781 0.0300616
3.02344 0.0292228
3.03906 0.0283364
3.05469 0.0275681
3.07031 0.0267353
3.08594 0.0259187
3.10156 0.0252123
3.11719 0.0244711
3.13281 0.0237459
3.14844 0.0230303
3.16406 0.0224064
3.17969 0.0216461
3.19531 0.021073
3.21094 0.0204438
3.22656 0.0198146
3.24219 0.0192118
3.25781 0.0186957
3.27344 0.0181304
3.28906 0.0175683
3.30469 0.0170168
3.32031 0.0165681
3.33594 0.0160753
3.35156 0.0155357
3.36719 0.0151098
3.38281 0.0146456
3.39844 0.0142248
3.41406 0.0138122
3.42969 0.0133715
3.44531 0.0129552
3.46094 0.0125884
3.47656 0.0121434
3.49219 0.0118253
3.50781 0.0114833
3.52344 0.011129
3.53906 0.0108604
3.55469 0.0104985
3.57031 0.0101786
3.58594 0.00983642
3.60156 0.00956147
3.61719 0.00927718
3.63281 0.00901747
3.64844 0.00875501
3.66406 0.00842067
3.67969 0.00821747
3.69531 0.00796026
3.71094 0.00776653
3.72656 0.00751514
3.74219 0.0072489
3.75781 0.00700608
3.77344 0.0068487
3.78906 0.00658822
3.80469 0.00640064
3.82031 0.00620499
3.83594 0.00604083
3.85156 0.00588851
3.86719 0.0056713
3.88281 0.00550765
3.89844 0.00528026
3.91406 0.00517722
3.92969 0.00501606
3.94531 0.00486989
3.96094 0.00472531
3.97656 0.00455501
3.99219 0.00442822


==> data/max-2-1G-15-intervals-4-xmax-32-bins.dat <==
0.0625 0.596488
0.1875 0.595701
0.3125 0.592793
0.4375 0.586571
0.5625 0.575693
0.6875 0.559422
0.8125 0.537177
0.9375 0.508766
1.0625 0.4748
1.1875 0.436257
1.3125 0.394356
1.4375 0.350808
1.5625 0.307195
1.6875 0.264965
1.8125 0.225494
1.9375 0.189432
2.0625 0.157309
2.1875 0.129324
2.3125 0.105297
2.4375 0.0852192
2.5625 0.0684279
2.6875 0.054688
2.8125 0.0434635
2.9375 0.0344602
3.0625 0.0271908
3.1875 0.0214215
3.3125 0.0168375
3.4375 0.0131958
3.5625 0.0103531
3.6875 0.00811268
3.8125 0.00633116
3.9375 0.00494495


==> data/max-2-1G-15-intervals-4-xmax-512-bins.dat <==
0.00390625 0.597081
0.0117188 0.596557
0.0195312 0.596623
0.0273438 0.596368
0.0351562 0.596645
0.0429688 0.59701
0.0507812 0.596682
0.0585938 0.596617
0.0664062 0.596465
0.0742188 0.596217
0.0820312 0.596399
0.0898438 0.596269
0.0976562 0.596015
0.105469 0.596566
0.113281 0.596518
0.121094 0.595781
0.128906 0.595865
0.136719 0.596898
0.144531 0.596079
0.152344 0.596058
0.160156 0.59609
0.167969 0.595906
0.175781 0.595994
0.183594 0.595674
0.191406 0.59559
0.199219 0.595528
0.207031 0.595669
0.214844 0.595363
0.222656 0.594825
0.230469 0.595654
0.238281 0.595234
0.246094 0.594781
0.253906 0.594814
0.261719 0.594407
0.269531 0.594173
0.277344 0.594455
0.285156 0.594059
0.292969 0.593521
0.300781 0.593435
0.308594 0.592882
0.316406 0.593086
0.324219 0.592262
0.332031 0.591781
0.339844 0.591828
0.347656 0.591607
0.355469 0.591232
0.363281 0.590697
0.371094 0.590445
0.378906 0.590384
0.386719 0.589605
0.394531 0.589878
0.402344 0.588534
0.410156 0.588391
0.417969 0.587999
0.425781 0.588
0.433594 0.587258
0.441406 0.586263
0.449219 0.585747
0.457031 0.585306
0.464844 0.584559
0.472656 0.584515
0.480469 0.584041
0.488281 0.58262
0.496094 0.582042
0.503906 0.58204
0.511719 0.580979
0.519531 0.58038
0.527344 0.579417
0.535156 0.578677
0.542969 0.577964
0.550781 0.57747
0.558594 0.575712
0.566406 0.575229
0.574219 0.57448
0.582031 0.573827
0.589844 0.572674
0.597656 0.571728
0.605469 0.571162
0.613281 0.570366
0.621094 0.568977
0.628906 0.567575
0.636719 0.566999
0.644531 0.566066
0.652344 0.565065
0.660156 0.56422
0.667969 0.5626
0.675781 0.561389
0.683594 0.560087
0.691406 0.559021
0.699219 0.557811
0.707031 0.557034
0.714844 0.555368
0.722656 0.553795
0.730469 0.552716
0.738281 0.551218
0.746094 0.549797
0.753906 0.549021
0.761719 0.547125
0.769531 0.545983
0.777344 0.544438
0.785156 0.543129
0.792969 0.540816
0.800781 0.539891
0.808594 0.537881
0.816406 0.53704
0.824219 0.534702
0.832031 0.533823
0.839844 0.53164
0.847656 0.530154
0.855469 0.528328
0.863281 0.526325
0.871094 0.524542
0.878906 0.523304
0.886719 0.520896
0.894531 0.519715
0.902344 0.517166
0.910156 0.515717
0.917969 0.513817
0.925781 0.512058
0.933594 0.509816
0.941406 0.508236
0.949219 0.505956
0.957031 0.504058
0.964844 0.501973
0.972656 0.500213
0.980469 0.497791
0.988281 0.495692
0.996094 0.493849
1.00391 0.49213
1.01172 0.489726
1.01953 0.486812
1.02734 0.485068
1.03516 0.483215
1.04297 0.480437
1.05078 0.47803
1.05859 0.476031
1.06641 0.474953
1.07422 0.471195
1.08203 0.469075
1.08984 0.466601
1.09766 0.464652
1.10547 0.461984
1.11328 0.459704
1.12109 0.457194
1.12891 0.455394
1.13672 0.451981
1.14453 0.449731
1.15234 0.447647
1.16016 0.446144
1.16797 0.44283
1.17578 0.440002
1.18359 0.437648
1.19141 0.435366
1.19922 0.432227
1.20703 0.4297
1.21484 0.427072
1.22266 0.425499
1.23047 0.422164
1.23828 0.419874
1.24609 0.416834
1.25391 0.41483
1.26172 0.411286
1.26953 0.408901
1.27734 0.40681
1.28516 0.404056
1.29297 0.400546
1.30078 0.398409
1.30859 0.395606
1.31641 0.39346
1.32422 0.390333
1.33203 0.387603
1.33984 0.384993
1.34766 0.382572
1.35547 0.379437
1.36328 0.376726
1.37109 0.374132
1.37891 0.371548
1.38672 0.368705
1.39453 0.366002
1.40234 0.362982
1.41016 0.360857
1.41797 0.357534
1.42578 0.355132
1.43359 0.352073
1.44141 0.34962
1.44922 0.346622
1.45703 0.343564
1.46484 0.341086
1.47266 0.338945
1.48047 0.335311
1.48828 0.332764
1.49609 0.33018
1.50391 0.327783
1.51172 0.324716
1.51953 0.32183
1.52734 0.319372
1.53516 0.316894
1.54297 0.313303
1.55078 0.311194
1.55859 0.30825
1.56641 0.306021
1.57422 0.30326
1.58203 0.300313
1.58984 0.297637
1.59766 0.295138
1.60547 0.292467
1.61328 0.289757
1.62109 0.287189
1.62891 0.284583
1.63672 0.281488
1.64453 0.279363
1.65234 0.275796
1.66016 0.274139
1.66797 0.271054
1.67578 0.268734
1.68359 0.266222
1.69141 0.263758
1.69922 0.261024
1.70703 0.258336
1.71484 0.255769
1.72266 0.254
1.73047 0.251123
1.73828 0.248253
1.74609 0.245799
1.75391 0.243895
1.76172 0.241092
1.76953 0.238615
1.77734 0.236194
1.78516 0.233909
1.79297 0.231189
1.80078 0.229287
1.80859 0.226712
1.81641 0.223863
1.82422 0.221539
1.83203 0.219444
1.83984 0.216774
1.84766 0.215071
1.85547 0.212405
1.86328 0.210161
1.87109 0.207751
1.87891 0.205884
1.88672 0.203291
1.89453 0.201066
1.90234 0.19898
1.91016 0.196986
1.91797 0.19482
1.92578 0.192421
1.93359 0.190339
1.94141 0.188483
1.94922 0.185835
1.95703 0.183928
1.96484 0.18203
1.97266 0.179898
1.98047 0.177867
1.98828 0.175357
1.99609 0.17372
2.00391 0.171699
2.01172 0.169577
2.01953 0.167839
2.02734 0.165756
2.03516 0.163943
2.04297 0.161731
2.05078 0.159971
2.05859 0.158169
2.06641 0.156449
2.07422 0.154151
2.08203 0.152189
2.08984 0.150746
2.09766 0.149033
2.10547 0.147089
2.11328 0.145263
2.12109 0.143338
2.12891 0.142091
2.13672 0.139684
2.14453 0.138289
2.15234 0.136663
2.16016 0.134957
2.16797 0.133234
2.17578 0.131527
2.18359 0.12983
2.19141 0.128564
2.19922 0.126685
2.20703 0.124935
2.21484 0.123781
2.22266 0.122142
2.23047 0.120359
2.23828 0.119021
2.24609 0.117429
2.25391 0.116134
2.26172 0.114303
2.26953 0.11291
2.27734 0.111495
2.28516 0.110296
2.29297 0.108565
2.30078 0.107349
2.30859 0.105854
2.31641 0.104388
2.32422 0.102941
2.33203 0.10182
2.33984 0.10031
2.34766 0.0990774
2.35547 0.0976265
2.36328 0.0964589
2.37109 0.0952251
2.37891 0.0941225
2.38672 0.0929025
2.39453 0.0917292
2.40234 0.0902034
2.41016 0.0894001
2.41797 0.0878577
2.42578 0.0868426
2.43359 0.0857354
2.44141 0.0846258
2.44922 0.0834808
2.45703 0.0821733
2.46484 0.081024
2.47266 0.0801673
2.48047 0.0788036
2.48828 0.0776727
2.49609 0.0767667
2.50391 0.0757912
2.51172 0.0747622
2.51953 0.0738618
2.52734 0.0725083
2.53516 0.0717879
2.54297 0.070775
2.55078 0.069707
2.55859 0.0687087
2.56641 0.0679316
2.57422 0.0668421
2.58203 0.0659717
2.58984 0.065012
2.59766 0.0641128
2.60547 0.063285
2.61328 0.0623768
2.62109 0.0614124
2.62891 0.0607515
2.63672 0.0598294
2.64453 0.0590772
2.65234 0.058142
2.66016 0.0573868
2.66797 0.0564931
2.67578 0.0557485
2.68359 0.0550451
2.69141 0.054319
2.69922 0.0533554
2.70703 0.0525751
2.71484 0.0517751
2.72266 0.051431
2.73047 0.0505224
2.73828 0.0496108
2.74609 0.048946
2.75391 0.0482668
2.76172 0.0475433
2.76953 0.0468348
2.77734 0.0463712
2.78516 0.0455704
2.79297 0.044969
2.80078 0.0443557
2.80859 0.0435895
2.81641 0.042953
2.82422 0.0425647
2.83203 0.0418107
2.83984 0.0413075
2.84766 0.0407347
2.85547 0.0399487
2.86328 0.0395098
2.87109 0.039086
2.87891 0.0384767
2.88672 0.0377322
2.89453 0.0371764
2.90234 0.0366689
2.91016 0.0362743
2.91797 0.0357267
2.92578 0.0351471
2.93359 0.0346396
2.94141 0.0342615
2.94922 0.0336777
2.95703 0.0331767
2.96484 0.0326176
2.97266 0.0321335
2.98047 0.0316883
2.98828 0.0312065
2.99609 0.0307596
3.00391 0.0302779
3.01172 0.0298452
3.01953 0.0294177
3.02734 0.029028
3.03516 0.028567
3.04297 0.0281059
3.05078 0.0277531
3.05859 0.027383
3.06641 0.0269338
3.07422 0.0265368
3.08203 0.0260622
3.08984 0.0257751
3.09766 0.0254341
3.10547 0.0249905
3.11328 0.0246244
3.12109 0.0243178
3.12891 0.0238574
3.13672 0.0236343
3.14453 0.0232472
3.15234 0.0228134
3.16016 0.0225659
3.16797 0.0222469
3.17578 0.0218062
3.18359 0.021486
3.19141 0.021302
3.19922 0.0208439
3.20703 0.0205699
3.21484 0.0203177
3.22266 0.0200017
3.23047 0.0196275
3.23828 0.019359
3.24609 0.0190647
3.25391 0.018869
3.26172 0.0185225
3.26953 0.0183023
3.27734 0.0179584
3.28516 0.0177708
3.29297 0.0173659
3.30078 0.0171187
3.30859 0.0169149
3.31641 0.0167054
3.32422 0.0164308
3.33203 0.0161711
3.33984 0.0159794
3.34766 0.0155853
3.35547 0.0154862
3.36328 0.0152611
3.37109 0.0149586
3.37891 0.014769
3.38672 0.0145222
3.39453 0.0143316
3.40234 0.0141179
3.41016 0.013919
3.41797 0.0137053
3.42578 0.0134659
3.43359 0.0132772
3.44141 0.0130227
3.44922 0.0128877
3.45703 0.0126426
3.46484 0.0125341
3.47266 0.012229
3.48047 0.0120577
3.48828 0.011947
3.49609 0.0117036
3.50391 0.0115853
3.51172 0.0113812
3.51953 0.0112191
3.52734 0.0110388
3.53516 0.0109368
3.54297 0.010784
3.55078 0.0106006
3.55859 0.0103964
3.56641 0.0102412
3.57422 0.0101161
3.58203 0.00990336
3.58984 0.00976947
3.59766 0.00963469
3.60547 0.00948826
3.61328 0.00932198
3.62109 0.00923238
3.62891 0.00908992
3.63672 0.00894502
3.64453 0.00883328
3.65234 0.00867674
3.66016 0.00848576
3.66797 0.00835558
3.67578 0.00829478
3.68359 0.00814016
3.69141 0.00802368
3.69922 0.00789683
3.70703 0.00780608
3.71484 0.00772698
3.72266 0.00760128
3.73047 0.00742899
3.73828 0.00729011
3.74609 0.00720768
3.75391 0.00707725
3.76172 0.00693491
3.76953 0.00688602
3.77734 0.00681139
3.78516 0.00666944
3.79297 0.00650701
3.80078 0.00646566
3.80859 0.00633562
3.81641 0.00629619
3.82422 0.00611379
3.83203 0.00609818
3.83984 0.00598349
3.84766 0.00592768
3.85547 0.00584934
3.86328 0.00572582
3.87109 0.00561677
3.87891 0.00555456
3.88672 0.00546074
3.89453 0.00531635
3.90234 0.00524416
3.91016 0.00520154
3.91797 0.0051529
3.92578 0.00504179
3.93359 0.00499034
3.94141 0.00491443
3.94922 0.00482534
3.95703 0.00476096
3.96484 0.00468966
3.97266 0.00460493
3.98047 0.00450509
3.98828 0.00445683
3.99609 0.00439962


==> data/max-2-1G-15-intervals-4-xmax-64-bins.dat <==
0.03125 0.596698
0.09375 0.596279
0.15625 0.596071
0.21875 0.595331
0.28125 0.593968
0.34375 0.591617
0.40625 0.588756
0.46875 0.584387
0.53125 0.57908
0.59375 0.572305
0.65625 0.56425
0.71875 0.554595
0.78125 0.543536
0.84375 0.530819
0.90625 0.516561
0.96875 0.500971
1.03125 0.483931
1.09375 0.46567
1.15625 0.446422
1.21875 0.426092
1.28125 0.405056
1.34375 0.383657
1.40625 0.361854
1.46875 0.339761
1.53125 0.317918
1.59375 0.296473
1.65625 0.275172
1.71875 0.254758
1.78125 0.235112
1.84375 0.215876
1.90625 0.197974
1.96875 0.18089
2.03125 0.164836
2.09375 0.149782
2.15625 0.135784
2.21875 0.122864
2.28125 0.110863
2.34375 0.0997308
2.40625 0.0898492
2.46875 0.0805893
2.53125 0.0722378
2.59375 0.064618
2.65625 0.0578092
2.71875 0.0515668
2.78125 0.0459376
2.84375 0.0409894
2.90625 0.0364803
2.96875 0.0324402
3.03125 0.0287972
3.09375 0.0255843
3.15625 0.0227072
3.21875 0.0201358
3.28125 0.0178528
3.34375 0.0158222
3.40625 0.0140135
3.46875 0.012378
3.53125 0.0109928
3.59375 0.00971342
3.65625 0.00860266
3.71875 0.0076227
3.78125 0.00671091
3.84375 0.00595141
3.90625 0.0052453
3.96875 0.00464461


==> data/max-2-1G-15-positions-1-xmax-1024-bins.dat <==
0.000488281 0.999629
0.00146484 1.0005
0.00244141 1.00062
0.00341797 1.00071
0.00439453 1.0001
0.00537109 0.999571
0.00634766 1.00083
0.00732422 0.999548
0.00830078 1.00033
0.00927734 1.00017
0.0102539 1.00046
0.0112305 0.999875
0.012207 0.999293
0.0131836 1.00012
0.0141602 0.999838
0.0151367 0.99994
0.0161133 0.999432
0.0170898 1.00064
0.0180664 0.999705
0.019043 1.00033
0.0200195 0.999836
0.0209961 1.0005
0.0219727 0.999431
0.0229492 1.00022
0.0239258 1.00125
0.0249023 1.00067
0.0258789 0.999598
0.0268555 0.998843
0.027832 1.00027
0.0288086 0.999705
0.0297852 0.999539
0.0307617 1.00086
0.0317383 1.0002
0.0327148 1.00011
0.0336914 0.999258
0.034668 0.999575
0.0356445 0.999667
0.0366211 1.00054
0.0375977 1.00095
0.0385742 1.00021
0.0395508 1.00002
0.0405273 1.00013
0.0415039 0.999352
0.0424805 1.00018
0.043457 1.00051
0.0444336 1.00054
0.0454102 1.00003
0.0463867 0.999711
0.0473633 1.00041
0.0483398 0.999057
0.0493164 1
0.050293 1.00026
0.0512695 0.999426
0.0522461 1.00084
0.0532227 0.999375
0.0541992 0.99991
0.0551758 1.00006
0.0561523 1.00074
0.0571289 0.999653
0.0581055 1.00044
0.059082 1.00049
0.0600586 0.998647
0.0610352 0.99993
0.0620117 1.00014
0.0629883 1.00056
0.0639648 1.00037
0.0649414 1.00037
0.065918 0.999563
0.0668945 0.999468
0.0678711 0.999589
0.0688477 1.00048
0.0698242 1.00033
0.0708008 0.999973
0.0717773 0.998958
0.0727539 0.999487
0.0737305 0.999204
0.074707 0.9997
0.0756836 0.998482
0.0766602 0.999936
0.0776367 1.00026
0.0786133 1.00025
0.0795898 1.00036
0.0805664 0.999661
0.081543 0.999762
0.0825195 1.00014
0.0834961 1.00064
0.0844727 1.00072
0.0854492 0.998342
0.0864258 1.00036
0.0874023 0.999875
0.0883789 0.999809
0.0893555 0.998637
0.090332 0.999827
0.0913086 1.00063
0.0922852 0.999793
0.0932617 1.00121
0.0942383 0.999244
0.0952148 1.00038
0.0961914 1.00013
0.097168 0.999555
0.0981445 1.00001
0.0991211 1.00111
0.100098 0.999904
0.101074 1.00162
0.102051 1.00003
0.103027 0.999391
0.104004 1.00048
0.10498 0.998861
0.105957 1.00023
0.106934 1.0001
0.10791 1.00108
0.108887 0.998696
0.109863 1.00126
0.11084 1.00078
0.111816 0.998323
0.112793 1.00097
0.11377 0.999343
0.114746 1.00087
0.115723 0.998867
0.116699 1.00046
0.117676 1.00022
0.118652 0.999688
0.119629 1.00113
0.120605 1.00021
0.121582 0.999948
0.122559 0.998961
0.123535 0.999724
0.124512 0.999885
0.125488 1.00069
0.126465 1.00126
0.127441 0.998476
0.128418 1.00162
0.129395 0.998912
0.130371 0.998694
0.131348 0.999342
0.132324 1.00088
0.133301 1.00031
0.134277 0.998699
0.135254 1.00103
0.13623 0.999588
0.137207 1.00029
0.138184 0.998819
0.13916 1.00047
0.140137 0.999276
0.141113 1.00055
0.14209 1.00019
0.143066 0.999849
0.144043 1.00084
0.14502 0.999001
0.145996 0.999529
0.146973 0.999364
0.147949 1.00133
0.148926 1.00005
0.149902 0.999552
0.150879 1.00075
0.151855 0.999185
0.152832 1.00021
0.153809 0.999693
0.154785 1.00037
0.155762 0.99927
0.156738 0.998992
0.157715 1.00001
0.158691 0.999635
0.159668 1.00024
0.160645 0.999828
0.161621 1.0003
0.162598 0.999641
0.163574 1.00073
0.164551 1.00038
0.165527 0.999172
0.166504 1.00026
0.16748 0.99938
0.168457 1.00034
0.169434 1.00026
0.17041 0.999838
0.171387 0.999618
0.172363 1.00068
0.17334 1.00158
0.174316 0.999241
0.175293 1.00013
0.17627 1.00034
0.177246 1.00097
0.178223 1.00132
0.179199 1.00054
0.180176 1.00012
0.181152 0.999617
0.182129 0.999387
0.183105 0.999195
0.184082 1.0006
0.185059 0.999216
0.186035 1.00046
0.187012 0.99848
0.187988 0.999638
0.188965 1.00038
0.189941 1.00039
0.190918 0.999668
0.191895 0.999207
0.192871 1.00001
0.193848 0.999961
0.194824 1.0006
0.195801 1.00088
0.196777 0.999419
0.197754 1.0014
0.19873 0.999452
0.199707 1.00008
0.200684 0.998446
0.20166 0.999934
0.202637 0.999065
0.203613 1
0.20459 1.00057
0.205566 0.999676
0.206543 1.00099
0.20752 1.00005
0.208496 1.00002
0.209473 0.999667
0.210449 0.999925
0.211426 0.999691
0.212402 0.998762
0.213379 1.0001
0.214355 0.99911
0.215332 1.00037
0.216309 0.999227
0.217285 0.999817
0.218262 0.999646
0.219238 1.00158
0.220215 1.00066
0.221191 0.999962
0.222168 1.00013
0.223145 1.00042
0.224121 1.0003
0.225098 0.998701
0.226074 1.00097
0.227051 1.00066
0.228027 0.999184
0.229004 1.00056
0.22998 1.00008
0.230957 0.999877
0.231934 0.999497
0.23291 1.00145
0.233887 0.999365
0.234863 1.00018
0.23584 1.00018
0.236816 1.00074
0.237793 1.00139
0.23877 0.999053
0.239746 0.999712
0.240723 0.999918
0.241699 1.0006
0.242676 1.00067
0.243652 0.998918
0.244629 1.00122
0.245605 0.999309
0.246582 1.00166
0.247559 0.998359
0.248535 0.998962
0.249512 0.998522
0.250488 0.999939
0.251465 1.00083
0.252441 0.998872
0.253418 1.00017
0.254395 1.00003
0.255371 0.999881
0.256348 0.99941
0.257324 0.999815
0.258301 1.0016
0.259277 0.999103
0.260254 0.999581
0.26123 0.999092
0.262207 1.00021
0.263184 1.00024
0.26416 1.00022
0.265137 1.00017
0.266113 0.999938
0.26709 1.00045
0.268066 0.99998
0.269043 0.999711
0.27002 0.999617
0.270996 0.999781
0.271973 0.999494
0.272949 0.999174
0.273926 1.00124
0.274902 0.99962
0.275879 0.99968
0.276855 1.00021
0.277832 0.999849
0.278809 1.00013
0.279785 1.00056
0.280762 0.999205
0.281738 1.00085
0.282715 1.00063
0.283691 0.999555
0.284668 0.999956
0.285645 0.998402
0.286621 1.00021
0.287598 1.00065
0.288574 0.99992
0.289551 0.999106
0.290527 0.999561
0.291504 1.0012
0.29248 0.999511
0.293457 0.999819
0.294434 0.999438
0.29541 1.00178
0.296387 1.00062
0.297363 1.00069
0.29834 0.999643
0.299316 0.999018
0.300293 0.999898
0.30127 0.999271
0.302246 1.00092
0.303223 0.999828
0.304199 0.999295
0.305176 0.999924
0.306152 0.999395
0.307129 1.00114
0.308105 1.00041
0.309082 0.999789
0.310059 0.99921
0.311035 1.00097
0.312012 0.999881
0.312988 1.00112
0.313965 1.00081
0.314941 0.999697
0.315918 1.00029
0.316895 0.997899
0.317871 0.999541
0.318848 0.999274
0.319824 1.00146
0.320801 1.00062
0.321777 0.999379
0.322754 0.999943
0.32373 0.999048
0.324707 1.00011
0.325684 1.0012
0.32666 1.00059
0.327637 1.0008
0.328613 0.999853
0.32959 1.00103
0.330566 0.99971
0.331543 1.0002
0.33252 0.998754
0.333496 1.00082
0.334473 0.99952
0.335449 0.999836
0.336426 1.00137
0.337402 0.999234
0.338379 1.00024
0.339355 0.999294
0.340332 1.00041
0.341309 0.999705
0.342285 1.00076
0.343262 0.999809
0.344238 1.00089
0.345215 1.00089
0.346191 1.00081
0.347168 0.999689
0.348145 1.00024
0.349121 1.00071
0.350098 0.99979
0.351074 0.999918
0.352051 1
0.353027 0.999724
0.354004 1.00102
0.35498 0.998882
0.355957 0.999864
0.356934 0.998922
0.35791 1.00119
0.358887 0.999509
0.359863 1.00022
0.36084 0.999753
0.361816 0.999857
0.362793 1.00027
0.36377 0.998432
0.364746 1.00029
0.365723 0.999785
0.366699 1.00033
0.367676 1.00081
0.368652 0.999246
0.369629 1.00026
0.370605 0.999492
0.371582 1.00094
0.372559 0.999332
0.373535 1.00031
0.374512 1.00005
0.375488 1.00075
0.376465 1.00054
0.377441 0.999385
0.378418 0.999841
0.379395 1.0002
0.380371 1.00044
0.381348 0.998537
0.382324 1.00163
0.383301 0.99972
0.384277 0.998919
0.385254 1.0011
0.38623 0.999883
0.387207 0.999749
0.388184 1.00005
0.38916 1.00001
0.390137 1.00065
0.391113 1.00098
0.39209 1.00115
0.393066 1.00033
0.394043 0.999559
0.39502 0.998987
0.395996 0.999797
0.396973 0.999099
0.397949 1.00123
0.398926 1.00085
0.399902 0.999209
0.400879 1.00035
0.401855 0.998886
0.402832 1.00094
0.403809 0.999489
0.404785 0.999948
0.405762 0.999897
0.406738 1.00058
0.407715 1.00118
0.408691 0.999536
0.409668 1.0002
0.410645 0.999096
0.411621 1.00068
0.412598 0.998881
0.413574 1.00081
0.414551 1.00027
0.415527 0.998964
0.416504 1.00056
0.41748 0.999345
0.418457 1.00042
0.419434 1.00029
0.42041 0.99948
0.421387 0.999464
0.422363 1.00027
0.42334 0.999574
0.424316 1.00039
0.425293 0.999667
0.42627 1.00133
0.427246 1.0002
0.428223 0.99942
0.429199 1.00093
0.430176 0.999574
0.431152 0.998969
0.432129 1.00069
0.433105 0.999217
0.434082 0.999705
0.435059 0.998584
0.436035 0.999122
0.437012 0.999705
0.437988 1.001
0.438965 1.00054
0.439941 0.999379
0.440918 1.00061
0.441895 0.998877
0.442871 1.00015
0.443848 0.99926
0.444824 1.00015
0.445801 1.00025
0.446777 0.999441
0.447754 1.00072
0.44873 1.00085
0.449707 1.00046
0.450684 0.998435
0.45166 1.00004
0.452637 0.999163
0.453613 1.00072
0.45459 1.00112
0.455566 1.00045
0.456543 1.00048
0.45752 0.999688
0.458496 1.00007
0.459473 1
0.460449 1.0005
0.461426 1.00064
0.462402 0.999144
0.463379 1.00086
0.464355 0.999746
0.465332 0.999231
0.466309 1.00047
0.467285 1.00036
0.468262 0.999187
0.469238 1.00002
0.470215 1.00019
0.471191 1.00022
0.472168 1.00026
0.473145 1.00006
0.474121 1.00039
0.475098 0.999691
0.476074 1.00021
0.477051 1.00072
0.478027 0.999853
0.479004 0.999776
0.47998 0.999051
0.480957 0.999612
0.481934 1.00046
0.48291 1.00086
0.483887 0.999871
0.484863 1.00014
0.48584 1.00039
0.486816 1.00088
0.487793 1.00028
0.48877 0.998887
0.489746 1.00053
0.490723 0.99941
0.491699 1.00188
0.492676 1.00112
0.493652 0.9992
0.494629 1.00081
0.495605 1.00031
0.496582 1.00116
0.497559 0.999831
0.498535 1.00048
0.499512 0.999553
0.500488 0.999939
0.501465 1.00063
0.502441 0.999663
0.503418 1.00013
0.504395 0.998554
0.505371 1.00061
0.506348 0.999237
0.507324 0.999529
0.508301 1.0017
0.509277 0.999401
0.510254 1.00154
0.51123 0.998548
0.512207 1.00065
0.513184 0.999714
0.51416 1.0009
0.515137 0.999499
0.516113 1.00005
0.51709 1.00005
0.518066 0.999394
0.519043 1.00037
0.52002 0.998713
0.520996 1.0005
0.521973 0.999833
0.522949 1.0002
0.523926 1.00051
0.524902 0.999858
0.525879 1.00026
0.526855 0.999184
0.527832 1.00002
0.528809 0.999114
0.529785 1.00167
0.530762 1.00001
0.531738 0.999903
0.532715 1.00112
0.533691 0.999064
0.534668 1.00108
0.535645 0.999376
0.536621 1.00054
0.537598 0.998968
0.538574 0.999773
0.539551 1.00004
0.540527 0.9994
0.541504 1.00049
0.54248 1.0008
0.543457 1.00118
0.544434 0.999495
0.54541 1.00104
0.546387 0.999597
0.547363 1.00108
0.54834 1.001
0.549316 0.999741
0.550293 1.00002
0.55127 0.999927
0.552246 0.999828
0.553223 1.0002
0.554199 1.00065
0.555176 1.00075
0.556152 1.00107
0.557129 1.00035
0.558105 0.999684
0.559082 1.00058
0.560059 1.00042
0.561035 1.00104
0.562012 0.999441
0.562988 0.999507
0.563965 0.999505
0.564941 0.998719
0.565918 0.999626
0.566895 0.999074
0.567871 1.00064
0.568848 0.999043
0.569824 1.00173
0.570801 1.00118
0.571777 0.999593
0.572754 1.00116
0.57373 0.999303
0.574707 1.00144
0.575684 1.00001
0.57666 0.999885
0.577637 0.999596
0.578613 0.999751
0.57959 0.999625
0.580566 0.999219
0.581543 1.00119
0.58252 0.999633
0.583496 1.00089
0.584473 0.999254
0.585449 1.00079
0.586426 1.00004
0.587402 0.999735
0.588379 1.00097
0.589355 0.999369
0.590332 0.99955
0.591309 1.00078
0.592285 1.0003
0.593262 0.99904
0.594238 0.999524
0.595215 1.00013
0.596191 0.999562
0.597168 1.00035
0.598145 0.998692
0.599121 0.999709
0.600098 1.00128
0.601074 1.00052
0.602051 1.00042
0.603027 0.999231
0.604004 1.00038
0.60498 0.999737
0.605957 1.00069
0.606934 1.00016
0.60791 0.999865
0.608887 0.999316
0.609863 1.00138
0.61084 1.00106
0.611816 0.999177
0.612793 1.00129
0.61377 0.998374
0.614746 1.00152
0.615723 0.998117
0.616699 1.00034
0.617676 0.99962
0.618652 0.999969
0.619629 1.00093
0.620605 0.998617
0.621582 1.00119
0.622559 0.999471
0.623535 1.00059
0.624512 0.999057
0.625488 1.00066
0.626465 0.999976
0.627441 0.999026
0.628418 1.00045
0.629395 0.999194
0.630371 1.00071
0.631348 1.00002
0.632324 0.999301
0.633301 0.999918
0.634277 0.998244
0.635254 0.999994
0.63623 0.999282
0.637207 1.00025
0.638184 0.999
0.63916 1.00146
0.640137 0.999999
0.641113 0.999672
0.64209 1.00101
0.643066 0.999323
0.644043 1.00019
0.64502 0.999507
0.645996 0.99958
0.646973 0.999871
0.647949 1.00008
0.648926 1.00021
0.649902 0.998716
0.650879 1.00086
0.651855 0.998689
0.652832 1.00074
0.653809 1
0.654785 0.999944
0.655762 0.999738
0.656738 1.0008
0.657715 1.00046
0.658691 0.999276
0.659668 1.00103
0.660645 1.00044
0.661621 1.00052
0.662598 0.999367
0.663574 0.998977
0.664551 1.0005
0.665527 0.999222
0.666504 1.00088
0.66748 1.00012
0.668457 1.001
0.669434 0.999895
0.67041 1.00002
0.671387 0.997906
0.672363 1.00082
0.67334 1.00008
0.674316 0.999548
0.675293 1.0009
0.67627 0.999751
0.677246 1.00014
0.678223 0.99988
0.679199 1.00013
0.680176 1.00174
0.681152 0.999584
0.682129 1.00052
0.683105 0.998854
0.684082 1.0002
0.685059 0.99849
0.686035 1.00209
0.687012 0.998595
0.687988 1.00029
0.688965 1.00066
0.689941 0.998228
0.690918 1.00034
0.691895 1.00035
0.692871 0.999486
0.693848 0.999786
0.694824 0.9997
0.695801 1.00011
0.696777 0.999451
0.697754 1.00129
0.69873 0.999273
0.699707 1.0006
0.700684 0.999507
0.70166 1.00003
0.702637 0.999046
0.703613 0.999893
0.70459 1.0006
0.705566 1.00005
0.706543 1.00145
0.70752 0.998841
0.708496 1.00002
0.709473 0.999929
0.710449 0.999987
0.711426 1.00117
0.712402 1.00014
0.713379 1.0005
0.714355 0.999604
0.715332 1.00073
0.716309 0.99964
0.717285 1.00079
0.718262 0.999542
0.719238 0.999587
0.720215 1.00064
0.721191 0.999906
0.722168 1.00018
0.723145 1.00047
0.724121 0.999052
0.725098 0.998517
0.726074 1.00104
0.727051 1.00108
0.728027 0.998041
0.729004 0.999866
0.72998 0.998319
0.730957 1.00124
0.731934 0.999551
0.73291 1.00051
0.733887 0.998398
0.734863 1.00004
0.73584 1.00089
0.736816 1.00064
0.737793 1.00031
0.73877 0.999623
0.739746 1.00014
0.740723 0.999802
0.741699 1.00012
0.742676 1.00103
0.743652 0.998275
0.744629 1.00148
0.745605 0.998867
0.746582 1.00008
0.747559 0.999227
0.748535 0.999339
0.749512 0.998849
0.750488 1.0001
0.751465 1.0009
0.752441 0.999234
0.753418 1.00002
0.754395 0.99932
0.755371 1.00039
0.756348 0.998644
0.757324 0.999797
0.758301 1.00121
0.759277 1.00025
0.760254 1.00122
0.76123 0.999453
0.762207 1.00061
0.763184 0.998261
0.76416 1.00028
0.765137 1.00026
0.766113 1.00091
0.76709 1.00133
0.768066 0.999351
0.769043 1.00079
0.77002 0.999682
0.770996 1.00012
0.771973 0.998879
0.772949 1.00003
0.773926 1.00059
0.774902 0.999871
0.775879 0.999693
0.776855 0.999473
0.777832 1.00149
0.778809 1.00006
0.779785 1.0009
0.780762 1.00081
0.781738 1.00112
0.782715 1.0004
0.783691 0.999013
0.784668 1.00015
0.785645 0.998642
0.786621 1.00001
0.787598 0.999296
0.788574 1.00059
0.789551 1.00063
0.790527 0.999016
0.791504 1.00036
0.79248 0.997764
0.793457 0.999818
0.794434 0.999072
0.79541 1.00018
0.796387 0.998782
0.797363 1.00025
0.79834 1.00051
0.799316 0.999031
0.800293 1.0007
0.80127 1.0001
0.802246 1.00083
0.803223 0.999315
0.804199 1.00129
0.805176 0.999582
0.806152 0.999087
0.807129 0.999901
0.808105 0.999435
0.809082 1.00037
0.810059 0.998772
0.811035 0.999124
0.812012 0.998475
0.812988 1.00055
0.813965 1.00059
0.814941 0.999673
0.815918 0.999503
0.816895 0.999928
0.817871 1.00151
0.818848 0.999974
0.819824 1.00043
0.820801 1.00185
0.821777 0.999614
0.822754 1.00108
0.82373 0.998602
0.824707 1.00026
0.825684 0.999639
0.82666 1.00063
0.827637 0.999642
0.828613 1.00071
0.82959 0.999848
0.830566 0.99814
0.831543 0.999425
0.83252 1.0005
0.833496 1.00009
0.834473 0.999097
0.835449 1.00028
0.836426 0.999841
0.837402 0.999765
0.838379 1.00009
0.839355 1.00018
0.840332 1.00026
0.841309 1.00005
0.842285 1.00002
0.843262 0.999472
0.844238 1.00061
0.845215 0.999287
0.846191 0.998808
0.847168 1.00111
0.848145 0.999604
0.849121 1.00019
0.850098 1.00046
0.851074 0.999634
0.852051 1.00094
0.853027 0.998449
0.854004 1.00048
0.85498 0.999781
0.855957 1.00039
0.856934 0.998665
0.85791 1.00037
0.858887 1.00017
0.859863 1.00055
0.86084 1.00095
0.861816 0.999282
0.862793 0.999807
0.86377 0.998705
0.864746 0.999182
0.865723 0.997876
0.866699 1.00043
0.867676 1.00062
0.868652 0.999708
0.869629 0.999029
0.870605 0.999407
0.871582 0.999861
0.872559 0.999272
0.873535 1.00028
0.874512 1.00065
0.875488 0.999624
0.876465 0.998947
0.877441 0.99892
0.878418 0.999321
0.879395 1.00014
0.880371 0.999842
0.881348 1.00035
0.882324 1.00004
0.883301 1.00048
0.884277 0.998523
0.885254 1.00016
0.88623 0.99927
0.887207 0.999245
0.888184 0.999136
0.88916 0.99969
0.890137 0.999166
0.891113 1.00133
0.89209 1.00074
0.893066 0.999565
0.894043 0.999588
0.89502 0.99943
0.895996 1.00067
0.896973 0.999362
0.897949 1.00075
0.898926 0.999741
0.899902 0.999673
0.900879 1.00119
0.901855 0.998394
0.902832 1.0005
0.903809 0.999625
0.904785 0.999783
0.905762 0.998226
0.906738 1.00133
0.907715 1.00085
0.908691 0.999873
0.909668 1.00097
0.910645 0.999879
0.911621 1.00079
0.912598 1.00007
0.913574 1.0004
0.914551 1.00061
0.915527 0.999401
0.916504 1.00049
0.91748 0.998713
0.918457 1.00099
0.919434 0.999689
0.92041 0.999902
0.921387 0.999702
0.922363 1.00082
0.92334 0.999999
0.924316 0.999832
0.925293 1.00052
0.92627 0.999185
0.927246 1.00092
0.928223 0.999318
0.929199 1.00076
0.930176 0.999975
0.931152 0.999557
0.932129 0.999917
0.933105 0.999726
0.934082 1.00004
0.935059 0.99991
0.936035 1.00012
0.937012 0.999432
0.937988 1.00023
0.938965 0.999792
0.939941 0.9996
0.940918 1.00061
0.941895 1.00028
0.942871 1.00016
0.943848 0.999244
0.944824 1.00034
0.945801 0.999586
0.946777 0.999304
0.947754 0.999106
0.94873 0.99972
0.949707 1.00069
0.950684 0.999359
0.95166 1.00008
0.952637 1.00065
0.953613 1.00128
0.95459 1.00004
0.955566 0.99976
0.956543 1.00015
0.95752 0.999562
0.958496 0.999994
0.959473 0.99934
0.960449 0.999513
0.961426 1.00038
0.962402 0.999541
0.963379 0.999293
0.964355 0.998919
0.965332 1.00045
0.966309 0.999856
0.967285 1.00137
0.968262 0.999073
0.969238 1.002
0.970215 1.00154
0.971191 0.99976
0.972168 1.00015
0.973145 0.999452
0.974121 1.0006
0.975098 1.00029
0.976074 1.0006
0.977051 1.00013
0.978027 0.999234
0.979004 1.00187
0.97998 0.998676
0.980957 1.00057
0.981934 1.00006
0.98291 1.00012
0.983887 0.998339
0.984863 1.0007
0.98584 1.00016
0.986816 0.999628
0.987793 1.00066
0.98877 0.999927
0.989746 1.00024
0.990723 1.00039
0.991699 1.00014
0.992676 1.00009
0.993652 1.0004
0.994629 1.0004
0.995605 0.999337
0.996582 0.999635
0.997559 1.00007
0.998535 1.00149
0.999512 0.999751


==> data/max-2-1G-15-positions-1-xmax-128-bins.dat <==
0.00390625 1.00019
0.0117188 1
0.0195312 1.00001
0.0273438 1.00009
0.0351562 1.00006
0.0429688 1.00006
0.0507812 0.999911
0.0585938 1.00001
0.0664062 1.00009
0.0742188 0.9995
0.0820312 0.999983
0.0898438 1.00002
0.0976562 1.00025
0.105469 0.999857
0.113281 1.00011
0.121094 0.999971
0.128906 0.999985
0.136719 0.99981
0.144531 1.00008
0.152344 0.999885
0.160156 0.999921
0.167969 0.999905
0.175781 1.0006
0.183594 0.999634
0.191406 0.999982
0.199219 0.999835
0.207031 1.00011
0.214844 0.99959
0.222656 1.00034
0.230469 1.00008
0.238281 1.00022
0.246094 0.999703
0.253906 0.999869
0.261719 1.00003
0.269531 0.999769
0.277344 1.00006
0.285156 1.00002
0.292969 1.00013
0.300781 0.99982
0.308594 1.00009
0.316406 1.00001
0.324219 1.00021
0.332031 0.999966
0.339844 1.0001
0.347656 1.00037
0.355469 0.99989
0.363281 0.999868
0.371094 1.00006
0.378906 1.00017
0.386719 1.00001
0.394531 1.00014
0.402344 0.999946
0.410156 1.00012
0.417969 0.99985
0.425781 1.00022
0.433594 0.999446
0.441406 0.999995
0.449219 0.999919
0.457031 1.00038
0.464844 0.999955
0.472656 1.00013
0.480469 1.00003
0.488281 1.0003
0.496094 1.00031
0.503906 0.999786
0.511719 1.00024
0.519531 0.999888
0.527344 1.00008
0.535156 0.999977
0.542969 1.00026
0.550781 1.00031
0.558594 1.00042
0.566406 0.99973
0.574219 1.00027
0.582031 1.00004
0.589844 0.999974
0.597656 0.999972
0.605469 0.999976
0.613281 1.00016
0.621094 0.999931
0.628906 0.999916
0.636719 0.999768
0.644531 0.999904
0.652344 0.999862
0.660156 1.00011
0.667969 0.999941
0.675781 1.00016
0.683594 1.00001
0.691406 0.999855
0.699219 0.999913
0.707031 1.0001
0.714844 1.00026
0.722656 0.999925
0.730469 0.999625
0.738281 1.0002
0.746094 0.999644
0.753906 0.9998
0.761719 1.00019
0.769531 1.00014
0.777344 1.00036
0.785156 0.999902
0.792969 0.999452
0.800781 1.00025
0.808594 0.999343
0.816406 1.00027
0.824219 1.00016
0.832031 0.999761
0.839844 0.999961
0.847656 0.999963
0.855469 0.999905
0.863281 0.999598
0.871094 0.999854
0.878906 0.999648
0.886719 0.999458
0.894531 1.00018
0.902344 0.999642
0.910156 1.00052
0.917969 0.999938
0.925781 1.00017
0.933594 0.999835
0.941406 1.00003
0.949219 0.999811
0.957031 0.999955
0.964844 0.99986
0.972656 1.00055
0.980469 0.999874
0.988281 1.00023
0.996094 1.00015


==> data/max-2-1G-15-positions-1-xmax-256-bins.dat <==
0.00195312 1.00037
0.00585938 1.00001
0.00976562 1.00021
0.0136719 0.999799
0.0175781 1.00003
0.0214844 0.999996
0.0253906 1.00009
0.0292969 1.00009
0.0332031 0.999787
0.0371094 1.00034
0.0410156 0.999921
0.0449219 1.0002
0.0488281 0.999933
0.0527344 0.999889
0.0566406 1.00022
0.0605469 0.9998
0.0644531 1.00022
0.0683594 0.999967
0.0722656 0.999406
0.0761719 0.999594
0.0800781 1.00001
0.0839844 0.999959
0.0878906 0.99967
0.0917969 1.00037
0.0957031 0.999829
0.0996094 1.00066
0.103516 0.999689
0.107422 1.00002
0.111328 1.00033
0.115234 0.999885
0.119141 1.00031
0.123047 0.99963
0.126953 1.00051
0.130859 0.999456
0.134766 0.999907
0.138672 0.999713
0.142578 1.00036
0.146484 0.999806
0.150391 0.999886
0.154297 0.999885
0.158203 0.999718
0.162109 1.00012
0.166016 0.999797
0.169922 1.00001
0.173828 1.00041
0.177734 1.00079
0.181641 0.999579
0.185547 0.999688
0.189453 1.00002
0.193359 0.999945
0.197266 1.00029
0.201172 0.999382
0.205078 1.00031
0.208984 0.999915
0.212891 0.999415
0.216797 0.999765
0.220703 1.00058
0.224609 1.0001
0.228516 1.00012
0.232422 1.00005
0.236328 1.00062
0.240234 0.999821
0.244141 1.00003
0.248047 0.999375
0.251953 0.999954
0.255859 0.999785
0.259766 0.999843
0.263672 1.00021
0.267578 1.00002
0.271484 0.999516
0.275391 1.00019
0.279297 0.999937
0.283203 1.00025
0.287109 0.999795
0.291016 0.999844
0.294922 1.00042
0.298828 0.999812
0.302734 0.999829
0.306641 1.00022
0.310547 0.999963
0.314453 1.00048
0.318359 0.999545
0.322266 0.999748
0.326172 1.00067
0.330078 1.0002
0.333984 0.999732
0.337891 1.00003
0.341797 1.00017
0.345703 1.00057
0.349609 1.00016
0.353516 0.999908
0.357422 0.999871
0.361328 1.00003
0.365234 0.99971
0.369141 0.999954
0.373047 1.00016
0.376953 1.00013
0.380859 1.0002
0.384766 0.999905
0.388672 1.00011
0.392578 1.0005
0.396484 0.999777
0.400391 0.999824
0.404297 1.00007
0.408203 1.00037
0.412109 0.999867
0.416016 0.999784
0.419922 0.999916
0.423828 0.999975
0.427734 1.00047
0.431641 0.999613
0.435547 0.999279
0.439453 1.00038
0.443359 0.999608
0.447266 1.00031
0.451172 0.999523
0.455078 1.00069
0.458984 1.00006
0.462891 1.0001
0.466797 0.999811
0.470703 1.00017
0.474609 1.00009
0.478516 0.99985
0.482422 1.0002
0.486328 1.00042
0.490234 1.00018
0.494141 1.00036
0.498047 1.00026
0.501953 1.00009
0.505859 0.999482
0.509766 1.0003
0.513672 1.00019
0.517578 0.999965
0.521484 0.999811
0.525391 0.999954
0.529297 1.00021
0.533203 1.00029
0.537109 0.999663
0.541016 1.00018
0.544922 1.00033
0.548828 1.00046
0.552734 1.00015
0.556641 1.00047
0.560547 1.00037
0.564453 0.999339
0.568359 1.00012
0.572266 1.00031
0.576172 1.00023
0.580078 0.999946
0.583984 1.00014
0.587891 1.00003
0.591797 0.999918
0.595703 0.999893
0.599609 1.00005
0.603516 0.999943
0.607422 1.00001
0.611328 1.00073
0.615234 0.999589
0.619141 0.999784
0.623047 1.00008
0.626953 1.00003
0.630859 0.999806
0.634766 0.999359
0.638672 1.00018
0.642578 1.00005
0.646484 0.99976
0.650391 0.999617
0.654297 1.00011
0.658203 1.00039
0.662109 0.999827
0.666016 1.00018
0.669922 0.999704
0.673828 1.00034
0.677734 0.999976
0.681641 1.00017
0.685547 0.999845
0.689453 0.999877
0.693359 0.999832
0.697266 1.00003
0.701172 0.999796
0.705078 1.0005
0.708984 0.999694
0.712891 1.00035
0.716797 1.00017
0.720703 1.00008
0.724609 0.99977
0.728516 0.999326
0.732422 0.999924
0.736328 1.00047
0.740234 0.999921
0.744141 0.999912
0.748047 0.999375
0.751953 1.00006
0.755859 0.999537
0.759766 1.00053
0.763672 0.999853
0.767578 1.0006
0.771484 0.999679
0.775391 0.999908
0.779297 1.00081
0.783203 1.00017
0.787109 0.999633
0.791016 0.999443
0.794922 0.999462
0.798828 1.00012
0.802734 1.00038
0.806641 0.999501
0.810547 0.999185
0.814453 1.00008
0.818359 1.00046
0.822266 1.00029
0.826172 1.00004
0.830078 0.999531
0.833984 0.999991
0.837891 0.99997
0.841797 0.999953
0.845703 0.999955
0.849609 0.999971
0.853516 0.999912
0.857422 0.999898
0.861328 1.00015
0.865234 0.999048
0.869141 0.99969
0.873047 1.00002
0.876953 0.999203
0.880859 1.00009
0.884766 0.999607
0.888672 0.999309
0.892578 1.0003
0.896484 1.00005
0.900391 0.99975
0.904297 0.999534
0.908203 1.00076
0.912109 1.00029
0.916016 0.999806
0.919922 1.00007
0.923828 1.00029
0.927734 1.00005
0.931641 0.999794
0.935547 0.999877
0.939453 1.00006
0.943359 1
0.947266 0.999429
0.951172 1.00019
0.955078 1.00031
0.958984 0.999602
0.962891 0.999534
0.966797 1.00019
0.970703 1.00086
0.974609 1.00024
0.978516 0.999976
0.982422 0.999772
0.986328 1.00029
0.990234 1.00018
0.994141 1.00006
0.998047 1.00024


==> data/max-2-1G-15-positions-1-xmax-32-bins.dat <==
0.015625 1.00007
0.046875 1.00001
0.078125 0.999898
0.109375 1.00005
0.140625 0.99994
0.171875 1.00001
0.203125 0.99988
0.234375 1.00009
0.265625 0.999932
0.296875 1.00002
0.328125 1.00007
0.359375 1.00005
0.390625 1.00007
0.421875 0.999909
0.453125 1.00006
0.484375 1.00019
0.515625 1
0.546875 1.00024
0.578125 1
0.609375 1.00001
0.640625 0.999862
0.671875 1.00005
0.703125 1.00003
0.734375 0.999847
0.765625 1.00012
0.796875 0.999737
0.828125 1.00004
0.859375 0.99983
0.890625 0.999732
0.921875 1.00012
0.953125 0.999914
0.984375 1.0002


==> data/max-2-1G-15-positions-1-xmax-512-bins.dat <==
0.000976562 1.00007
0.00292969 1.00066
0.00488281 0.999835
0.00683594 1.00019
0.00878906 1.00025
0.0107422 1.00017
0.0126953 0.999708
0.0146484 0.999889
0.0166016 1.00004
0.0185547 1.00002
0.0205078 1.00017
0.0224609 0.999825
0.0244141 1.00096
0.0263672 0.999221
0.0283203 0.999989
0.0302734 1.0002
0.0322266 1.00016
0.0341797 0.999416
0.0361328 1.0001
0.0380859 1.00058
0.0400391 1.00008
0.0419922 0.999766
0.0439453 1.00052
0.0458984 0.999872
0.0478516 0.999734
0.0498047 1.00013
0.0517578 1.00013
0.0537109 0.999643
0.0556641 1.0004
0.0576172 1.00005
0.0595703 0.999567
0.0615234 1.00003
0.0634766 1.00046
0.0654297 0.999968
0.0673828 0.999528
0.0693359 1.00041
0.0712891 0.999465
0.0732422 0.999346
0.0751953 0.999091
0.0771484 1.0001
0.0791016 1.0003
0.0810547 0.999711
0.0830078 1.00039
0.0849609 0.999529
0.0869141 1.00012
0.0888672 0.999223
0.0908203 1.00023
0.0927734 1.0005
0.0947266 0.999814
0.0966797 0.999843
0.0986328 1.00056
0.100586 1.00076
0.102539 0.99971
0.104492 0.999668
0.106445 1.00016
0.108398 0.999886
0.110352 1.00102
0.112305 0.999645
0.114258 1.00011
0.116211 0.999663
0.118164 0.999956
0.120117 1.00067
0.12207 0.999455
0.124023 0.999804
0.125977 1.00098
0.12793 1.00005
0.129883 0.998803
0.131836 1.00011
0.133789 0.999504
0.135742 1.00031
0.137695 0.999553
0.139648 0.999873
0.141602 1.00037
0.143555 1.00035
0.145508 0.999265
0.147461 1.00035
0.149414 0.999803
0.151367 0.999968
0.15332 0.999952
0.155273 0.999818
0.157227 0.999499
0.15918 0.999937
0.161133 1.00007
0.163086 1.00018
0.165039 0.999776
0.166992 0.999818
0.168945 1.0003
0.170898 0.999728
0.172852 1.00113
0.174805 0.999685
0.176758 1.00065
0.178711 1.00093
0.180664 0.999868
0.182617 0.999291
0.18457 0.999907
0.186523 0.999469
0.188477 1.00001
0.19043 1.00003
0.192383 0.99961
0.194336 1.00028
0.196289 1.00015
0.198242 1.00043
0.200195 0.999265
0.202148 0.999499
0.204102 1.00029
0.206055 1.00033
0.208008 1.00003
0.209961 0.999796
0.211914 0.999227
0.213867 0.999604
0.21582 0.999799
0.217773 0.999732
0.219727 1.00112
0.22168 1.00005
0.223633 1.00036
0.225586 0.999836
0.227539 0.99992
0.229492 1.00032
0.231445 0.999687
0.233398 1.0004
0.235352 1.00018
0.237305 1.00107
0.239258 0.999383
0.241211 1.00026
0.243164 0.999796
0.245117 1.00027
0.24707 1.00001
0.249023 0.998742
0.250977 1.00039
0.25293 0.999522
0.254883 0.999957
0.256836 0.999612
0.258789 1.00035
0.260742 0.999336
0.262695 1.00022
0.264648 1.0002
0.266602 1.0002
0.268555 0.999845
0.270508 0.999699
0.272461 0.999334
0.274414 1.00043
0.276367 0.999946
0.27832 0.999989
0.280273 0.999884
0.282227 1.00074
0.28418 0.999756
0.286133 0.999304
0.288086 1.00029
0.290039 0.999333
0.291992 1.00036
0.293945 0.999629
0.295898 1.0012
0.297852 1.00016
0.299805 0.999458
0.301758 1.0001
0.303711 0.999562
0.305664 0.99966
0.307617 1.00077
0.30957 0.999499
0.311523 1.00043
0.313477 1.00097
0.31543 0.999996
0.317383 0.99872
0.319336 1.00037
0.321289 1
0.323242 0.999496
0.325195 1.00065
0.327148 1.00069
0.329102 1.00044
0.331055 0.999957
0.333008 0.999786
0.334961 0.999678
0.336914 1.0003
0.338867 0.999769
0.34082 1.00006
0.342773 1.00029
0.344727 1.00089
0.34668 1.00025
0.348633 1.00047
0.350586 0.999854
0.352539 0.999862
0.354492 0.999953
0.356445 0.999393
0.358398 1.00035
0.360352 0.999989
0.362305 1.00006
0.364258 0.999361
0.366211 1.00006
0.368164 1.00003
0.370117 0.999878
0.37207 1.00014
0.374023 1.00018
0.375977 1.00064
0.37793 0.999613
0.379883 1.00032
0.381836 1.00008
0.383789 0.99932
0.385742 1.00049
0.387695 0.999899
0.389648 1.00033
0.391602 1.00106
0.393555 0.999943
0.395508 0.999392
0.397461 1.00016
0.399414 1.00003
0.401367 0.999618
0.40332 1.00021
0.405273 0.999923
0.407227 1.00088
0.40918 0.999867
0.411133 0.99989
0.413086 0.999845
0.415039 0.999617
0.416992 0.999951
0.418945 1.00036
0.420898 0.999472
0.422852 0.999923
0.424805 1.00003
0.426758 1.00076
0.428711 1.00017
0.430664 0.999271
0.432617 0.999955
0.43457 0.999144
0.436523 0.999413
0.438477 1.00077
0.44043 0.999994
0.442383 0.999514
0.444336 0.999703
0.446289 0.999844
0.448242 1.00079
0.450195 0.999445
0.452148 0.999602
0.454102 1.00092
0.456055 1.00047
0.458008 0.999877
0.459961 1.00025
0.461914 0.999894
0.463867 1.0003
0.46582 0.999848
0.467773 0.999774
0.469727 1.0001
0.47168 1.00024
0.473633 1.00023
0.475586 0.99995
0.477539 1.00029
0.479492 0.999414
0.481445 1.00004
0.483398 1.00036
0.485352 1.00027
0.487305 1.00058
0.489258 0.999707
0.491211 1.00065
0.493164 1.00016
0.495117 1.00056
0.49707 1.00049
0.499023 1.00002
0.500977 1.00028
0.50293 0.999898
0.504883 0.999581
0.506836 0.999383
0.508789 1.00055
0.510742 1.00005
0.512695 1.00018
0.514648 1.0002
0.516602 1.00005
0.518555 0.99988
0.520508 0.999607
0.522461 1.00001
0.524414 1.00019
0.526367 0.999722
0.52832 0.999568
0.530273 1.00084
0.532227 1.00051
0.53418 1.00007
0.536133 0.999956
0.538086 0.999371
0.540039 0.999722
0.541992 1.00065
0.543945 1.00034
0.545898 1.00032
0.547852 1.00104
0.549805 0.999882
0.551758 0.999878
0.553711 1.00043
0.555664 1.00091
0.557617 1.00002
0.55957 1.0005
0.561523 1.00024
0.563477 0.999506
0.56543 0.999173
0.567383 0.999857
0.569336 1.00038
0.571289 1.00038
0.573242 1.00023
0.575195 1.00072
0.577148 0.99974
0.579102 0.999688
0.581055 1.0002
0.583008 1.00026
0.584961 1.00002
0.586914 0.99989
0.588867 1.00017
0.59082 1.00017
0.592773 0.99967
0.594727 0.999827
0.59668 0.999959
0.598633 0.9992
0.600586 1.0009
0.602539 0.999824
0.604492 1.00006
0.606445 1.00043
0.608398 0.999591
0.610352 1.00122
0.612305 1.00023
0.614258 0.999949
0.616211 0.999229
0.618164 0.999794
0.620117 0.999774
0.62207 1.00033
0.624023 0.999824
0.625977 1.00032
0.62793 0.999738
0.629883 0.999951
0.631836 0.99966
0.633789 0.999081
0.635742 0.999638
0.637695 0.999627
0.639648 1.00073
0.641602 1.00034
0.643555 0.999754
0.645508 0.999543
0.647461 0.999976
0.649414 0.999462
0.651367 0.999772
0.65332 1.00037
0.655273 0.999841
0.657227 1.00063
0.65918 1.00015
0.661133 1.00048
0.663086 0.999172
0.665039 0.999859
0.666992 1.0005
0.668945 1.00045
0.670898 0.998963
0.672852 1.00045
0.674805 1.00023
0.676758 0.999947
0.678711 1.00001
0.680664 1.00066
0.682617 0.999686
0.68457 0.999346
0.686523 1.00034
0.688477 1.00047
0.69043 0.999283
0.692383 0.99992
0.694336 0.999743
0.696289 0.999781
0.698242 1.00028
0.700195 1.00006
0.702148 0.999537
0.704102 1.00025
0.706055 1.00075
0.708008 0.99943
0.709961 0.999958
0.711914 1.00065
0.713867 1.00005
0.71582 1.00018
0.717773 1.00017
0.719727 1.00012
0.72168 1.00004
0.723633 0.999763
0.725586 0.999777
0.727539 0.99956
0.729492 0.999093
0.731445 1.0004
0.733398 0.999452
0.735352 1.00047
0.737305 1.00048
0.739258 0.999881
0.741211 0.999961
0.743164 0.999651
0.745117 1.00017
0.74707 0.999656
0.749023 0.999094
0.750977 1.0005
0.75293 0.999628
0.754883 0.999853
0.756836 0.99922
0.758789 1.00073
0.760742 1.00034
0.762695 0.999434
0.764648 1.00027
0.766602 1.00112
0.768555 1.00007
0.770508 0.999902
0.772461 0.999456
0.774414 1.00023
0.776367 0.999583
0.77832 1.00077
0.780273 1.00086
0.782227 1.00076
0.78418 0.999584
0.786133 0.999325
0.788086 0.999941
0.790039 0.999823
0.791992 0.999062
0.793945 0.999445
0.795898 0.999479
0.797852 1.00038
0.799805 0.999867
0.801758 1.00046
0.803711 1.0003
0.805664 0.999334
0.807617 0.999668
0.80957 0.999571
0.811523 0.998799
0.813477 1.00057
0.81543 0.999588
0.817383 1.00072
0.819336 1.0002
0.821289 1.00073
0.823242 0.99984
0.825195 0.999948
0.827148 1.00014
0.829102 1.00028
0.831055 0.998782
0.833008 1.00029
0.834961 0.99969
0.836914 0.999803
0.838867 1.00014
0.84082 1.00016
0.842773 0.999748
0.844727 0.999951
0.84668 0.99996
0.848633 0.999895
0.850586 1.00005
0.852539 0.999695
0.854492 1.00013
0.856445 0.999525
0.858398 1.00027
0.860352 1.00075
0.862305 0.999544
0.864258 0.998944
0.866211 0.999152
0.868164 1.00016
0.870117 0.999218
0.87207 0.999567
0.874023 1.00047
0.875977 0.999285
0.87793 0.99912
0.879883 0.999991
0.881836 1.0002
0.883789 0.9995
0.885742 0.999715
0.887695 0.999191
0.889648 0.999428
0.891602 1.00103
0.893555 0.999577
0.895508 1.00005
0.897461 1.00006
0.899414 0.999707
0.901367 0.999793
0.90332 1.00006
0.905273 0.999005
0.907227 1.00109
0.90918 1.00042
0.911133 1.00034
0.913086 1.00024
0.915039 1.00001
0.916992 0.999604
0.918945 1.00034
0.920898 0.999802
0.922852 1.00041
0.924805 1.00018
0.926758 1.00005
0.928711 1.00004
0.930664 0.999766
0.932617 0.999821
0.93457 0.999977
0.936523 0.999776
0.938477 1.00001
0.94043 1.00011
0.942383 1.00022
0.944336 0.99979
0.946289 0.999445
0.948242 0.999413
0.950195 1.00002
0.952148 1.00036
0.954102 1.00066
0.956055 0.999954
0.958008 0.999778
0.959961 0.999427
0.961914 0.999963
0.963867 0.999106
0.96582 1.00015
0.967773 1.00022
0.969727 1.00177
0.97168 0.999953
0.973633 1.00002
0.975586 1.00045
0.977539 0.999681
0.979492 1.00027
0.981445 1.00031
0.983398 0.999229
0.985352 1.00043
0.987305 1.00014
0.989258 1.00008
0.991211 1.00027
0.993164 1.00025
0.995117 0.999869
0.99707 0.999853
0.999023 1.00062


==> data/max-2-1G-15-positions-1-xmax-64-bins.dat <==
0.0078125 1.0001
0.0234375 1.00005
0.0390625 1.00006
0.0546875 0.999961
0.0703125 0.999796
0.0859375 1
0.101562 1.00005
0.117188 1.00004
0.132812 0.999897
0.148438 0.999983
0.164062 0.999913
0.179688 1.00012
0.195312 0.999908
0.210938 0.999852
0.226562 1.00021
0.242188 0.999963
0.257812 0.999948
0.273438 0.999915
0.289062 1.00008
0.304688 0.999955
0.320312 1.00011
0.335938 1.00003
0.351562 1.00013
0.367188 0.999962
0.382812 1.00009
0.398438 1.00004
0.414062 0.999985
0.429688 0.999834
0.445312 0.999957
0.460938 1.00017
0.476562 1.00008
0.492188 1.0003
0.507812 1.00002
0.523438 0.999984
0.539062 1.00012
0.554688 1.00036
0.570312 1
0.585938 1.00001
0.601562 0.999974
0.617188 1.00004
0.632812 0.999842
0.648438 0.999883
0.664062 1.00003
0.679688 1.00008
0.695312 0.999884
0.710938 1.00018
0.726562 0.999775
0.742188 0.99992
0.757812 0.999997
0.773438 1.00025
0.789062 0.999677
0.804688 0.999797
0.820312 1.00022
0.835938 0.999861
0.851562 0.999934
0.867188 0.999726
0.882812 0.999553
0.898438 0.99991
0.914062 1.00023
0.929688 1
0.945312 0.999921
0.960938 0.999908
0.976562 1.00021
0.992188 1.00019


==> data/max-2-1M-00-intervals-4-xmax-1024-bins.dat <==
0.00195312 0.5824
0.00585938 0.591872
0.00976562 0.572928
0.0136719 0.608512
0.0175781 0.591104
0.0214844 0.596224
0.0253906 0.600832
0.0292969 0.6016
0.0332031 0.572928
0.0371094 0.595712
0.0410156 0.5952
0.0449219 0.592896
0.0488281 0.599808
0.0527344 0.604672
0.0566406 0.580864
0.0605469 0.581632
0.0644531 0.600832
0.0683594 0.590848
0.0722656 0.594944
0.0761719 0.584704
0.0800781 0.5952
0.0839844 0.592384
0.0878906 0.575232
0.0917969 0.58624
0.0957031 0.599296
0.0996094 0.620544
0.103516 0.603648
0.107422 0.588288
0.111328 0.602112
0.115234 0.608768
0.119141 0.582912
0.123047 0.591872
0.126953 0.576512
0.130859 0.594432
0.134766 0.576
0.138672 0.61056
0.142578 0.604928
0.146484 0.591104
0.150391 0.61056
0.154297 0.614656
0.158203 0.596992
0.162109 0.594176
0.166016 0.598784
0.169922 0.592896
0.173828 0.598784
0.177734 0.61824
0.181641 0.575488
0.185547 0.613376
0.189453 0.600064
0.193359 0.59648
0.197266 0.589056
0.201172 0.607744
0.205078 0.59648
0.208984 0.607232
0.212891 0.570624
0.216797 0.612864
0.220703 0.615168
0.224609 0.598016
0.228516 0.604416
0.232422 0.591616
0.236328 0.600064
0.240234 0.568832
0.244141 0.59008
0.248047 0.595456
0.251953 0.625152
0.255859 0.59776
0.259766 0.59776
0.263672 0.598272
0.267578 0.571904
0.271484 0.604416
0.275391 0.622336
0.279297 0.595968
0.283203 0.595712
0.287109 0.57856
0.291016 0.584448
0.294922 0.57984
0.298828 0.599808
0.302734 0.616192
0.306641 0.602624
0.310547 0.591616
0.314453 0.56576
0.318359 0.59264
0.322266 0.588032
0.326172 0.597504
0.330078 0.594944
0.333984 0.594688
0.337891 0.594432
0.341797 0.590592
0.345703 0.570624
0.349609 0.588544
0.353516 0.60288
0.357422 0.583424
0.361328 0.58624
0.365234 0.599808
0.369141 0.571392
0.373047 0.585984
0.376953 0.599552
0.380859 0.590848
0.384766 0.582144
0.388672 0.594944
0.392578 0.599552
0.396484 0.59648
0.400391 0.596736
0.404297 0.58752
0.408203 0.605696
0.412109 0.596736
0.416016 0.60928
0.419922 0.589568
0.423828 0.570368
0.427734 0.587008
0.431641 0.594944
0.435547 0.604672
0.439453 0.608768
0.443359 0.608512
0.447266 0.56832
0.451172 0.582656
0.455078 0.571904
0.458984 0.589568
0.462891 0.591104
0.466797 0.58112
0.470703 0.585472
0.474609 0.568576
0.478516 0.5888
0.482422 0.596224
0.486328 0.563968
0.490234 0.56576
0.494141 0.582656
0.498047 0.574464
0.501953 0.57088
0.505859 0.570112
0.509766 0.6016
0.513672 0.58752
0.517578 0.587008
0.521484 0.587264
0.525391 0.589568
0.529297 0.559616
0.533203 0.574208
0.537109 0.602112
0.541016 0.576512
0.544922 0.577536
0.548828 0.588032
0.552734 0.589824
0.556641 0.5888
0.560547 0.574976
0.564453 0.565248
0.568359 0.582656
0.572266 0.565248
0.576172 0.571392
0.580078 0.59392
0.583984 0.59776
0.587891 0.576512
0.591797 0.567552
0.595703 0.5696
0.599609 0.575488
0.603516 0.576768
0.607422 0.571648
0.611328 0.557056
0.615234 0.542464
0.619141 0.576512
0.623047 0.578816
0.626953 0.572928
0.630859 0.56832
0.634766 0.571904
0.638672 0.573952
0.642578 0.54656
0.646484 0.584704
0.650391 0.567808
0.654297 0.563456
0.658203 0.568576
0.662109 0.537088
0.666016 0.569088
0.669922 0.561152
0.673828 0.552448
0.677734 0.589312
0.681641 0.562432
0.685547 0.556032
0.689453 0.551936
0.693359 0.54528
0.697266 0.555776
0.701172 0.553216
0.705078 0.5312
0.708984 0.55552
0.712891 0.571648
0.716797 0.545024
0.720703 0.555008
0.724609 0.569344
0.728516 0.550144
0.732422 0.582144
0.736328 0.550656
0.740234 0.554496
0.744141 0.552448
0.748047 0.542464
0.751953 0.547328
0.755859 0.53888
0.759766 0.540672
0.763672 0.541952
0.767578 0.550912
0.771484 0.542208
0.775391 0.547584
0.779297 0.557312
0.783203 0.54272
0.787109 0.54656
0.791016 0.536832
0.794922 0.548352
0.798828 0.536576
0.802734 0.511744
0.806641 0.532992
0.810547 0.51328
0.814453 0.5312
0.818359 0.534784
0.822266 0.525056
0.826172 0.534784
0.830078 0.512512
0.833984 0.531968
0.837891 0.53888
0.841797 0.525824
0.845703 0.539648
0.849609 0.541696
0.853516 0.522496
0.857422 0.53888
0.861328 0.525568
0.865234 0.524288
0.869141 0.51712
0.873047 0.532224
0.876953 0.507392
0.880859 0.555776
0.884766 0.529152
0.888672 0.513024
0.892578 0.50304
0.896484 0.509952
0.900391 0.520192
0.904297 0.516864
0.908203 0.497408
0.912109 0.519168
0.916016 0.50048
0.919922 0.515584
0.923828 0.499456
0.927734 0.499968
0.931641 0.517376
0.935547 0.519424
0.939453 0.503296
0.943359 0.534528
0.947266 0.498432
0.951172 0.509952
0.955078 0.512768
0.958984 0.481792
0.962891 0.502528
0.966797 0.503296
0.970703 0.506624
0.974609 0.483584
0.978516 0.5184
0.982422 0.481536
0.986328 0.502016
0.990234 0.495104
0.994141 0.48128
0.998047 0.497408
1.00195 0.488448
1.00586 0.50432
1.00977 0.47872
1.01367 0.475904
1.01758 0.489216
1.02148 0.475392
1.02539 0.487424
1.0293 0.50816
1.0332 0.485632
1.03711 0.476672
1.04102 0.479744
1.04492 0.469504
1.04883 0.488448
1.05273 0.477696
1.05664 0.485376
1.06055 0.493824
1.06445 0.476416
1.06836 0.48896
1.07227 0.472576
1.07617 0.447232
1.08008 0.48128
1.08398 0.459008
1.08789 0.45312
1.0918 0.460544
1.0957 0.476928
1.09961 0.4736
1.10352 0.453632
1.10742 0.484352
1.11133 0.460544
1.11523 0.457728
1.11914 0.441856
1.12305 0.457728
1.12695 0.444928
1.13086 0.463872
1.13477 0.46848
1.13867 0.435456
1.14258 0.455936
1.14648 0.462336
1.15039 0.443648
1.1543 0.45184
1.1582 0.4608
1.16211 0.451584
1.16602 0.453632
1.16992 0.438272
1.17383 0.44032
1.17773 0.449792
1.18164 0.438528
1.18555 0.425216
1.18945 0.429056
1.19336 0.43136
1.19727 0.41856
1.20117 0.448512
1.20508 0.438784
1.20898 0.422144
1.21289 0.433152
1.2168 0.4288
1.2207 0.417792
1.22461 0.425728
1.22852 0.418048
1.23242 0.421632
1.23633 0.424448
1.24023 0.39424
1.24414 0.41472
1.24805 0.41216
1.25195 0.4224
1.25586 0.406272
1.25977 0.419328
1.26367 0.421376
1.26758 0.418048
1.27148 0.393472
1.27539 0.3968
1.2793 0.402176
1.2832 0.429568
1.28711 0.398336
1.29102 0.397824
1.29492 0.40832
1.29883 0.3904
1.30273 0.408064
1.30664 0.377344
1.31055 0.387328
1.31445 0.419328
1.31836 0.386816
1.32227 0.393728
1.32617 0.397824
1.33008 0.377088
1.33398 0.396032
1.33789 0.392192
1.3418 0.384
1.3457 0.401408
1.34961 0.387328
1.35352 0.390144
1.35742 0.37632
1.36133 0.384256
1.36523 0.380928
1.36914 0.388352
1.37305 0.35968
1.37695 0.375808
1.38086 0.3712
1.38477 0.367104
1.38867 0.36864
1.39258 0.346624
1.39648 0.369152
1.40039 0.36352
1.4043 0.364544
1.4082 0.365568
1.41211 0.359936
1.41602 0.353792
1.41992 0.365824
1.42383 0.341504
1.42773 0.363264
1.43164 0.365824
1.43555 0.353536
1.43945 0.360704
1.44336 0.342528
1.44727 0.345344
1.45117 0.347136
1.45508 0.345088
1.45898 0.346624
1.46289 0.341248
1.4668 0.338432
1.4707 0.340736
1.47461 0.315648
1.47852 0.326144
1.48242 0.34816
1.48633 0.337408
1.49023 0.325376
1.49414 0.317696
1.49805 0.349952
1.50195 0.322048
1.50586 0.33408
1.50977 0.317952
1.51367 0.336128
1.51758 0.319232
1.52148 0.306688
1.52539 0.31232
1.5293 0.312832
1.5332 0.326912
1.53711 0.31488
1.54102 0.308992
1.54492 0.315648
1.54883 0.31488
1.55273 0.308736
1.55664 0.312832
1.56055 0.304896
1.56445 0.303872
1.56836 0.304128
1.57227 0.294656
1.57617 0.294656
1.58008 0.302592
1.58398 0.293888
1.58789 0.296448
1.5918 0.288256
1.5957 0.303104
1.59961 0.29056
1.60352 0.295168
1.60742 0.28544
1.61133 0.295424
1.61523 0.291584
1.61914 0.283392
1.62305 0.277504
1.62695 0.297984
1.63086 0.27904
1.63477 0.2752
1.63867 0.280064
1.64258 0.274944
1.64648 0.260608
1.65039 0.271616
1.6543 0.27136
1.6582 0.273408
1.66211 0.27264
1.66602 0.272896
1.66992 0.268544
1.67383 0.265216
1.67773 0.259584
1.68164 0.264192
1.68555 0.256
1.68945 0.255232
1.69336 0.254976
1.69727 0.253952
1.70117 0.263936
1.70508 0.251392
1.70898 0.254976
1.71289 0.253952
1.7168 0.242432
1.7207 0.2496
1.72461 0.269568
1.72852 0.256768
1.73242 0.26112
1.73633 0.244992
1.74023 0.253952
1.74414 0.242688
1.74805 0.25344
1.75195 0.243456
1.75586 0.247296
1.75977 0.243968
1.76367 0.244224
1.76758 0.241664
1.77148 0.235776
1.77539 0.238848
1.7793 0.24448
1.7832 0.22016
1.78711 0.240896
1.79102 0.231936
1.79492 0.229376
1.79883 0.22656
1.80273 0.225792
1.80664 0.229632
1.81055 0.222208
1.81445 0.224768
1.81836 0.222976
1.82227 0.228608
1.82617 0.240896
1.83008 0.229376
1.83398 0.220928
1.83789 0.219904
1.8418 0.215552
1.8457 0.212736
1.84961 0.20864
1.85352 0.2176
1.85742 0.222208
1.86133 0.201472
1.86523 0.216576
1.86914 0.21504
1.87305 0.188672
1.87695 0.214272
1.88086 0.218624
1.88477 0.200704
1.88867 0.202496
1.89258 0.199168
1.89648 0.207872
1.90039 0.200192
1.9043 0.20992
1.9082 0.192512
1.91211 0.186368
1.91602 0.184576
1.91992 0.205056
1.92383 0.196096
1.92773 0.192256
1.93164 0.191488
1.93555 0.1792
1.93945 0.185088
1.94336 0.184832
1.94727 0.18816
1.95117 0.184064
1.95508 0.173824
1.95898 0.170752
1.96289 0.191488
1.9668 0.172544
1.9707 0.170752
1.97461 0.184576
1.97852 0.17152
1.98242 0.180224
1.98633 0.174336
1.99023 0.187904
1.99414 0.176128
1.99805 0.176128
2.00195 0.167424
2.00586 0.167168
2.00977 0.176128
2.01367 0.167168
2.01758 0.176896
2.02148 0.168704
2.02539 0.15232
2.0293 0.16512
2.0332 0.165376
2.03711 0.16128
2.04102 0.160512
2.04492 0.156416
2.04883 0.156416
2.05273 0.16384
2.05664 0.159744
2.06055 0.154112
2.06445 0.157184
2.06836 0.147712
2.07227 0.14976
2.07617 0.153344
2.08008 0.14336
2.08398 0.156672
2.08789 0.155904
2.0918 0.152064
2.0957 0.14336
2.09961 0.15616
2.10352 0.156416
2.10742 0.156416
2.11133 0.14208
2.11523 0.137216
2.11914 0.140288
2.12305 0.13824
2.12695 0.146176
2.13086 0.140288
2.13477 0.143616
2.13867 0.141568
2.14258 0.149504
2.14648 0.133376
2.15039 0.13312
2.1543 0.156928
2.1582 0.135168
2.16211 0.129024
2.16602 0.129792
2.16992 0.12544
2.17383 0.1344
2.17773 0.132352
2.18164 0.130048
2.18555 0.128512
2.18945 0.135936
2.19336 0.135936
2.19727 0.122368
2.20117 0.122368
2.20508 0.127488
2.20898 0.119808
2.21289 0.125184
2.2168 0.125184
2.2207 0.116224
2.22461 0.129024
2.22852 0.11904
2.23242 0.117248
2.23633 0.116224
2.24023 0.120064
2.24414 0.125952
2.24805 0.116224
2.25195 0.122368
2.25586 0.10496
2.25977 0.109568
2.26367 0.120832
2.26758 0.110848
2.27148 0.114944
2.27539 0.111872
2.2793 0.11008
2.2832 0.1152
2.28711 0.113152
2.29102 0.112128
2.29492 0.11136
2.29883 0.107264
2.30273 0.10752
2.30664 0.105984
2.31055 0.115456
2.31445 0.097024
2.31836 0.109568
2.32227 0.11008
2.32617 0.107776
2.33008 0.100864
2.33398 0.101376
2.33789 0.108544
2.3418 0.093952
2.3457 0.094976
2.34961 0.098816
2.35352 0.088576
2.35742 0.095488
2.36133 0.107008
2.36523 0.096
2.36914 0.100864
2.37305 0.096256
2.37695 0.097792
2.38086 0.096256
2.38477 0.091648
2.38867 0.088832
2.39258 0.094464
2.39648 0.09344
2.40039 0.092928
2.4043 0.091904
2.4082 0.082688
2.41211 0.086784
2.41602 0.090368
2.41992 0.089856
2.42383 0.083712
2.42773 0.092416
2.43164 0.091904
2.43555 0.087552
2.43945 0.08192
2.44336 0.082176
2.44727 0.0832
2.45117 0.084224
2.45508 0.08832
2.45898 0.091904
2.46289 0.076032
2.4668 0.082432
2.4707 0.082688
2.47461 0.077824
2.47852 0.086784
2.48242 0.072448
2.48633 0.077568
2.49023 0.07808
2.49414 0.07168
2.49805 0.080384
2.50195 0.075776
2.50586 0.087808
2.50977 0.074752
2.51367 0.074752
2.51758 0.073984
2.52148 0.07808
2.52539 0.065536
2.5293 0.077824
2.5332 0.07296
2.53711 0.07936
2.54102 0.07168
2.54492 0.074752
2.54883 0.075264
2.55273 0.076032
2.55664 0.071168
2.56055 0.066816
2.56445 0.064512
2.56836 0.064256
2.57227 0.068096
2.57617 0.05888
2.58008 0.064256
2.58398 0.065792
2.58789 0.064512
2.5918 0.0576
2.5957 0.059392
2.59961 0.05632
2.60352 0.063744
2.60742 0.07552
2.61133 0.055808
2.61523 0.059904
2.61914 0.063232
2.62305 0.058368
2.62695 0.052224
2.63086 0.060672
2.63477 0.0576
2.63867 0.056064
2.64258 0.060928
2.64648 0.0576
2.65039 0.060672
2.6543 0.061952
2.6582 0.06144
2.66211 0.053248
2.66602 0.055808
2.66992 0.058368
2.67383 0.060416
2.67773 0.055808
2.68164 0.050176
2.68555 0.055808
2.68945 0.050176
2.69336 0.054272
2.69727 0.055808
2.70117 0.053504
2.70508 0.051456
2.70898 0.048128
2.71289 0.05504
2.7168 0.050688
2.7207 0.054016
2.72461 0.045568
2.72852 0.04992
2.73242 0.048128
2.73633 0.048896
2.74023 0.052992
2.74414 0.055296
2.74805 0.04864
2.75195 0.054528
2.75586 0.047872
2.75977 0.04736
2.76367 0.049664
2.76758 0.051456
2.77148 0.053504
2.77539 0.052224
2.7793 0.043264
2.7832 0.046592
2.78711 0.042496
2.79102 0.043776
2.79492 0.041472
2.79883 0.047104
2.80273 0.04352
2.80664 0.040192
2.81055 0.041984
2.81445 0.04352
2.81836 0.037376
2.82227 0.041984
2.82617 0.043776
2.83008 0.041984
2.83398 0.04224
2.83789 0.043776
2.8418 0.04608
2.8457 0.036608
2.84961 0.037888
2.85352 0.036096
2.85742 0.033536
2.86133 0.041472
2.86523 0.040448
2.86914 0.033024
2.87305 0.04096
2.87695 0.036608
2.88086 0.03584
2.88477 0.033536
2.88867 0.036608
2.89258 0.035072
2.89648 0.034304
2.90039 0.035328
2.9043 0.036096
2.9082 0.033024
2.91211 0.036352
2.91602 0.032256
2.91992 0.034048
2.92383 0.034304
2.92773 0.032
2.93164 0.035072
2.93555 0.037888
2.93945 0.035584
2.94336 0.034048
2.94727 0.036864
2.95117 0.033536
2.95508 0.035072
2.95898 0.032768
2.96289 0.030464
2.9668 0.032
2.9707 0.027904
2.97461 0.039168
2.97852 0.029184
2.98242 0.03584
2.98633 0.032256
2.99023 0.031744
2.99414 0.034048
2.99805 0.032768
3.00195 0.035584
3.00586 0.03072
3.00977 0.031744
3.01367 0.028416
3.01758 0.028416
3.02148 0.02816
3.02539 0.027904
3.0293 0.027136
3.0332 0.029184
3.03711 0.027904
3.04102 0.02944
3.04492 0.029952
3.04883 0.024832
3.05273 0.025088
3.05664 0.0256
3.06055 0.02816
3.06445 0.024064
3.06836 0.025344
3.07227 0.028416
3.07617 0.022272
3.08008 0.020224
3.08398 0.025088
3.08789 0.026368
3.0918 0.030976
3.0957 0.025856
3.09961 0.025856
3.10352 0.025856
3.10742 0.019456
3.11133 0.02432
3.11523 0.028416
3.11914 0.021504
3.12305 0.026624
3.12695 0.022272
3.13086 0.026368
3.13477 0.02432
3.13867 0.024064
3.14258 0.024576
3.14648 0.023552
3.15039 0.021248
3.1543 0.027136
3.1582 0.0256
3.16211 0.020224
3.16602 0.022272
3.16992 0.019712
3.17383 0.022784
3.17773 0.019968
3.18164 0.02176
3.18555 0.020736
3.18945 0.02176
3.19336 0.022784
3.19727 0.020992
3.20117 0.019456
3.20508 0.024576
3.20898 0.017664
3.21289 0.01792
3.2168 0.021504
3.2207 0.018688
3.22461 0.020992
3.22852 0.022016
3.23242 0.017664
3.23633 0.019456
3.24023 0.020736
3.24414 0.020736
3.24805 0.01664
3.25195 0.019456
3.25586 0.01152
3.25977 0.017664
3.26367 0.022272
3.26758 0.0192
3.27148 0.017664
3.27539 0.019456
3.2793 0.018944
3.2832 0.020992
3.28711 0.017408
3.29102 0.019712
3.29492 0.01664
3.29883 0.020992
3.30273 0.012032
3.30664 0.017408
3.31055 0.016384
3.31445 0.019712
3.31836 0.018688
3.32227 0.017664
3.32617 0.01792
3.33008 0.017664
3.33398 0.014592
3.33789 0.015104
3.3418 0.014336
3.3457 0.014848
3.34961 0.018176
3.35352 0.015872
3.35742 0.01664
3.36133 0.02048
3.36523 0.018944
3.36914 0.014592
3.37305 0.014848
3.37695 0.013056
3.38086 0.016128
3.38477 0.01664
3.38867 0.01152
3.39258 0.015104
3.39648 0.01536
3.40039 0.013312
3.4043 0.014848
3.4082 0.013824
3.41211 0.014336
3.41602 0.0128
3.41992 0.012032
3.42383 0.01408
3.42773 0.013824
3.43164 0.013056
3.43555 0.013568
3.43945 0.015616
3.44336 0.016384
3.44727 0.011776
3.45117 0.01152
3.45508 0.01408
3.45898 0.01024
3.46289 0.014336
3.4668 0.013824
3.4707 0.011264
3.47461 0.01024
3.47852 0.012544
3.48242 0.013312
3.48633 0.008704
3.49023 0.009728
3.49414 0.010496
3.49805 0.010752
3.50195 0.010496
3.50586 0.015616
3.50977 0.013824
3.51367 0.013056
3.51758 0.013312
3.52148 0.01152
3.52539 0.010752
3.5293 0.012288
3.5332 0.008448
3.53711 0.00768
3.54102 0.011264
3.54492 0.008192
3.54883 0.012288
3.55273 0.011008
3.55664 0.006912
3.56055 0.010496
3.56445 0.0128
3.56836 0.011008
3.57227 0.008448
3.57617 0.008448
3.58008 0.011008
3.58398 0.007936
3.58789 0.007168
3.5918 0.01152
3.5957 0.009728
3.59961 0.008704
3.60352 0.007424
3.60742 0.007936
3.61133 0.012544
3.61523 0.007424
3.61914 0.010496
3.62305 0.00896
3.62695 0.011264
3.63086 0.009472
3.63477 0.011008
3.63867 0.010496
3.64258 0.006144
3.64648 0.008192
3.65039 0.010496
3.6543 0.009216
3.6582 0.009728
3.66211 0.00896
3.66602 0.009216
3.66992 0.012032
3.67383 0.00768
3.67773 0.006912
3.68164 0.008704
3.68555 0.00512
3.68945 0.007936
3.69336 0.007424
3.69727 0.008192
3.70117 0.009216
3.70508 0.006144
3.70898 0.009472
3.71289 0.009216
3.7168 0.008448
3.7207 0.007168
3.72461 0.010496
3.72852 0.007936
3.73242 0.008448
3.73633 0.008192
3.74023 0.0064
3.74414 0.009216
3.74805 0.007936
3.75195 0.008448
3.75586 0.007424
3.75977 0.007168
3.76367 0.00896
3.76758 0.005888
3.77148 0.008704
3.77539 0.00896
3.7793 0.006912
3.7832 0.009216
3.78711 0.005888
3.79102 0.004608
3.79492 0.005632
3.79883 0.005376
3.80273 0.0064
3.80664 0.004608
3.81055 0.005376
3.81445 0.006656
3.81836 0.005376
3.82227 0.004096
3.82617 0.005888
3.83008 0.00768
3.83398 0.007168
3.83789 0.007424
3.8418 0.005632
3.8457 0.006912
3.84961 0.004352
3.85352 0.006656
3.85742 0.005376
3.86133 0.004352
3.86523 0.004608
3.86914 0.005632
3.87305 0.006912
3.87695 0.00512
3.88086 0.004864
3.88477 0.002816
3.88867 0.004864
3.89258 0.007168
3.89648 0.00512
3.90039 0.004608
3.9043 0.003328
3.9082 0.004864
3.91211 0.004352
3.91602 0.00384
3.91992 0.00384
3.92383 0.006144
3.92773 0.006144
3.93164 0.004096
3.93555 0.002816
3.93945 0.004096
3.94336 0.006144
3.94727 0.00512
3.95117 0.004864
3.95508 0.002816
3.95898 0.004096
3.96289 0.005632
3.9668 0.00512
3.9707 0.00512
3.97461 0.003584
3.97852 0.002816
3.98242 0.003072
3.98633 0.004352
3.99023 0.004864
3.99414 0.004352
3.99805 0.004608


==> data/max-2-1M-00-intervals-4-xmax-128-bins.dat <==
0.015625 0.593184
0.046875 0.590464
0.078125 0.590048
0.109375 0.59968
0.140625 0.597344
0.171875 0.598592
0.203125 0.597568
0.234375 0.595456
0.265625 0.601696
0.296875 0.5936
0.328125 0.589824
0.359375 0.586112
0.390625 0.593472
0.421875 0.594784
0.453125 0.587744
0.484375 0.57824
0.515625 0.581696
0.546875 0.584
0.578125 0.577536
0.609375 0.568544
0.640625 0.568704
0.671875 0.562016
0.703125 0.5512
0.734375 0.557088
0.765625 0.545856
0.796875 0.533632
0.828125 0.529376
0.859375 0.53024
0.890625 0.519424
0.921875 0.508608
0.953125 0.505824
0.984375 0.495744
1.01562 0.488448
1.04688 0.482112
1.07812 0.467392
1.10938 0.463296
1.14062 0.453312
1.17188 0.444768
1.20312 0.431296
1.23438 0.416096
1.26562 0.409984
1.29688 0.399648
1.32812 0.393376
1.35938 0.383552
1.39062 0.365824
1.42188 0.358656
1.45312 0.345888
1.48438 0.33264
1.51562 0.32016
1.54688 0.313472
1.57812 0.297312
1.60938 0.290272
1.64062 0.276352
1.67188 0.26656
1.70312 0.253856
1.73438 0.254016
1.76562 0.242464
1.79688 0.22832
1.82812 0.225376
1.85938 0.210368
1.89062 0.206656
1.92188 0.190944
1.95312 0.181344
1.98438 0.177696
2.01562 0.167616
2.04688 0.159712
2.07812 0.152
2.10938 0.146272
2.14062 0.143072
2.17188 0.130592
2.20312 0.126784
2.23438 0.12
2.26562 0.113184
2.29688 0.111008
2.32812 0.103648
2.35938 0.097248
2.39062 0.093408
2.42188 0.08816
2.45312 0.083776
2.48438 0.078432
2.51562 0.076064
2.54688 0.073504
2.57812 0.063488
2.60938 0.061536
2.64062 0.058464
2.67188 0.056384
2.70312 0.052384
2.73438 0.050432
2.76562 0.049984
2.79688 0.043392
2.82812 0.042592
2.85938 0.037504
2.89062 0.035424
2.92188 0.034368
2.95312 0.033792
2.98438 0.032864
3.01562 0.02976
3.04688 0.02752
3.07812 0.025344
3.10938 0.024736
3.14062 0.024192
3.17188 0.021632
3.20312 0.020832
3.23438 0.019616
3.26562 0.018272
3.29688 0.017696
3.32812 0.01696
3.35938 0.0168
3.39062 0.014496
3.42188 0.01344
3.45312 0.013472
3.48438 0.01088
3.51562 0.012608
3.54688 0.009536
3.57812 0.009792
3.60938 0.009152
3.64062 0.009536
3.67188 0.008544
3.70312 0.008256
3.73438 0.008224
3.76562 0.007808
3.79688 0.005888
3.82812 0.00624
3.85938 0.0056
3.89062 0.004736
3.92188 0.004512
3.95312 0.004736
3.98438 0.004096


==> data/max-2-1M-00-intervals-4-xmax-256-bins.dat <==
0.0078125 0.588928
0.0234375 0.59744
0.0390625 0.589184
0.0546875 0.591744
0.0703125 0.592832
0.0859375 0.587264
0.101562 0.602944
0.117188 0.596416
0.132812 0.589376
0.148438 0.605312
0.164062 0.595712
0.179688 0.601472
0.195312 0.598336
0.210938 0.5968
0.226562 0.602304
0.242188 0.588608
0.257812 0.604736
0.273438 0.598656
0.289062 0.58464
0.304688 0.60256
0.320312 0.585984
0.335938 0.593664
0.351562 0.586368
0.367188 0.585856
0.382812 0.591872
0.398438 0.595072
0.414062 0.60032
0.429688 0.589248
0.445312 0.592064
0.460938 0.583424
0.476562 0.584768
0.492188 0.571712
0.507812 0.582528
0.523438 0.580864
0.539062 0.582592
0.554688 0.585408
0.570312 0.571136
0.585938 0.583936
0.601562 0.573376
0.617188 0.563712
0.632812 0.571776
0.648438 0.565632
0.664062 0.558976
0.679688 0.565056
0.695312 0.551552
0.710938 0.550848
0.726562 0.56416
0.742188 0.550016
0.757812 0.542208
0.773438 0.549504
0.789062 0.543616
0.804688 0.523648
0.820312 0.531456
0.835938 0.527296
0.851562 0.53568
0.867188 0.5248
0.882812 0.526336
0.898438 0.512512
0.914062 0.50816
0.929688 0.509056
0.945312 0.511552
0.960938 0.500096
0.976562 0.497536
0.992188 0.493952
1.00781 0.486848
1.02344 0.490048
1.03906 0.477888
1.05469 0.486336
1.07031 0.471296
1.08594 0.463488
1.10156 0.472128
1.11719 0.454464
1.13281 0.453184
1.14844 0.45344
1.16406 0.451072
1.17969 0.438464
1.19531 0.431872
1.21094 0.43072
1.22656 0.4208
1.24219 0.411392
1.25781 0.417344
1.27344 0.402624
1.28906 0.408512
1.30469 0.390784
1.32031 0.399424
1.33594 0.387328
1.35156 0.3888
1.36719 0.378304
1.38281 0.370688
1.39844 0.36096
1.41406 0.36128
1.42969 0.356032
1.44531 0.348928
1.46094 0.342848
1.47656 0.332672
1.49219 0.332608
1.50781 0.327552
1.52344 0.312768
1.53906 0.316608
1.55469 0.310336
1.57031 0.299328
1.58594 0.295296
1.60156 0.293568
1.61719 0.286976
1.63281 0.283072
1.64844 0.269632
1.66406 0.271872
1.67969 0.261248
1.69531 0.257024
1.71094 0.250688
1.72656 0.259264
1.74219 0.248768
1.75781 0.244736
1.77344 0.240192
1.78906 0.230592
1.80469 0.226048
1.82031 0.229312
1.83594 0.22144
1.85156 0.215296
1.86719 0.20544
1.88281 0.209024
1.89844 0.204288
1.91406 0.192128
1.92969 0.18976
1.94531 0.185536
1.96094 0.177152
1.97656 0.176768
1.99219 0.178624
2.00781 0.169472
2.02344 0.16576
2.03906 0.160896
2.05469 0.158528
2.07031 0.152
2.08594 0.152
2.10156 0.153088
2.11719 0.139456
2.13281 0.142912
2.14844 0.143232
2.16406 0.129856
2.17969 0.131328
2.19531 0.129152
2.21094 0.124416
2.22656 0.120384
2.24219 0.119616
2.25781 0.114432
2.27344 0.111936
2.28906 0.11296
2.30469 0.109056
2.32031 0.106112
2.33594 0.101184
2.35156 0.094464
2.36719 0.100032
2.38281 0.093632
2.39844 0.093184
2.41406 0.087424
2.42969 0.088896
2.44531 0.08288
2.46094 0.084672
2.47656 0.079936
2.49219 0.076928
2.50781 0.078272
2.52344 0.073856
2.53906 0.074688
2.55469 0.07232
2.57031 0.063936
2.58594 0.06304
2.60156 0.063744
2.61719 0.059328
2.63281 0.05664
2.64844 0.060288
2.66406 0.057216
2.67969 0.055552
2.69531 0.05344
2.71094 0.051328
2.72656 0.049408
2.74219 0.051456
2.75781 0.049856
2.77344 0.050112
2.78906 0.043584
2.80469 0.0432
2.82031 0.041664
2.83594 0.04352
2.85156 0.036032
2.86719 0.038976
2.88281 0.035648
2.89844 0.0352
2.91406 0.03392
2.92969 0.034816
2.94531 0.035008
2.96094 0.032576
2.97656 0.033024
2.99219 0.032704
3.00781 0.031616
3.02344 0.027904
3.03906 0.02912
3.05469 0.02592
3.07031 0.025024
3.08594 0.025664
3.10156 0.024256
3.11719 0.025216
3.13281 0.024256
3.14844 0.024128
3.16406 0.021952
3.17969 0.021312
3.19531 0.021248
3.21094 0.020416
3.22656 0.01984
3.24219 0.019392
3.25781 0.017728
3.27344 0.018816
3.28906 0.018688
3.30469 0.016704
3.32031 0.018496
3.33594 0.015424
3.35156 0.016384
3.36719 0.017216
3.38281 0.014336
3.39844 0.014656
3.41406 0.013248
3.42969 0.013632
3.44531 0.013824
3.46094 0.01312
3.47656 0.01184
3.49219 0.00992
3.50781 0.013248
3.52344 0.011968
3.53906 0.008896
3.55469 0.010176
3.57031 0.010176
3.58594 0.009408
3.60156 0.008448
3.61719 0.009856
3.63281 0.01056
3.64844 0.008512
3.66406 0.009984
3.67969 0.007104
3.69531 0.008192
3.71094 0.00832
3.72656 0.008512
3.74219 0.007936
3.75781 0.008
3.77344 0.007616
3.78906 0.006336
3.80469 0.00544
3.82031 0.005504
3.83594 0.006976
3.85156 0.005824
3.86719 0.005376
3.88281 0.004416
3.89844 0.005056
3.91406 0.004224
3.92969 0.0048
3.94531 0.005056
3.96094 0.004416
3.97656 0.003648
3.99219 0.004544


==> data/max-2-1M-00-intervals-4-xmax-32-bins.dat <==
0.0625 0.593344
0.1875 0.59724
0.3125 0.592808
0.4375 0.58856
0.5625 0.577944
0.6875 0.559752
0.8125 0.534776
0.9375 0.5074
1.0625 0.475312
1.1875 0.436368
1.3125 0.39664
1.4375 0.350752
1.5625 0.305304
1.6875 0.262696
1.8125 0.226632
1.9375 0.18916
2.0625 0.1564
2.1875 0.130112
2.3125 0.106272
2.4375 0.085944
2.5625 0.068648
2.6875 0.054416
2.8125 0.043368
2.9375 0.034112
3.0625 0.02684
3.1875 0.021568
3.3125 0.017432
3.4375 0.013072
3.5625 0.010272
3.6875 0.00864
3.8125 0.006384
3.9375 0.00452


==> data/max-2-1M-00-intervals-4-xmax-512-bins.dat <==
0.00390625 0.587136
0.0117188 0.59072
0.0195312 0.593664
0.0273438 0.601216
0.0351562 0.58432
0.0429688 0.594048
0.0507812 0.60224
0.0585938 0.581248
0.0664062 0.59584
0.0742188 0.589824
0.0820312 0.593792
0.0898438 0.580736
0.0976562 0.60992
0.105469 0.595968
0.113281 0.60544
0.121094 0.587392
0.128906 0.585472
0.136719 0.59328
0.144531 0.598016
0.152344 0.612608
0.160156 0.595584
0.167969 0.59584
0.175781 0.608512
0.183594 0.594432
0.191406 0.598272
0.199219 0.5984
0.207031 0.601856
0.214844 0.591744
0.222656 0.606592
0.230469 0.598016
0.238281 0.584448
0.246094 0.592768
0.253906 0.611456
0.261719 0.598016
0.269531 0.58816
0.277344 0.609152
0.285156 0.587136
0.292969 0.582144
0.300781 0.608
0.308594 0.59712
0.316406 0.5792
0.324219 0.592768
0.332031 0.594816
0.339844 0.592512
0.347656 0.579584
0.355469 0.593152
0.363281 0.593024
0.371094 0.578688
0.378906 0.5952
0.386719 0.588544
0.394531 0.598016
0.402344 0.592128
0.410156 0.601216
0.417969 0.599424
0.425781 0.578688
0.433594 0.599808
0.441406 0.60864
0.449219 0.575488
0.457031 0.580736
0.464844 0.586112
0.472656 0.577024
0.480469 0.592512
0.488281 0.564864
0.496094 0.57856
0.503906 0.570496
0.511719 0.59456
0.519531 0.587136
0.527344 0.574592
0.535156 0.58816
0.542969 0.577024
0.550781 0.588928
0.558594 0.581888
0.566406 0.573952
0.574219 0.56832
0.582031 0.59584
0.589844 0.572032
0.597656 0.572544
0.605469 0.574208
0.613281 0.54976
0.621094 0.577664
0.628906 0.570624
0.636719 0.572928
0.644531 0.565632
0.652344 0.565632
0.660156 0.552832
0.667969 0.56512
0.675781 0.57088
0.683594 0.559232
0.691406 0.548608
0.699219 0.554496
0.707031 0.54336
0.714844 0.558336
0.722656 0.562176
0.730469 0.566144
0.738281 0.552576
0.746094 0.547456
0.753906 0.543104
0.761719 0.541312
0.769531 0.54656
0.777344 0.552448
0.785156 0.54464
0.792969 0.542592
0.800781 0.52416
0.808594 0.523136
0.816406 0.532992
0.824219 0.52992
0.832031 0.52224
0.839844 0.532352
0.847656 0.540672
0.855469 0.530688
0.863281 0.524928
0.871094 0.524672
0.878906 0.531584
0.886719 0.521088
0.894531 0.506496
0.902344 0.518528
0.910156 0.508288
0.917969 0.508032
0.925781 0.499712
0.933594 0.5184
0.941406 0.518912
0.949219 0.504192
0.957031 0.49728
0.964844 0.502912
0.972656 0.495104
0.980469 0.499968
0.988281 0.49856
0.996094 0.489344
1.00391 0.496384
1.01172 0.477312
1.01953 0.482304
1.02734 0.497792
1.03516 0.481152
1.04297 0.474624
1.05078 0.483072
1.05859 0.4896
1.06641 0.482688
1.07422 0.459904
1.08203 0.470144
1.08984 0.456832
1.09766 0.475264
1.10547 0.468992
1.11328 0.459136
1.12109 0.449792
1.12891 0.4544
1.13672 0.451968
1.14453 0.459136
1.15234 0.447744
1.16016 0.456192
1.16797 0.445952
1.17578 0.445056
1.18359 0.431872
1.19141 0.430208
1.19922 0.433536
1.20703 0.430464
1.21484 0.430976
1.22266 0.42176
1.23047 0.41984
1.23828 0.409344
1.24609 0.41344
1.25391 0.414336
1.26172 0.420352
1.26953 0.40576
1.27734 0.399488
1.28516 0.413952
1.29297 0.403072
1.30078 0.399232
1.30859 0.382336
1.31641 0.403072
1.32422 0.395776
1.33203 0.38656
1.33984 0.388096
1.34766 0.394368
1.35547 0.383232
1.36328 0.382592
1.37109 0.374016
1.37891 0.373504
1.38672 0.367872
1.39453 0.357888
1.40234 0.364032
1.41016 0.362752
1.41797 0.359808
1.42578 0.352384
1.43359 0.35968
1.44141 0.351616
1.44922 0.34624
1.45703 0.345856
1.46484 0.33984
1.47266 0.328192
1.48047 0.337152
1.48828 0.331392
1.49609 0.333824
1.50391 0.328064
1.51172 0.32704
1.51953 0.31296
1.52734 0.312576
1.53516 0.320896
1.54297 0.31232
1.55078 0.311808
1.55859 0.308864
1.56641 0.304
1.57422 0.294656
1.58203 0.29824
1.58984 0.292352
1.59766 0.296832
1.60547 0.290304
1.61328 0.293504
1.62109 0.280448
1.62891 0.288512
1.63672 0.277632
1.64453 0.267776
1.65234 0.271488
1.66016 0.273024
1.66797 0.27072
1.67578 0.2624
1.68359 0.260096
1.69141 0.255104
1.69922 0.258944
1.70703 0.253184
1.71484 0.248192
1.72266 0.259584
1.73047 0.258944
1.73828 0.249472
1.74609 0.248064
1.75391 0.245376
1.76172 0.244096
1.76953 0.23872
1.77734 0.241664
1.78516 0.230528
1.79297 0.230656
1.80078 0.226176
1.80859 0.22592
1.81641 0.223872
1.82422 0.234752
1.83203 0.225152
1.83984 0.217728
1.84766 0.210688
1.85547 0.219904
1.86328 0.209024
1.87109 0.201856
1.87891 0.216448
1.88672 0.2016
1.89453 0.20352
1.90234 0.205056
1.91016 0.18944
1.91797 0.194816
1.92578 0.194176
1.93359 0.185344
1.94141 0.18496
1.94922 0.186112
1.95703 0.172288
1.96484 0.182016
1.97266 0.177664
1.98047 0.175872
1.98828 0.18112
1.99609 0.176128
2.00391 0.167296
2.01172 0.171648
2.01953 0.1728
2.02734 0.15872
2.03516 0.163328
2.04297 0.158464
2.05078 0.160128
2.05859 0.156928
2.06641 0.152448
2.07422 0.151552
2.08203 0.150016
2.08984 0.153984
2.09766 0.14976
2.10547 0.156416
2.11328 0.139648
2.12109 0.139264
2.12891 0.143232
2.13672 0.142592
2.14453 0.14144
2.15234 0.145024
2.16016 0.132096
2.16797 0.127616
2.17578 0.133376
2.18359 0.12928
2.19141 0.135936
2.19922 0.122368
2.20703 0.123648
2.21484 0.125184
2.22266 0.122624
2.23047 0.118144
2.23828 0.118144
2.24609 0.121088
2.25391 0.113664
2.26172 0.1152
2.26953 0.112896
2.27734 0.110976
2.28516 0.114176
2.29297 0.111744
2.30078 0.107392
2.30859 0.11072
2.31641 0.103296
2.32422 0.108928
2.33203 0.10112
2.33984 0.101248
2.34766 0.096896
2.35547 0.092032
2.36328 0.101504
2.37109 0.09856
2.37891 0.097024
2.38672 0.09024
2.39453 0.093952
2.40234 0.092416
2.41016 0.084736
2.41797 0.090112
2.42578 0.088064
2.43359 0.089728
2.44141 0.082048
2.44922 0.083712
2.45703 0.090112
2.46484 0.079232
2.47266 0.080256
2.48047 0.079616
2.48828 0.077824
2.49609 0.076032
2.50391 0.081792
2.51172 0.074752
2.51953 0.076032
2.52734 0.07168
2.53516 0.07616
2.54297 0.073216
2.55078 0.075648
2.55859 0.068992
2.56641 0.064384
2.57422 0.063488
2.58203 0.065024
2.58984 0.061056
2.59766 0.057856
2.60547 0.069632
2.61328 0.057856
2.62109 0.0608
2.62891 0.056448
2.63672 0.056832
2.64453 0.059264
2.65234 0.061312
2.66016 0.057344
2.66797 0.057088
2.67578 0.058112
2.68359 0.052992
2.69141 0.052224
2.69922 0.054656
2.70703 0.049792
2.71484 0.052864
2.72266 0.049792
2.73047 0.049024
2.73828 0.050944
2.74609 0.051968
2.75391 0.0512
2.76172 0.048512
2.76953 0.05248
2.77734 0.047744
2.78516 0.044544
2.79297 0.042624
2.80078 0.045312
2.80859 0.041088
2.81641 0.040448
2.82422 0.04288
2.83203 0.042112
2.83984 0.044928
2.84766 0.037248
2.85547 0.034816
2.86328 0.04096
2.87109 0.036992
2.87891 0.036224
2.88672 0.035072
2.89453 0.034688
2.90234 0.035712
2.91016 0.034688
2.91797 0.033152
2.92578 0.033152
2.93359 0.03648
2.94141 0.034816
2.94922 0.0352
2.95703 0.03392
2.96484 0.031232
2.97266 0.033536
2.98047 0.032512
2.98828 0.032
2.99609 0.033408
3.00391 0.033152
3.01172 0.03008
3.01953 0.028288
3.02734 0.02752
3.03516 0.028544
3.04297 0.029696
3.05078 0.02496
3.05859 0.02688
3.06641 0.024704
3.07422 0.025344
3.08203 0.022656
3.08984 0.028672
3.09766 0.025856
3.10547 0.022656
3.11328 0.026368
3.12109 0.024064
3.12891 0.02432
3.13672 0.024192
3.14453 0.024064
3.15234 0.024192
3.16016 0.022912
3.16797 0.020992
3.17578 0.021376
3.18359 0.021248
3.19141 0.022272
3.19922 0.020224
3.20703 0.02112
3.21484 0.019712
3.22266 0.01984
3.23047 0.01984
3.23828 0.020096
3.24609 0.018688
3.25391 0.015488
3.26172 0.019968
3.26953 0.018432
3.27734 0.0192
3.28516 0.0192
3.29297 0.018176
3.30078 0.016512
3.30859 0.016896
3.31641 0.0192
3.32422 0.017792
3.33203 0.016128
3.33984 0.01472
3.34766 0.016512
3.35547 0.016256
3.36328 0.019712
3.37109 0.01472
3.37891 0.014592
3.38672 0.01408
3.39453 0.015232
3.40234 0.01408
3.41016 0.01408
3.41797 0.012416
3.42578 0.013952
3.43359 0.013312
3.44141 0.016
3.44922 0.011648
3.45703 0.01216
3.46484 0.01408
3.47266 0.010752
3.48047 0.012928
3.48828 0.009216
3.49609 0.010624
3.50391 0.013056
3.51172 0.01344
3.51953 0.012416
3.52734 0.01152
3.53516 0.008064
3.54297 0.009728
3.55078 0.011648
3.55859 0.008704
3.56641 0.011904
3.57422 0.008448
3.58203 0.009472
3.58984 0.009344
3.59766 0.009216
3.60547 0.00768
3.61328 0.009984
3.62109 0.009728
3.62891 0.010368
3.63672 0.010752
3.64453 0.007168
3.65234 0.009856
3.66016 0.009344
3.66797 0.010624
3.67578 0.007296
3.68359 0.006912
3.69141 0.00768
3.69922 0.008704
3.70703 0.007808
3.71484 0.008832
3.72266 0.008832
3.73047 0.008192
3.73828 0.007296
3.74609 0.008576
3.75391 0.007936
3.76172 0.008064
3.76953 0.007296
3.77734 0.007936
3.78516 0.007552
3.79297 0.00512
3.80078 0.005888
3.80859 0.004992
3.81641 0.006016
3.82422 0.004992
3.83203 0.007424
3.83984 0.006528
3.84766 0.005632
3.85547 0.006016
3.86328 0.00448
3.87109 0.006272
3.87891 0.004992
3.88672 0.00384
3.89453 0.006144
3.90234 0.003968
3.91016 0.004608
3.91797 0.00384
3.92578 0.006144
3.93359 0.003456
3.94141 0.00512
3.94922 0.004992
3.95703 0.003456
3.96484 0.005376
3.97266 0.004352
3.98047 0.002944
3.98828 0.004608
3.99609 0.00448


==> data/max-2-1M-00-intervals-4-xmax-64-bins.dat <==
0.03125 0.591824
0.09375 0.594864
0.15625 0.597968
0.21875 0.596512
0.28125 0.597648
0.34375 0.587968
0.40625 0.594128
0.46875 0.582992
0.53125 0.582848
0.59375 0.57304
0.65625 0.56536
0.71875 0.554144
0.78125 0.539744
0.84375 0.529808
0.90625 0.514016
0.96875 0.500784
1.03125 0.48528
1.09375 0.465344
1.15625 0.44904
1.21875 0.423696
1.28125 0.404816
1.34375 0.388464
1.40625 0.36224
1.46875 0.339264
1.53125 0.316816
1.59375 0.293792
1.65625 0.271456
1.71875 0.253936
1.78125 0.235392
1.84375 0.217872
1.90625 0.1988
1.96875 0.17952
2.03125 0.163664
2.09375 0.149136
2.15625 0.136832
2.21875 0.123392
2.28125 0.112096
2.34375 0.100448
2.40625 0.090784
2.46875 0.081104
2.53125 0.074784
2.59375 0.062512
2.65625 0.057424
2.71875 0.051408
2.78125 0.046688
2.84375 0.040048
2.90625 0.034896
2.96875 0.033328
3.03125 0.02864
3.09375 0.02504
3.15625 0.022912
3.21875 0.020224
3.28125 0.017984
3.34375 0.01688
3.40625 0.013968
3.46875 0.012176
3.53125 0.011072
3.59375 0.009472
3.65625 0.00904
3.71875 0.00824
3.78125 0.006848
3.84375 0.00592
3.90625 0.004624
3.96875 0.004416


==> data/max-2-1M-00-positions-1-xmax-1024-bins.dat <==
0.000488281 0.960512
0.00146484 0.98816
0.00244141 0.9728
0.00341797 1.02298
0.00439453 0.994304
0.00537109 1.02195
0.00634766 0.999424
0.00732422 0.98304
0.00830078 1.00454
0.00927734 1.02298
0.0102539 1.01786
0.0112305 1.00966
0.012207 1.00352
0.0131836 0.970752
0.0141602 0.986112
0.0151367 1.00147
0.0161133 0.976896
0.0170898 0.984064
0.0180664 1.00147
0.019043 1.00045
0.0200195 0.976896
0.0209961 0.990208
0.0219727 0.990208
0.0229492 1.024
0.0239258 0.9984
0.0249023 1.01376
0.0258789 1.0199
0.0268555 0.990208
0.027832 0.985088
0.0288086 0.996352
0.0297852 0.999424
0.0307617 1.01786
0.0317383 1.02502
0.0327148 0.997376
0.0336914 1.01069
0.034668 1.03322
0.0356445 0.995328
0.0366211 0.979968
0.0375977 0.9984
0.0385742 1.01376
0.0395508 1.0455
0.0405273 1.00557
0.0415039 1.00557
0.0424805 0.98816
0.043457 0.97792
0.0444336 1.03219
0.0454102 0.96256
0.0463867 0.966656
0.0473633 1.02195
0.0483398 0.982016
0.0493164 1.01478
0.050293 0.98816
0.0512695 1.00454
0.0522461 1.0025
0.0532227 1.00045
0.0541992 0.995328
0.0551758 1.01376
0.0561523 0.985088
0.0571289 0.991232
0.0581055 0.994304
0.059082 0.997376
0.0600586 1.00045
0.0610352 0.995328
0.0620117 1.02093
0.0629883 0.949248
0.0639648 1.01274
0.0649414 1.00045
0.065918 0.996352
0.0668945 1.02093
0.0678711 0.992256
0.0688477 0.980992
0.0698242 0.994304
0.0708008 0.980992
0.0717773 1.0025
0.0727539 1.00966
0.0737305 0.980992
0.074707 1.00966
0.0756836 1.01581
0.0766602 0.960512
0.0776367 0.990208
0.0786133 0.996352
0.0795898 0.9984
0.0805664 0.992256
0.081543 1.01683
0.0825195 0.999424
0.0834961 0.992256
0.0844727 0.997376
0.0854492 1.00557
0.0864258 0.9984
0.0874023 0.989184
0.0883789 1.0025
0.0893555 1.04141
0.090332 1.01581
0.0913086 1.00454
0.0922852 1.00557
0.0932617 0.971776
0.0942383 0.984064
0.0952148 1.00659
0.0961914 1.00762
0.097168 0.996352
0.0981445 0.98816
0.0991211 0.982016
0.100098 1.00454
0.101074 0.997376
0.102051 1.00966
0.103027 0.999424
0.104004 1.00762
0.10498 1.01478
0.105957 0.985088
0.106934 0.99328
0.10791 0.975872
0.108887 1.01274
0.109863 0.991232
0.11084 1.01478
0.111816 1.00966
0.112793 1.02912
0.11377 0.971776
0.114746 1.00352
0.115723 1.00762
0.116699 1.00864
0.117676 0.989184
0.118652 1.01274
0.119629 1.02707
0.120605 0.98816
0.121582 0.989184
0.122559 1.01478
0.123535 1.02195
0.124512 1.00147
0.125488 1.03834
0.126465 0.9984
0.127441 1.0025
0.128418 0.9472
0.129395 0.985088
0.130371 1.01581
0.131348 1.01786
0.132324 1.01069
0.133301 0.991232
0.134277 0.976896
0.135254 1.01274
0.13623 0.997376
0.137207 0.98304
0.138184 0.9984
0.13916 1.04243
0.140137 0.994304
0.141113 0.986112
0.14209 0.999424
0.143066 0.984064
0.144043 0.992256
0.14502 0.999424
0.145996 1.00454
0.146973 0.997376
0.147949 0.978944
0.148926 0.984064
0.149902 0.994304
0.150879 0.999424
0.151855 1.0025
0.152832 1.024
0.153809 0.98304
0.154785 0.992256
0.155762 1.02912
0.156738 1.02093
0.157715 0.959488
0.158691 0.974848
0.159668 1.01478
0.160645 0.95744
0.161621 0.98816
0.162598 1.00045
0.163574 1.02195
0.164551 1.0199
0.165527 1.00147
0.166504 1.01581
0.16748 0.992256
0.168457 1.02195
0.169434 0.996352
0.17041 0.989184
0.171387 1.00557
0.172363 1.0281
0.17334 0.971776
0.174316 1.00147
0.175293 0.975872
0.17627 1.01376
0.177246 1.0199
0.178223 0.98816
0.179199 0.985088
0.180176 0.975872
0.181152 1.01274
0.182129 0.99328
0.183105 1.024
0.184082 1.00352
0.185059 0.99328
0.186035 0.95744
0.187012 0.995328
0.187988 0.996352
0.188965 0.987136
0.189941 1.01478
0.190918 0.996352
0.191895 0.992256
0.192871 1.01581
0.193848 1.04755
0.194824 0.992256
0.195801 1.00045
0.196777 1.0537
0.197754 1.04038
0.19873 0.987136
0.199707 0.98816
0.200684 1.00864
0.20166 0.990208
0.202637 0.995328
0.203613 0.98304
0.20459 0.990208
0.205566 1.0025
0.206543 1.01171
0.20752 0.996352
0.208496 0.986112
0.209473 0.987136
0.210449 0.991232
0.211426 0.999424
0.212402 0.969728
0.213379 0.971776
0.214355 1.0025
0.215332 0.980992
0.216309 0.995328
0.217285 1.01376
0.218262 0.984064
0.219238 0.98816
0.220215 1.0496
0.221191 1.01786
0.222168 1.01683
0.223145 0.984064
0.224121 1.00966
0.225098 0.969728
0.226074 1.00864
0.227051 1.00659
0.228027 1.0281
0.229004 0.961536
0.22998 0.996352
0.230957 1.01786
0.231934 1.02298
0.23291 1.00147
0.233887 0.980992
0.234863 0.987136
0.23584 0.992256
0.236816 1.01786
0.237793 1.00557
0.23877 0.999424
0.239746 1.01478
0.240723 0.97792
0.241699 0.990208
0.242676 1.01888
0.243652 0.996352
0.244629 1.01376
0.245605 1.01171
0.246582 0.978944
0.247559 0.997376
0.248535 1.02707
0.249512 1.00352
0.250488 0.976896
0.251465 0.99328
0.252441 1.01581
0.253418 1.00557
0.254395 0.966656
0.255371 1.0199
0.256348 0.996352
0.257324 1.0199
0.258301 1.01888
0.259277 0.989184
0.260254 0.97792
0.26123 0.997376
0.262207 1.01581
0.263184 0.98304
0.26416 1.00352
0.265137 1.00864
0.266113 1.04858
0.26709 1.01069
0.268066 0.978944
0.269043 1.01069
0.27002 0.946176
0.270996 1.00045
0.271973 1.024
0.272949 0.999424
0.273926 1.01376
0.274902 0.997376
0.275879 1.00147
0.276855 0.990208
0.277832 1.00147
0.278809 0.994304
0.279785 1.00659
0.280762 0.98816
0.281738 0.987136
0.282715 0.9984
0.283691 0.969728
0.284668 0.987136
0.285645 0.974848
0.286621 1.03014
0.287598 1.00557
0.288574 1.02502
0.289551 1.00966
0.290527 1.024
0.291504 1.00352
0.29248 1.00557
0.293457 0.991232
0.294434 0.9728
0.29541 1.00864
0.296387 0.979968
0.297363 0.991232
0.29834 0.996352
0.299316 0.989184
0.300293 1.02298
0.30127 0.96768
0.302246 0.978944
0.303223 0.999424
0.304199 0.98816
0.305176 0.9984
0.306152 1.00147
0.307129 0.995328
0.308105 0.995328
0.309082 0.994304
0.310059 1.01478
0.311035 0.985088
0.312012 0.968704
0.312988 0.989184
0.313965 0.974848
0.314941 1.00966
0.315918 1.00454
0.316895 0.997376
0.317871 0.992256
0.318848 1.01274
0.319824 0.980992
0.320801 0.995328
0.321777 1.00557
0.322754 0.996352
0.32373 0.97792
0.324707 0.997376
0.325684 0.992256
0.32666 1.00454
0.327637 1.0025
0.328613 1.00966
0.32959 1.02195
0.330566 0.996352
0.331543 0.994304
0.33252 0.986112
0.333496 0.994304
0.334473 1.01683
0.335449 1.01274
0.336426 1.00864
0.337402 0.990208
0.338379 1.02502
0.339355 1.01274
0.340332 1.02195
0.341309 0.996352
0.342285 0.958464
0.343262 1.01888
0.344238 1.00454
0.345215 1.00557
0.346191 0.994304
0.347168 1.00864
0.348145 1.04243
0.349121 0.996352
0.350098 0.992256
0.351074 1.01581
0.352051 1.01171
0.353027 0.989184
0.354004 1.02605
0.35498 1.00762
0.355957 0.994304
0.356934 0.995328
0.35791 1.00352
0.358887 0.991232
0.359863 0.987136
0.36084 0.966656
0.361816 1.00045
0.362793 1.01171
0.36377 0.99328
0.364746 0.973824
0.365723 1.05882
0.366699 0.9984
0.367676 1.00352
0.368652 1.01171
0.369629 1.03219
0.370605 0.985088
0.371582 0.999424
0.372559 1.00557
0.373535 1.03117
0.374512 1.02298
0.375488 1.00557
0.376465 1.02195
0.377441 0.989184
0.378418 1.024
0.379395 0.982016
0.380371 0.99328
0.381348 0.990208
0.382324 1.01069
0.383301 0.982016
0.384277 0.96768
0.385254 0.996352
0.38623 0.978944
0.387207 1.00864
0.388184 0.969728
0.38916 0.986112
0.390137 0.971776
0.391113 1.00864
0.39209 0.974848
0.393066 0.986112
0.394043 1.01171
0.39502 0.978944
0.395996 0.987136
0.396973 0.985088
0.397949 1.02502
0.398926 0.970752
0.399902 0.98304
0.400879 0.999424
0.401855 1.00147
0.402832 1.02605
0.403809 1.01171
0.404785 1.01274
0.405762 0.994304
0.406738 1.00864
0.407715 0.999424
0.408691 0.991232
0.409668 1.01786
0.410645 0.99328
0.411621 0.997376
0.412598 1.00659
0.413574 1.00147
0.414551 0.999424
0.415527 0.9728
0.416504 0.979968
0.41748 1.02093
0.418457 1.01786
0.419434 0.99328
0.42041 0.985088
0.421387 1.01478
0.422363 1.01478
0.42334 0.995328
0.424316 1.01171
0.425293 1.01478
0.42627 1.00454
0.427246 1.00557
0.428223 1.01171
0.429199 1.02195
0.430176 1.00557
0.431152 0.98304
0.432129 1.0025
0.433105 0.996352
0.434082 1.03014
0.435059 1.03014
0.436035 1.00352
0.437012 0.973824
0.437988 0.99328
0.438965 0.979968
0.439941 0.991232
0.440918 0.9984
0.441895 0.9728
0.442871 0.979968
0.443848 1.00762
0.444824 1.00864
0.445801 0.994304
0.446777 0.989184
0.447754 1.02093
0.44873 0.990208
0.449707 0.997376
0.450684 1.01069
0.45166 0.994304
0.452637 0.997376
0.453613 1.01581
0.45459 1.02707
0.455566 1.04858
0.456543 0.98304
0.45752 1.03219
0.458496 1.00762
0.459473 1.0025
0.460449 1.0281
0.461426 1.01171
0.462402 1.02605
0.463379 1.0025
0.464355 0.994304
0.465332 1.00045
0.466309 1.00762
0.467285 1.00045
0.468262 0.999424
0.469238 1.00045
0.470215 1.00147
0.471191 1.02298
0.472168 1.00864
0.473145 1.00762
0.474121 0.979968
0.475098 0.99328
0.476074 1.00762
0.477051 0.979968
0.478027 0.975872
0.479004 1.02298
0.47998 0.984064
0.480957 1.01581
0.481934 1.01069
0.48291 1.02195
0.483887 1.00864
0.484863 0.986112
0.48584 1.01581
0.486816 0.95232
0.487793 0.975872
0.48877 0.978944
0.489746 0.970752
0.490723 1.00966
0.491699 1.01069
0.492676 1.03629
0.493652 1.00966
0.494629 0.995328
0.495605 1.01274
0.496582 1.03014
0.497559 0.968704
0.498535 1.00864
0.499512 1.02605
0.500488 1.01478
0.501465 1.024
0.502441 1.01069
0.503418 0.978944
0.504395 1.01581
0.505371 0.995328
0.506348 0.990208
0.507324 1.02502
0.508301 0.987136
0.509277 0.986112
0.510254 0.966656
0.51123 0.996352
0.512207 0.995328
0.513184 1.00762
0.51416 0.9984
0.515137 0.98304
0.516113 1.00352
0.51709 1.01171
0.518066 0.9984
0.519043 0.990208
0.52002 1.00762
0.520996 0.973824
0.521973 1.00864
0.522949 1.00966
0.523926 0.996352
0.524902 0.989184
0.525879 0.994304
0.526855 1.00352
0.527832 0.989184
0.528809 0.966656
0.529785 0.976896
0.530762 0.96768
0.531738 0.994304
0.532715 0.9984
0.533691 1.00045
0.534668 1.01581
0.535645 0.974848
0.536621 1.00762
0.537598 1.01786
0.538574 0.990208
0.539551 0.986112
0.540527 0.932864
0.541504 0.991232
0.54248 0.995328
0.543457 0.96256
0.544434 0.9984
0.54541 1.00352
0.546387 0.980992
0.547363 1.01683
0.54834 1.03629
0.549316 1.02912
0.550293 1.02707
0.55127 0.971776
0.552246 1.024
0.553223 0.974848
0.554199 1.02707
0.555176 0.98304
0.556152 0.99328
0.557129 1.01683
0.558105 1.01683
0.559082 1.00147
0.560059 0.990208
0.561035 0.98304
0.562012 0.985088
0.562988 1.01171
0.563965 0.991232
0.564941 0.984064
0.565918 0.995328
0.566895 0.994304
0.567871 1.00966
0.568848 1.00352
0.569824 1.01478
0.570801 0.963584
0.571777 1.03014
0.572754 0.987136
0.57373 0.970752
0.574707 0.971776
0.575684 1.03219
0.57666 0.997376
0.577637 1.01376
0.578613 1.01478
0.57959 0.9984
0.580566 0.978944
0.581543 1.0281
0.58252 1.00147
0.583496 1.02502
0.584473 1.00147
0.585449 0.985088
0.586426 1.00762
0.587402 0.987136
0.588379 0.9728
0.589355 1.05267
0.590332 0.994304
0.591309 1.01888
0.592285 0.974848
0.593262 1.01683
0.594238 0.975872
0.595215 1.01888
0.596191 0.994304
0.597168 0.996352
0.598145 1.00864
0.599121 0.986112
0.600098 1.02707
0.601074 0.9984
0.602051 0.982016
0.603027 0.985088
0.604004 1.01171
0.60498 0.9984
0.605957 1.00864
0.606934 0.970752
0.60791 1.00557
0.608887 1.01888
0.609863 1.01786
0.61084 1.01478
0.611816 0.97792
0.612793 0.97792
0.61377 1.00966
0.614746 1.01069
0.615723 1.02298
0.616699 1.02093
0.617676 0.990208
0.618652 1.01888
0.619629 1.03424
0.620605 0.980992
0.621582 1.01274
0.622559 0.990208
0.623535 1.00966
0.624512 1.024
0.625488 1.0199
0.626465 0.995328
0.627441 1.01581
0.628418 0.98816
0.629395 1.01274
0.630371 0.992256
0.631348 1.02195
0.632324 0.985088
0.633301 1.01888
0.634277 0.997376
0.635254 1.024
0.63623 1.00147
0.637207 1.03117
0.638184 1.01478
0.63916 0.991232
0.640137 0.984064
0.641113 0.9984
0.64209 0.992256
0.643066 1.01069
0.644043 1.00864
0.64502 1.00454
0.645996 0.999424
0.646973 0.986112
0.647949 0.986112
0.648926 0.965632
0.649902 1.00454
0.650879 0.991232
0.651855 1.01376
0.652832 0.975872
0.653809 0.966656
0.654785 0.990208
0.655762 1.01171
0.656738 1.01683
0.657715 0.987136
0.658691 1.00864
0.659668 0.997376
0.660645 0.99328
0.661621 1.01171
0.662598 1.01274
0.663574 0.994304
0.664551 1.00762
0.665527 0.992256
0.666504 0.990208
0.66748 0.984064
0.668457 1.01376
0.669434 0.965632
0.67041 0.9984
0.671387 0.970752
0.672363 1.01786
0.67334 0.991232
0.674316 1.00147
0.675293 1.0281
0.67627 0.966656
0.677246 0.98816
0.678223 0.986112
0.679199 1.01581
0.680176 1.01274
0.681152 1.00147
0.682129 1.00762
0.683105 1.01069
0.684082 1.01581
0.685059 1.00659
0.686035 1.02093
0.687012 0.965632
0.687988 0.9984
0.688965 1.04038
0.689941 0.99328
0.690918 1.03117
0.691895 0.980992
0.692871 0.990208
0.693848 0.987136
0.694824 0.973824
0.695801 1.00557
0.696777 1.02502
0.697754 0.987136
0.69873 0.984064
0.699707 0.971776
0.700684 1.01274
0.70166 0.991232
0.702637 1.01683
0.703613 1.00659
0.70459 1.03834
0.705566 1.01786
0.706543 1.00966
0.70752 0.999424
0.708496 1.00352
0.709473 0.986112
0.710449 1.02093
0.711426 0.980992
0.712402 1.01274
0.713379 1.01478
0.714355 1.02195
0.715332 0.978944
0.716309 1.01786
0.717285 1.02707
0.718262 0.965632
0.719238 0.980992
0.720215 0.987136
0.721191 1.01478
0.722168 1.01581
0.723145 1.00659
0.724121 0.970752
0.725098 0.9984
0.726074 0.99328
0.727051 1.0281
0.728027 0.980992
0.729004 1.00557
0.72998 1.02707
0.730957 0.961536
0.731934 1.0281
0.73291 0.987136
0.733887 1.02912
0.734863 0.961536
0.73584 0.987136
0.736816 1.01581
0.737793 1.01069
0.73877 1.00864
0.739746 1.01274
0.740723 0.990208
0.741699 1.02195
0.742676 1.00864
0.743652 1.01581
0.744629 0.997376
0.745605 0.989184
0.746582 0.968704
0.747559 0.991232
0.748535 1.02605
0.749512 0.989184
0.750488 1.024
0.751465 0.98816
0.752441 0.992256
0.753418 0.9728
0.754395 1.01786
0.755371 1.03322
0.756348 1.01478
0.757324 1.03117
0.758301 0.98816
0.759277 0.995328
0.760254 0.985088
0.76123 0.982016
0.762207 1.00147
0.763184 1.05165
0.76416 0.996352
0.765137 1.02195
0.766113 0.991232
0.76709 0.984064
0.768066 0.980992
0.769043 1.00557
0.77002 0.99328
0.770996 1.03117
0.771973 0.991232
0.772949 0.963584
0.773926 0.970752
0.774902 0.9984
0.775879 1.00966
0.776855 1.01786
0.777832 0.991232
0.778809 0.966656
0.779785 1.03629
0.780762 1.04448
0.781738 0.979968
0.782715 0.982016
0.783691 1.00454
0.784668 1.01786
0.785645 0.999424
0.786621 1.00557
0.787598 1.024
0.788574 1.02298
0.789551 1.01581
0.790527 1.00557
0.791504 1.00966
0.79248 1.00352
0.793457 1.01274
0.794434 0.9984
0.79541 0.994304
0.796387 0.990208
0.797363 1.01171
0.79834 1.00352
0.799316 0.982016
0.800293 0.985088
0.80127 0.99328
0.802246 1.00147
0.803223 0.989184
0.804199 1.00864
0.805176 1.01171
0.806152 1.00352
0.807129 0.984064
0.808105 0.992256
0.809082 1.01376
0.810059 0.996352
0.811035 1.01376
0.812012 1.0025
0.812988 1.02502
0.813965 0.970752
0.814941 1.00454
0.815918 1.00557
0.816895 1.00557
0.817871 0.982016
0.818848 0.992256
0.819824 0.991232
0.820801 0.948224
0.821777 0.995328
0.822754 1.01581
0.82373 0.990208
0.824707 0.994304
0.825684 1.00762
0.82666 1.00864
0.827637 1.00762
0.828613 0.980992
0.82959 0.985088
0.830566 0.994304
0.831543 1.01171
0.83252 0.984064
0.833496 0.992256
0.834473 1.0025
0.835449 0.984064
0.836426 0.992256
0.837402 0.987136
0.838379 0.99328
0.839355 0.978944
0.840332 0.999424
0.841309 1.00557
0.842285 0.966656
0.843262 0.99328
0.844238 1.02502
0.845215 0.985088
0.846191 1.03834
0.847168 0.987136
0.848145 1.00659
0.849121 1.02298
0.850098 1.01376
0.851074 1.01376
0.852051 1.01683
0.853027 0.995328
0.854004 0.978944
0.85498 0.980992
0.855957 1.01581
0.856934 0.975872
0.85791 1.02195
0.858887 1.03014
0.859863 0.997376
0.86084 1.00352
0.861816 0.969728
0.862793 1.01581
0.86377 1.00966
0.864746 0.991232
0.865723 1.0025
0.866699 1.00454
0.867676 0.98304
0.868652 1.00352
0.869629 1.00762
0.870605 1.01683
0.871582 0.994304
0.872559 0.996352
0.873535 1.03117
0.874512 0.985088
0.875488 1.03526
0.876465 0.980992
0.877441 0.982016
0.878418 0.980992
0.879395 1.02093
0.880371 0.968704
0.881348 0.999424
0.882324 1.01171
0.883301 1.00454
0.884277 0.992256
0.885254 0.980992
0.88623 1.0025
0.887207 1.01683
0.888184 0.976896
0.88916 0.96256
0.890137 1.00352
0.891113 1.02093
0.89209 0.990208
0.893066 0.991232
0.894043 1.01069
0.89502 0.989184
0.895996 0.984064
0.896973 0.960512
0.897949 0.997376
0.898926 1.02195
0.899902 0.986112
0.900879 1.02093
0.901855 0.979968
0.902832 0.987136
0.903809 1.02605
0.904785 0.991232
0.905762 1.01069
0.906738 0.976896
0.907715 0.969728
0.908691 0.986112
0.909668 1.00045
0.910645 0.973824
0.911621 1.01581
0.912598 1.03219
0.913574 0.975872
0.914551 1.01581
0.915527 1.00966
0.916504 0.99328
0.91748 1.00659
0.918457 1.024
0.919434 0.969728
0.92041 1.01683
0.921387 1.00454
0.922363 1.00147
0.92334 0.98816
0.924316 0.985088
0.925293 1.0199
0.92627 1.03731
0.927246 1.00147
0.928223 0.98304
0.929199 0.990208
0.930176 0.974848
0.931152 1.02195
0.932129 1.0281
0.933105 0.986112
0.934082 1.01786
0.935059 0.963584
0.936035 1.01171
0.937012 0.987136
0.937988 1.01376
0.938965 0.9984
0.939941 1.00659
0.940918 1.02298
0.941895 0.996352
0.942871 1.00352
0.943848 0.982016
0.944824 0.979968
0.945801 1.0496
0.946777 1.00659
0.947754 1.0199
0.94873 1.04858
0.949707 1.01683
0.950684 0.98816
0.95166 1.0025
0.952637 1.01376
0.953613 1.03322
0.95459 1.0199
0.955566 1.01376
0.956543 0.991232
0.95752 0.986112
0.958496 1.03014
0.959473 0.966656
0.960449 0.968704
0.961426 1.00352
0.962402 1.00045
0.963379 0.98816
0.964355 1.0281
0.965332 1.01683
0.966309 1.01581
0.967285 1.00352
0.968262 0.97792
0.969238 0.990208
0.970215 0.999424
0.971191 1.01274
0.972168 0.997376
0.973145 0.990208
0.974121 0.9984
0.975098 0.985088
0.976074 0.98816
0.977051 0.999424
0.978027 0.996352
0.979004 0.990208
0.97998 1.0025
0.980957 1.01069
0.981934 1.00454
0.98291 0.973824
0.983887 0.99328
0.984863 0.994304
0.98584 0.945152
0.986816 0.989184
0.987793 1.00762
0.98877 1.024
0.989746 1.03424
0.990723 1.00147
0.991699 1.02707
0.992676 1.01171
0.993652 0.994304
0.994629 0.975872
0.995605 1.03014
0.996582 0.991232
0.997559 0.973824
0.998535 0.9728
0.999512 0.994304


==> data/max-2-1M-00-positions-1-xmax-128-bins.dat <==
0.00390625 0.992896
0.0117188 1.00211
0.0195312 0.993024
0.0273438 1.00262
0.0351562 1.00672
0.0429688 0.998016
0.0507812 1.00122
0.0585938 0.999808
0.0664062 0.993408
0.0742188 0.993792
0.0820312 0.999808
0.0898438 1.00365
0.0976562 0.99584
0.105469 0.999808
0.113281 1.00454
0.121094 1.00557
0.128906 1.00198
0.136719 0.999552
0.144531 0.992768
0.152344 1.00109
0.160156 0.992256
0.167969 1.00531
0.175781 0.998016
0.183594 0.994432
0.191406 1.00531
0.199219 1.008
0.207031 0.993536
0.214844 0.989696
0.222656 1.00557
0.230469 1.00198
0.238281 0.998144
0.246094 1.00595
0.253906 0.999296
0.261719 0.999296
0.269531 1.00237
0.277344 0.999168
0.285156 0.997248
0.292969 0.999424
0.300781 0.991744
0.308594 0.994176
0.316406 0.9952
0.324219 0.99648
0.332031 1.00403
0.339844 1.00403
0.347656 1.00749
0.355469 1.00237
0.363281 0.998784
0.371094 1.01146
0.378906 1.00211
0.386719 0.982656
0.394531 0.994688
0.402344 0.999936
0.410156 1.00198
0.417969 0.998016
0.425781 1.01005
0.433594 1.00314
0.441406 0.991488
0.449219 0.999296
0.457031 1.01811
0.464844 1.00531
0.472656 1.00275
0.480469 1.0025
0.488281 0.98752
0.496094 1.01094
0.503906 1.00685
0.511719 0.99008
0.519531 1.00045
0.527344 0.985472
0.535156 0.999936
0.542969 0.981376
0.550781 1.01338
0.558594 0.996224
0.566406 1.00058
0.574219 0.99584
0.582031 1.00416
0.589844 1.00314
0.597656 1.0007
0.605469 0.997632
0.613281 1.00659
0.621094 1.00762
0.628906 1.0039
0.636719 1.00787
0.644531 0.998272
0.652344 0.989952
0.660156 1.00275
0.667969 0.990336
0.675781 0.999424
0.683594 1.00518
0.691406 0.999424
0.699219 0.999296
0.707031 1.0103
0.714844 1.0025
0.722656 0.995968
0.730469 1.00595
0.738281 1.00109
0.746094 0.998272
0.753906 1.00928
0.761719 1.00275
0.769531 0.99264
0.777344 1.00442
0.785156 1.00454
0.792969 1.00378
0.800781 0.996864
0.808594 1.00224
0.816406 0.99712
0.824219 0.995968
0.832031 0.991872
0.839844 0.989568
0.847656 1.01158
0.855469 1.00198
0.863281 0.999296
0.871094 1.00224
0.878906 0.997504
0.886719 0.992512
0.894531 0.993024
0.902344 1.00301
0.910156 0.99136
0.917969 1.00506
0.925781 1.00083
0.933594 0.998912
0.941406 1.00045
0.949219 1.01824
0.957031 1.00122
0.964844 1.00429
0.972656 0.9952
0.980469 0.996352
0.988281 1.00288
0.996094 0.993024


==> data/max-2-1M-00-positions-1-xmax-256-bins.dat <==
0.00195312 0.986112
0.00585938 0.99968
0.00976562 1.01376
0.0136719 0.990464
0.0175781 0.99072
0.0214844 0.995328
0.0253906 1.00557
0.0292969 0.99968
0.0332031 1.01658
0.0371094 0.996864
0.0410156 1.0112
0.0449219 0.984832
0.0488281 1.00173
0.0527344 1.0007
0.0566406 0.996096
0.0605469 1.00352
0.0644531 0.989696
0.0683594 0.99712
0.0722656 0.993536
0.0761719 0.994048
0.0800781 1.00096
0.0839844 0.998656
0.0878906 1.00787
0.0917969 0.999424
0.0957031 0.998656
0.0996094 0.993024
0.103516 1.00787
0.107422 0.991744
0.111328 1.0112
0.115234 0.997888
0.119141 1.00429
0.123047 1.00685
0.126953 0.996608
0.130859 1.00736
0.134766 0.99456
0.138672 1.00454
0.142578 0.990464
0.146484 0.995072
0.150391 0.995072
0.154297 1.0071
0.158203 0.992512
0.162109 0.992
0.166016 1.00736
0.169922 1.00326
0.173828 0.994304
0.177734 1.00173
0.181641 1.00147
0.185547 0.987392
0.189453 0.998656
0.193359 1.01197
0.197266 1.02042
0.201172 0.995584
0.205078 0.996864
0.208984 0.990208
0.212891 0.985856
0.216797 0.993536
0.220703 1.01811
0.224609 0.993024
0.228516 0.998144
0.232422 1.00582
0.236328 1.0007
0.240234 0.995584
0.244141 1.01018
0.248047 1.00173
0.251953 0.997888
0.255859 1.0007
0.259766 0.99584
0.263672 1.00275
0.267578 1.01222
0.271484 0.992512
0.275391 1.0007
0.279297 0.997632
0.283203 0.9856
0.287109 1.0089
0.291016 1.01069
0.294922 0.98816
0.298828 0.999936
0.302734 0.983552
0.306641 0.997632
0.310547 0.99072
0.314453 0.99456
0.318359 0.99584
0.322266 0.993792
0.326172 0.999168
0.330078 1.00557
0.333984 1.0025
0.337891 1.00915
0.341797 0.998912
0.345703 1.00326
0.349609 1.01171
0.353516 1.00864
0.357422 0.996096
0.361328 0.991488
0.365234 1.00608
0.369141 1.00813
0.373047 1.01478
0.376953 1.01018
0.380859 0.994048
0.384766 0.981248
0.388672 0.984064
0.392578 0.995328
0.396484 0.994048
0.400391 0.988672
0.404297 1.0112
0.408203 1.00429
0.412109 0.99968
0.416016 0.99328
0.419922 1.00275
0.423828 1.00915
0.427734 1.01094
0.431641 0.996864
0.435547 1.00941
0.439453 0.99072
0.443359 0.992256
0.447266 0.998656
0.451172 0.999936
0.455078 1.01862
0.458984 1.0176
0.462891 1.00864
0.466797 1.00198
0.470703 1.00838
0.474609 0.99712
0.478516 0.99072
0.482422 1.01427
0.486328 0.982528
0.490234 0.992512
0.494141 1.0135
0.498047 1.00838
0.501953 1.0071
0.505859 1.00659
0.509766 0.984064
0.513672 0.996096
0.517578 1.00096
0.521484 0.999936
0.525391 0.99584
0.529297 0.975104
0.533203 1.00224
0.537109 0.997632
0.541016 0.976384
0.544922 0.986368
0.548828 1.02733
0.552734 0.999424
0.556641 1.0025
0.560547 0.989952
0.564453 0.995584
0.568359 1.00557
0.572266 0.987904
0.576172 1.00378
0.580078 1.00506
0.583984 1.00326
0.587891 1.00506
0.591797 1.00122
0.595703 0.996352
0.599609 1.00506
0.603516 0.994304
0.607422 1.00096
0.611328 0.99712
0.615234 1.01606
0.619141 1.00608
0.623047 1.00915
0.626953 1.0048
0.630859 1.00301
0.634766 1.01043
0.638672 1.00531
0.642578 1.0025
0.646484 0.994048
0.650391 0.993792
0.654297 0.986112
0.658203 1.0025
0.662109 1.00301
0.666016 0.993536
0.669922 0.987136
0.673828 1.00966
0.677734 0.989184
0.681641 1.00813
0.685547 1.00224
0.689453 1.01581
0.693359 0.98304
0.697266 1.00045
0.701172 0.998144
0.705078 1.01811
0.708984 1.0025
0.712891 1.00762
0.716797 0.997376
0.720703 0.99968
0.724609 0.992256
0.728516 1.01043
0.732422 1.00147
0.736328 0.993792
0.740234 1.00838
0.744141 1.00275
0.748047 0.993792
0.751953 0.994304
0.755859 1.02426
0.759766 0.987648
0.763672 1.01786
0.767578 0.990464
0.771484 0.994816
0.775391 0.999168
0.779297 1.00966
0.783203 0.996096
0.787109 1.01299
0.791016 1.00864
0.794922 0.998912
0.798828 0.995584
0.802734 0.998144
0.806641 0.997888
0.810547 1.00659
0.814453 1.00147
0.818359 0.992768
0.822266 0.987392
0.826172 1.00454
0.830078 0.993024
0.833984 0.99072
0.837891 0.987904
0.841797 0.991232
0.845703 1.0089
0.849609 1.01427
0.853516 0.993024
0.857422 1.01094
0.861328 0.996608
0.865234 1.00198
0.869141 1.00275
0.873047 1.00173
0.876953 0.994816
0.880859 1.00019
0.884766 0.995072
0.888672 0.989952
0.892578 1.00326
0.896484 0.982784
0.900391 1.00224
0.904297 1.00378
0.908203 0.983296
0.912109 0.999424
0.916016 1.00634
0.919922 1.00378
0.923828 0.998656
0.927734 1.00301
0.931641 1.00275
0.935547 0.995072
0.939453 1.01043
0.943359 0.990464
0.947266 1.03117
0.951172 1.00531
0.955078 1.01453
0.958984 0.987904
0.962891 1.00506
0.966797 1.00352
0.970703 0.999936
0.974609 0.990464
0.978516 0.99712
0.982422 0.995584
0.986328 0.984064
0.990234 1.0217
0.994141 1.00301
0.998047 0.98304


==> data/max-2-1M-00-positions-1-xmax-32-bins.dat <==
0.015625 0.997664
0.046875 1.00144
0.078125 0.997664
0.109375 1.00144
0.140625 0.998848
0.171875 0.997504
0.203125 0.999136
0.234375 1.00291
0.265625 1.00003
0.296875 0.995648
0.328125 0.999936
0.359375 1.00502
0.390625 0.994848
0.421875 1.0033
0.453125 1.00355
0.484375 1.00093
0.515625 0.995712
0.546875 0.997728
0.578125 1.00093
0.609375 1.00314
0.640625 1
0.671875 0.999424
0.703125 1.00288
0.734375 1.00032
0.765625 1.00227
0.796875 1.00186
0.828125 0.993632
0.859375 1.00378
0.890625 0.996512
0.921875 0.99904
0.953125 1.00605
0.984375 0.996864


==> data/max-2-1M-00-positions-1-xmax-512-bins.dat <==
0.000976562 0.974336
0.00292969 0.997888
0.00488281 1.00813
0.00683594 0.991232
0.00878906 1.01376
0.0107422 1.01376
0.0126953 0.987136
0.0146484 0.993792
0.0166016 0.98048
0.0185547 1.00096
0.0205078 0.983552
0.0224609 1.0071
0.0244141 1.00608
0.0263672 1.00506
0.0283203 0.99072
0.0302734 1.00864
0.0322266 1.0112
0.0341797 1.02195
0.0361328 0.987648
0.0380859 1.00608
0.0400391 1.02554
0.0419922 0.996864
0.0439453 1.00506
0.0458984 0.964608
0.0478516 1.00198
0.0498047 1.00147
0.0517578 1.00352
0.0537109 0.997888
0.0556641 0.999424
0.0576172 0.992768
0.0595703 0.998912
0.0615234 1.00813
0.0634766 0.980992
0.0654297 0.9984
0.0673828 1.00659
0.0693359 0.987648
0.0712891 0.991744
0.0732422 0.995328
0.0751953 1.01274
0.0771484 0.97536
0.0791016 0.997376
0.0810547 1.00454
0.0830078 0.99584
0.0849609 1.00147
0.0869141 0.993792
0.0888672 1.02195
0.0908203 1.01018
0.0927734 0.988672
0.0947266 0.995328
0.0966797 1.00198
0.0986328 0.985088
0.100586 1.00096
0.102539 1.00454
0.104492 1.0112
0.106445 0.989184
0.108398 0.994304
0.110352 1.00301
0.112305 1.01939
0.114258 0.987648
0.116211 1.00813
0.118164 1.00096
0.120117 1.00762
0.12207 1.00198
0.124023 1.01171
0.125977 1.01837
0.12793 0.974848
0.129883 1.00045
0.131836 1.01427
0.133789 0.984064
0.135742 1.00506
0.137695 0.99072
0.139648 1.01837
0.141602 0.992768
0.143555 0.98816
0.145508 1.00198
0.147461 0.98816
0.149414 0.989184
0.151367 1.00096
0.15332 1.00352
0.155273 1.01069
0.157227 0.990208
0.15918 0.994816
0.161133 0.9728
0.163086 1.0112
0.165039 1.01069
0.166992 1.00403
0.168945 1.00915
0.170898 0.997376
0.172852 0.999936
0.174805 0.988672
0.176758 1.01683
0.178711 0.986624
0.180664 0.994304
0.182617 1.00864
0.18457 0.9984
0.186523 0.976384
0.188477 0.991744
0.19043 1.00557
0.192383 1.00403
0.194336 1.0199
0.196289 1.02707
0.198242 1.01376
0.200195 0.9984
0.202148 0.992768
0.204102 0.986624
0.206055 1.0071
0.208008 0.991232
0.209961 0.989184
0.211914 0.984576
0.213867 0.987136
0.21582 0.98816
0.217773 0.998912
0.219727 1.01888
0.22168 1.01734
0.223633 0.996864
0.225586 0.989184
0.227539 1.01734
0.229492 0.978944
0.231445 1.02042
0.233398 0.991232
0.235352 0.989696
0.237305 1.01171
0.239258 1.0071
0.241211 0.984064
0.243164 1.00762
0.245117 1.01274
0.24707 0.98816
0.249023 1.0153
0.250977 0.985088
0.25293 1.01069
0.254883 0.99328
0.256836 1.00813
0.258789 1.00403
0.260742 0.987648
0.262695 0.999424
0.264648 1.00608
0.266602 1.02963
0.268555 0.994816
0.270508 0.973312
0.272461 1.01171
0.274414 1.00557
0.276367 0.99584
0.27832 0.997888
0.280273 0.997376
0.282227 0.992768
0.28418 0.978432
0.286133 1.0025
0.288086 1.0153
0.290039 1.01683
0.291992 1.00454
0.293945 0.982016
0.295898 0.994304
0.297852 0.993792
0.299805 1.00608
0.301758 0.973312
0.303711 0.993792
0.305664 0.999936
0.307617 0.995328
0.30957 1.00454
0.311523 0.976896
0.313477 0.982016
0.31543 1.0071
0.317383 0.994816
0.319336 0.996864
0.321289 1.00045
0.323242 0.987136
0.325195 0.994816
0.327148 1.00352
0.329102 1.01581
0.331055 0.995328
0.333008 0.990208
0.334961 1.01478
0.336914 0.999424
0.338867 1.01888
0.34082 1.00915
0.342773 0.988672
0.344727 1.00506
0.34668 1.00147
0.348633 1.01939
0.350586 1.00403
0.352539 1.00045
0.354492 1.01683
0.356445 0.994816
0.358398 0.997376
0.360352 0.976896
0.362305 1.00608
0.364258 0.983552
0.366211 1.02861
0.368164 1.00762
0.370117 1.00864
0.37207 1.0025
0.374023 1.02707
0.375977 1.01376
0.37793 1.00659
0.379883 0.987648
0.381836 1.00045
0.383789 0.974848
0.385742 0.987648
0.387695 0.989184
0.389648 0.978944
0.391602 0.991744
0.393555 0.998912
0.395508 0.98304
0.397461 1.00506
0.399414 0.976896
0.401367 1.00045
0.40332 1.01888
0.405273 1.00352
0.407227 1.00403
0.40918 1.00454
0.411133 0.995328
0.413086 1.00403
0.415039 0.986112
0.416992 1.00045
0.418945 1.00557
0.420898 0.999936
0.422852 1.00506
0.424805 1.01325
0.426758 1.00506
0.428711 1.01683
0.430664 0.994304
0.432617 0.999424
0.43457 1.03014
0.436523 0.988672
0.438477 0.986624
0.44043 0.994816
0.442383 0.976384
0.444336 1.00813
0.446289 0.991744
0.448242 1.00557
0.450195 1.00403
0.452148 0.99584
0.454102 1.02144
0.456055 1.01581
0.458008 1.0199
0.459961 1.0153
0.461914 1.01888
0.463867 0.9984
0.46582 1.00403
0.467773 0.999936
0.469727 1.00096
0.47168 1.01581
0.473633 0.993792
0.475586 1.00045
0.477539 0.97792
0.479492 1.00352
0.481445 1.01325
0.483398 1.0153
0.485352 1.00096
0.487305 0.964096
0.489258 0.974848
0.491211 1.01018
0.493164 1.02298
0.495117 1.00403
0.49707 0.999424
0.499023 1.01734
0.500977 1.01939
0.50293 0.994816
0.504883 1.00557
0.506836 1.00762
0.508789 0.986624
0.510742 0.981504
0.512695 1.00147
0.514648 0.99072
0.516602 1.00762
0.518555 0.994304
0.520508 0.99072
0.522461 1.00915
0.524414 0.992768
0.526367 0.998912
0.52832 0.97792
0.530273 0.972288
0.532227 0.996352
0.53418 1.00813
0.536133 0.991232
0.538086 1.00403
0.540039 0.959488
0.541992 0.99328
0.543945 0.98048
0.545898 0.992256
0.547852 1.02656
0.549805 1.0281
0.551758 0.997888
0.553711 1.00096
0.555664 0.98816
0.557617 1.01683
0.55957 0.99584
0.561523 0.984064
0.563477 1.00147
0.56543 0.989696
0.567383 1.00198
0.569336 1.00915
0.571289 0.996864
0.573242 0.978944
0.575195 1.00198
0.577148 1.00557
0.579102 1.00659
0.581055 1.00352
0.583008 1.01325
0.584961 0.99328
0.586914 0.997376
0.588867 1.01274
0.59082 1.00659
0.592773 0.99584
0.594727 0.997376
0.59668 0.995328
0.598633 0.997376
0.600586 1.01274
0.602539 0.983552
0.604492 1.00506
0.606445 0.989696
0.608398 1.01222
0.610352 1.01632
0.612305 0.97792
0.614258 1.01018
0.616211 1.02195
0.618164 1.00454
0.620117 1.00762
0.62207 1.00147
0.624023 1.01683
0.625977 1.00762
0.62793 1.00198
0.629883 1.0025
0.631836 1.00352
0.633789 1.00813
0.635742 1.01274
0.637695 1.02298
0.639648 0.987648
0.641602 0.995328
0.643555 1.00966
0.645508 1.00198
0.647461 0.986112
0.649414 0.985088
0.651367 1.0025
0.65332 0.971264
0.655273 1.00096
0.657227 1.00198
0.65918 1.00301
0.661133 1.0025
0.663086 1.00352
0.665039 0.999936
0.666992 0.987136
0.668945 0.989696
0.670898 0.984576
0.672852 1.00454
0.674805 1.01478
0.676758 0.977408
0.678711 1.00096
0.680664 1.0071
0.682617 1.00915
0.68457 1.0112
0.686523 0.99328
0.688477 1.01939
0.69043 1.01222
0.692383 0.9856
0.694336 0.98048
0.696289 1.0153
0.698242 0.9856
0.700195 0.992256
0.702148 1.00403
0.704102 1.02246
0.706055 1.01376
0.708008 1.00147
0.709961 1.00352
0.711914 0.996864
0.713867 1.01837
0.71582 0.9984
0.717773 0.996352
0.719727 0.984064
0.72168 1.0153
0.723633 0.988672
0.725586 0.99584
0.727539 1.00454
0.729492 1.01632
0.731445 0.994816
0.733398 1.00813
0.735352 0.974336
0.737305 1.01325
0.739258 1.01069
0.741211 1.00608
0.743164 1.01222
0.745117 0.99328
0.74707 0.979968
0.749023 1.00762
0.750977 1.00608
0.75293 0.982528
0.754883 1.02554
0.756836 1.02298
0.758789 0.991744
0.760742 0.983552
0.762695 1.02656
0.764648 1.00915
0.766602 0.987648
0.768555 0.99328
0.770508 1.01222
0.772461 0.977408
0.774414 0.984576
0.776367 1.01376
0.77832 0.978944
0.780273 1.04038
0.782227 0.980992
0.78418 1.0112
0.786133 1.0025
0.788086 1.02349
0.790039 1.01069
0.791992 1.00659
0.793945 1.00557
0.795898 0.992256
0.797852 1.00762
0.799805 0.983552
0.801758 0.997376
0.803711 0.998912
0.805664 1.00762
0.807617 0.98816
0.80957 1.00506
0.811523 1.00813
0.813477 0.997888
0.81543 1.00506
0.817383 0.993792
0.819336 0.991744
0.821289 0.971776
0.823242 1.00301
0.825195 1.00096
0.827148 1.00813
0.829102 0.98304
0.831055 1.00301
0.833008 0.98816
0.834961 0.99328
0.836914 0.989696
0.838867 0.986112
0.84082 1.0025
0.842773 0.979968
0.844727 1.00506
0.84668 1.01274
0.848633 1.01478
0.850586 1.01376
0.852539 1.00608
0.854492 0.979968
0.856445 0.99584
0.858398 1.02605
0.860352 1.00045
0.862305 0.992768
0.864258 1.00045
0.866211 1.00352
0.868164 0.99328
0.870117 1.01222
0.87207 0.995328
0.874023 1.00813
0.875977 1.00813
0.87793 0.981504
0.879883 0.994816
0.881836 1.00557
0.883789 0.9984
0.885742 0.991744
0.887695 0.996864
0.889648 0.98304
0.891602 1.00557
0.893555 1.00096
0.895508 0.986624
0.897461 0.978944
0.899414 1.00403
0.901367 1.00045
0.90332 1.00659
0.905273 1.00096
0.907227 0.973312
0.90918 0.99328
0.911133 0.994816
0.913086 1.00403
0.915039 1.01274
0.916992 0.999936
0.918945 0.996864
0.920898 1.01069
0.922852 0.994816
0.924805 1.0025
0.926758 1.01939
0.928711 0.986624
0.930664 0.9984
0.932617 1.0071
0.93457 0.99072
0.936523 0.999424
0.938477 1.00608
0.94043 1.01478
0.942383 0.999936
0.944336 0.980992
0.946289 1.0281
0.948242 1.03424
0.950195 1.0025
0.952148 1.00813
0.954102 1.02656
0.956055 1.0025
0.958008 1.00813
0.959961 0.96768
0.961914 1.00198
0.963867 1.00813
0.96582 1.01632
0.967773 0.99072
0.969727 0.994816
0.97168 1.00506
0.973633 0.994304
0.975586 0.986624
0.977539 0.997888
0.979492 0.996352
0.981445 1.00762
0.983398 0.983552
0.985352 0.969728
0.987305 0.9984
0.989258 1.02912
0.991211 1.01427
0.993164 1.00301
0.995117 1.00301
0.99707 0.982528
0.999023 0.983552


==> data/max-2-1M-00-positions-1-xmax-64-bins.dat <==
0.0078125 0.997504
0.0234375 0.997824
0.0390625 1.00237
0.0546875 1.00051
0.0703125 0.9936
0.0859375 1.00173
0.101562 0.997824
0.117188 1.00506
0.132812 1.00077
0.148438 0.996928
0.164062 0.998784
0.179688 0.996224
0.195312 1.00666
0.210938 0.991616
0.226562 1.00378
0.242188 1.00205
0.257812 0.999296
0.273438 1.00077
0.289062 0.998336
0.304688 0.99296
0.320312 0.99584
0.335938 1.00403
0.351562 1.00493
0.367188 1.00512
0.382812 0.992384
0.398438 0.997312
0.414062 1
0.429688 1.00659
0.445312 0.995392
0.460938 1.01171
0.476562 1.00262
0.492188 0.999232
0.507812 0.998464
0.523438 0.99296
0.539062 0.990656
0.554688 1.0048
0.570312 0.998208
0.585938 1.00365
0.601562 0.999168
0.617188 1.0071
0.632812 1.00589
0.648438 0.994112
0.664062 0.996544
0.679688 1.0023
0.695312 0.99936
0.710938 1.0064
0.726562 1.00096
0.742188 0.99968
0.757812 1.00602
0.773438 0.998528
0.789062 1.00416
0.804688 0.999552
0.820312 0.996544
0.835938 0.99072
0.851562 1.00678
0.867188 1.00077
0.882812 0.995008
0.898438 0.998016
0.914062 0.998208
0.929688 0.999872
0.945312 1.00934
0.960938 1.00275
0.976562 0.995776
0.992188 0.997952


==> data/max-7-1M-00-intervals-4-xmax-1024-bins.dat <==
0.00195312 0.518656
0.00585938 0.510976
0.00976562 0.512256
0.0136719 0.513792
0.0175781 0.51968
0.0214844 0.512768
0.0253906 0.479488
0.0292969 0.486144
0.0332031 0.489984
0.0371094 0.498944
0.0410156 0.525056
0.0449219 0.495616
0.0488281 0.49152
0.0527344 0.50688
0.0566406 0.50688
0.0605469 0.510208
0.0644531 0.517376
0.0683594 0.471296
0.0722656 0.52352
0.0761719 0.50944
0.0800781 0.514816
0.0839844 0.503552
0.0878906 0.506368
0.0917969 0.51456
0.0957031 0.515584
0.0996094 0.51712
0.103516 0.508416
0.107422 0.518912
0.111328 0.49664
0.115234 0.503552
0.119141 0.535552
0.123047 0.519168
0.126953 0.518656
0.130859 0.494592
0.134766 0.500224
0.138672 0.501504
0.142578 0.513536
0.146484 0.530176
0.150391 0.520448
0.154297 0.502528
0.158203 0.518656
0.162109 0.516352
0.166016 0.50176
0.169922 0.513792
0.173828 0.503296
0.177734 0.504832
0.181641 0.506368
0.185547 0.50304
0.189453 0.517888
0.193359 0.534784
0.197266 0.52096
0.201172 0.517632
0.205078 0.535296
0.208984 0.503296
0.212891 0.491264
0.216797 0.504832
0.220703 0.512256
0.224609 0.516352
0.228516 0.525312
0.232422 0.499712
0.236328 0.506112
0.240234 0.505344
0.244141 0.490496
0.248047 0.504576
0.251953 0.504832
0.255859 0.497408
0.259766 0.513536
0.263672 0.510208
0.267578 0.502784
0.271484 0.502016
0.275391 0.491008
0.279297 0.501248
0.283203 0.51968
0.287109 0.523008
0.291016 0.496896
0.294922 0.511232
0.298828 0.499712
0.302734 0.466432
0.306641 0.495616
0.310547 0.510464
0.314453 0.51712
0.318359 0.499456
0.322266 0.484096
0.326172 0.50816
0.330078 0.504576
0.333984 0.506368
0.337891 0.502784
0.341797 0.503552
0.345703 0.496384
0.349609 0.516864
0.353516 0.506112
0.357422 0.515584
0.361328 0.527104
0.365234 0.514816
0.369141 0.516864
0.373047 0.534272
0.376953 0.515584
0.380859 0.502528
0.384766 0.489472
0.388672 0.506368
0.392578 0.501248
0.396484 0.502272
0.400391 0.479488
0.404297 0.5184
0.408203 0.523264
0.412109 0.508672
0.416016 0.511744
0.419922 0.497664
0.423828 0.519168
0.427734 0.50176
0.431641 0.514048
0.435547 0.511232
0.439453 0.508672
0.443359 0.4992
0.447266 0.521984
0.451172 0.512768
0.455078 0.508672
0.458984 0.49792
0.462891 0.521984
0.466797 0.5056
0.470703 0.507392
0.474609 0.512
0.478516 0.502528
0.482422 0.498688
0.486328 0.502272
0.490234 0.508672
0.494141 0.516608
0.498047 0.501504
0.501953 0.519936
0.505859 0.524288
0.509766 0.500736
0.513672 0.530176
0.517578 0.507136
0.521484 0.469504
0.525391 0.49664
0.529297 0.50688
0.533203 0.486144
0.537109 0.529664
0.541016 0.52224
0.544922 0.525824
0.548828 0.516352
0.552734 0.499456
0.556641 0.51968
0.560547 0.513536
0.564453 0.505088
0.568359 0.494848
0.572266 0.536832
0.576172 0.50432
0.580078 0.505856
0.583984 0.507136
0.587891 0.50304
0.591797 0.50432
0.595703 0.506368
0.599609 0.49792
0.603516 0.532992
0.607422 0.498688
0.611328 0.484608
0.615234 0.514816
0.619141 0.519936
0.623047 0.485632
0.626953 0.489216
0.630859 0.519936
0.634766 0.501248
0.638672 0.512
0.642578 0.512512
0.646484 0.512768
0.650391 0.527872
0.654297 0.509952
0.658203 0.496128
0.662109 0.498688
0.666016 0.495616
0.669922 0.507392
0.673828 0.515328
0.677734 0.493568
0.681641 0.502272
0.685547 0.502272
0.689453 0.512256
0.693359 0.519936
0.697266 0.50688
0.701172 0.527872
0.705078 0.510464
0.708984 0.516096
0.712891 0.4992
0.716797 0.48896
0.720703 0.524288
0.724609 0.508672
0.728516 0.502528
0.732422 0.509184
0.736328 0.51968
0.740234 0.498176
0.744141 0.507392
0.748047 0.501504
0.751953 0.515584
0.755859 0.498944
0.759766 0.515584
0.763672 0.514048
0.767578 0.506112
0.771484 0.492544
0.775391 0.511488
0.779297 0.47616
0.783203 0.501248
0.787109 0.491008
0.791016 0.528128
0.794922 0.522496
0.798828 0.517888
0.802734 0.516352
0.806641 0.505088
0.810547 0.516864
0.814453 0.509952
0.818359 0.515584
0.822266 0.499968
0.826172 0.51072
0.830078 0.4992
0.833984 0.509184
0.837891 0.489216
0.841797 0.504576
0.845703 0.50176
0.849609 0.523008
0.853516 0.48512
0.857422 0.5248
0.861328 0.502272
0.865234 0.485376
0.869141 0.5056
0.873047 0.518144
0.876953 0.524544
0.880859 0.499968
0.884766 0.53376
0.888672 0.507136
0.892578 0.50304
0.896484 0.50432
0.900391 0.493312
0.904297 0.500224
0.908203 0.534272
0.912109 0.497152
0.916016 0.50048
0.919922 0.500992
0.923828 0.491008
0.927734 0.513792
0.931641 0.489984
0.935547 0.521472
0.939453 0.475136
0.943359 0.523008
0.947266 0.513792
0.951172 0.509696
0.955078 0.4928
0.958984 0.500224
0.962891 0.496896
0.966797 0.520192
0.970703 0.49792
0.974609 0.527104
0.978516 0.516864
0.982422 0.501504
0.986328 0.504576
0.990234 0.50304
0.994141 0.516608
0.998047 0.521984
1.00195 0.517632
1.00586 0.517632
1.00977 0.504064
1.01367 0.50048
1.01758 0.50048
1.02148 0.4992
1.02539 0.488448
1.0293 0.51072
1.0332 0.523776
1.03711 0.507136
1.04102 0.510976
1.04492 0.510208
1.04883 0.51712
1.05273 0.518144
1.05664 0.509696
1.06055 0.51072
1.06445 0.508672
1.06836 0.511488
1.07227 0.516352
1.07617 0.521216
1.08008 0.512256
1.08398 0.4864
1.08789 0.521984
1.0918 0.508928
1.0957 0.507392
1.09961 0.518656
1.10352 0.5184
1.10742 0.520448
1.11133 0.532224
1.11523 0.50688
1.11914 0.492032
1.12305 0.506368
1.12695 0.477952
1.13086 0.503296
1.13477 0.492544
1.13867 0.516096
1.14258 0.504576
1.14648 0.49024
1.15039 0.529664
1.1543 0.491776
1.1582 0.496128
1.16211 0.49792
1.16602 0.502272
1.16992 0.505088
1.17383 0.510976
1.17773 0.499712
1.18164 0.516096
1.18555 0.500992
1.18945 0.514304
1.19336 0.510464
1.19727 0.513792
1.20117 0.521728
1.20508 0.509952
1.20898 0.496896
1.21289 0.504576
1.2168 0.498432
1.2207 0.530432
1.22461 0.506624
1.22852 0.516096
1.23242 0.525312
1.23633 0.508416
1.24023 0.497664
1.24414 0.508416
1.24805 0.485632
1.25195 0.500224
1.25586 0.49792
1.25977 0.497408
1.26367 0.509696
1.26758 0.513536
1.27148 0.520192
1.27539 0.528128
1.2793 0.51712
1.2832 0.502016
1.28711 0.495616
1.29102 0.481024
1.29492 0.526848
1.29883 0.496896
1.30273 0.523776
1.30664 0.502528
1.31055 0.503808
1.31445 0.507904
1.31836 0.49536
1.32227 0.486144
1.32617 0.494848
1.33008 0.50048
1.33398 0.507648
1.33789 0.491776
1.3418 0.502784
1.3457 0.491264
1.34961 0.50048
1.35352 0.509952
1.35742 0.502016
1.36133 0.493056
1.36523 0.516864
1.36914 0.508672
1.37305 0.49536
1.37695 0.505088
1.38086 0.46848
1.38477 0.515584
1.38867 0.509184
1.39258 0.488448
1.39648 0.527616
1.40039 0.492032
1.4043 0.514816
1.4082 0.488192
1.41211 0.50688
1.41602 0.51584
1.41992 0.482048
1.42383 0.510464
1.42773 0.529664
1.43164 0.498944
1.43555 0.48384
1.43945 0.507648
1.44336 0.494592
1.44727 0.501504
1.45117 0.490496
1.45508 0.507392
1.45898 0.512
1.46289 0.508928
1.4668 0.504064
1.4707 0.507392
1.47461 0.470272
1.47852 0.502016
1.48242 0.496128
1.48633 0.504064
1.49023 0.4928
1.49414 0.484608
1.49805 0.502784
1.50195 0.493568
1.50586 0.499456
1.50977 0.50048
1.51367 0.487936
1.51758 0.497408
1.52148 0.485376
1.52539 0.480256
1.5293 0.485632
1.5332 0.489472
1.53711 0.486912
1.54102 0.478464
1.54492 0.482816
1.54883 0.480768
1.55273 0.484352
1.55664 0.5056
1.56055 0.495872
1.56445 0.475392
1.56836 0.472064
1.57227 0.499712
1.57617 0.49152
1.58008 0.472832
1.58398 0.480256
1.58789 0.490496
1.5918 0.461824
1.5957 0.478976
1.59961 0.471552
1.60352 0.485376
1.60742 0.469248
1.61133 0.481792
1.61523 0.479232
1.61914 0.471296
1.62305 0.475392
1.62695 0.471296
1.63086 0.4736
1.63477 0.48
1.63867 0.461568
1.64258 0.471296
1.64648 0.459776
1.65039 0.45824
1.6543 0.452096
1.6582 0.47232
1.66211 0.453632
1.66602 0.468224
1.66992 0.455424
1.67383 0.454912
1.67773 0.445952
1.68164 0.444672
1.68555 0.44288
1.68945 0.454912
1.69336 0.429056
1.69727 0.431616
1.70117 0.456704
1.70508 0.443648
1.70898 0.425728
1.71289 0.439808
1.7168 0.43648
1.7207 0.43392
1.72461 0.436992
1.72852 0.415744
1.73242 0.451584
1.73633 0.422656
1.74023 0.420352
1.74414 0.427264
1.74805 0.412928
1.75195 0.413184
1.75586 0.444416
1.75977 0.42624
1.76367 0.409856
1.76758 0.41856
1.77148 0.406016
1.77539 0.42112
1.7793 0.389632
1.7832 0.413696
1.78711 0.372992
1.79102 0.392704
1.79492 0.393472
1.79883 0.397824
1.80273 0.38528
1.80664 0.392704
1.81055 0.37376
1.81445 0.381696
1.81836 0.38784
1.82227 0.367872
1.82617 0.374016
1.83008 0.359168
1.83398 0.363776
1.83789 0.369664
1.8418 0.33664
1.8457 0.367104
1.84961 0.350464
1.85352 0.353024
1.85742 0.346624
1.86133 0.338176
1.86523 0.3392
1.86914 0.358144
1.87305 0.364544
1.87695 0.336384
1.88086 0.321024
1.88477 0.313344
1.88867 0.32
1.89258 0.311552
1.89648 0.312064
1.90039 0.3072
1.9043 0.297216
1.9082 0.311296
1.91211 0.30336
1.91602 0.300288
1.91992 0.286208
1.92383 0.288
1.92773 0.27392
1.93164 0.286976
1.93555 0.286208
1.93945 0.282112
1.94336 0.270848
1.94727 0.263424
1.95117 0.253184
1.95508 0.261632
1.95898 0.245504
1.96289 0.253696
1.9668 0.23552
1.9707 0.250368
1.97461 0.241664
1.97852 0.232448
1.98242 0.226304
1.98633 0.244992
1.99023 0.230656
1.99414 0.218368
1.99805 0.21888
2.00195 0.214272
2.00586 0.203776
2.00977 0.19968
2.01367 0.20096
2.01758 0.201472
2.02148 0.19712
2.02539 0.201728
2.0293 0.191232
2.0332 0.1984
2.03711 0.16896
2.04102 0.161536
2.04492 0.183296
2.04883 0.174336
2.05273 0.172544
2.05664 0.175104
2.06055 0.16768
2.06445 0.166912
2.06836 0.162816
2.07227 0.166912
2.07617 0.158976
2.08008 0.158208
2.08398 0.157184
2.08789 0.15232
2.0918 0.146688
2.0957 0.13952
2.09961 0.147456
2.10352 0.147712
2.10742 0.131584
2.11133 0.135168
2.11523 0.1152
2.11914 0.128768
2.12305 0.122112
2.12695 0.116224
2.13086 0.11648
2.13477 0.119296
2.13867 0.113152
2.14258 0.120576
2.14648 0.113408
2.15039 0.11264
2.1543 0.099072
2.1582 0.107264
2.16211 0.100352
2.16602 0.103168
2.16992 0.093952
2.17383 0.086016
2.17773 0.097024
2.18164 0.0896
2.18555 0.078592
2.18945 0.088576
2.19336 0.08448
2.19727 0.085248
2.20117 0.077056
2.20508 0.076032
2.20898 0.075008
2.21289 0.0832
2.2168 0.076544
2.2207 0.079104
2.22461 0.071168
2.22852 0.067584
2.23242 0.067584
2.23633 0.059648
2.24023 0.061952
2.24414 0.058112
2.24805 0.062208
2.25195 0.06912
2.25586 0.05504
2.25977 0.05632
2.26367 0.057088
2.26758 0.054016
2.27148 0.051712
2.27539 0.049408
2.2793 0.052224
2.2832 0.047104
2.28711 0.056832
2.29102 0.047616
2.29492 0.041472
2.29883 0.048384
2.30273 0.04864
2.30664 0.037888
2.31055 0.044032
2.31445 0.036096
2.31836 0.03456
2.32227 0.035328
2.32617 0.037376
2.33008 0.030464
2.33398 0.035328
2.33789 0.032256
2.3418 0.027392
2.3457 0.036352
2.34961 0.036608
2.35352 0.030976
2.35742 0.0384
2.36133 0.030976
2.36523 0.029696
2.36914 0.031488
2.37305 0.022272
2.37695 0.023552
2.38086 0.026624
2.38477 0.024576
2.38867 0.023808
2.39258 0.0256
2.39648 0.025344
2.40039 0.022528
2.4043 0.024832
2.4082 0.023552
2.41211 0.018688
2.41602 0.018688
2.41992 0.022016
2.42383 0.01664
2.42773 0.018432
2.43164 0.020224
2.43555 0.020992
2.43945 0.014336
2.44336 0.01536
2.44727 0.01792
2.45117 0.018432
2.45508 0.014592
2.45898 0.014592
2.46289 0.017408
2.4668 0.013056
2.4707 0.013056
2.47461 0.018944
2.47852 0.017152
2.48242 0.013568
2.48633 0.013824
2.49023 0.014592
2.49414 0.010752
2.49805 0.011008
2.50195 0.008192
2.50586 0.01024
2.50977 0.012288
2.51367 0.010496
2.51758 0.007936
2.52148 0.009216
2.52539 0.009984
2.5293 0.011264
2.5332 0.006656
2.53711 0.008448
2.54102 0.008192
2.54492 0.009472
2.54883 0.00896
2.55273 0.0064
2.55664 0.00896
2.56055 0.008448
2.56445 0.00896
2.56836 0.008448
2.57227 0.007936
2.57617 0.0064
2.58008 0.00768
2.58398 0.0064
2.58789 0.00768
2.5918 0.005888
2.5957 0.006656
2.59961 0.004608
2.60352 0.005376
2.60742 0.004096
2.61133 0.005376
2.61523 0.0064
2.61914 0.006912
2.62305 0.006656
2.62695 0.004864
2.63086 0.005632
2.63477 0.004864
2.63867 0.003072
2.64258 0.006144
2.64648 0.002304
2.65039 0.004352
2.6543 0.006912
2.6582 0.004352
2.66211 0.004096
2.66602 0.002048
2.66992 0.00512
2.67383 0.004864
2.67773 0.00384
2.68164 0.003072
2.68555 0.003328
2.68945 0.00384
2.69336 0.002816
2.69727 0.002048
2.70117 0.001536
2.70508 0.00256
2.70898 0.003328
2.71289 0.001024
2.7168 0.001792
2.7207 0.00256
2.72461 0.002048
2.72852 0.001024
2.73242 0.00256
2.73633 0.002048
2.74023 0.001792
2.74414 0.002048
2.74805 0.002048
2.75195 0.002048
2.75586 0.002048
2.75977 0.001536
2.76367 0.002048
2.76758 0.002048
2.77148 0.000768
2.77539 0.00128
2.7793 0.001792
2.7832 0.000768
2.78711 0.001024
2.79102 0.00128
2.79492 0.002304
2.79883 0.001024
2.80273 0.00128
2.80664 0.000768
2.81055 0.001792
2.81445 0.002048
2.81836 0.001024
2.82227 0.001024
2.82617 0.001536
2.83008 0.001024
2.83398 0.001024
2.83789 0.000256
2.8418 0.001536
2.8457 0.000256
2.84961 0
2.85352 0.000256
2.85742 0.000768
2.86133 0.001536
2.86523 0.001792
2.86914 0.00128
2.87305 0.00128
2.87695 0.000512
2.88086 0.000512
2.88477 0.000512
2.88867 0.000256
2.89258 0.000256
2.89648 0.000256
2.90039 0.001792
2.9043 0.000256
2.9082 0.001024
2.91211 0.001024
2.91602 0.000512
2.91992 0.000768
2.92383 0.000256
2.92773 0.001024
2.93164 0
2.93555 0.000512
2.93945 0
2.94336 0.000256
2.94727 0.000512
2.95117 0.000512
2.95508 0.000512
2.95898 0.000256
2.96289 0
2.9668 0.000768
2.9707 0.001536
2.97461 0.000768
2.97852 0.000256
2.98242 0.000512
2.98633 0.000768
2.99023 0.000768
2.99414 0.000256
2.99805 0
3.00195 0
3.00586 0.000512
3.00977 0.000256
3.01367 0
3.01758 0.000768
3.02148 0.000512
3.02539 0.000512
3.0293 0
3.0332 0
3.03711 0
3.04102 0.000256
3.04492 0
3.04883 0.000256
3.05273 0.000512
3.05664 0.000256
3.06055 0.000512
3.06445 0.000768
3.06836 0
3.07227 0
3.07617 0
3.08008 0.000768
3.08398 0.000256
3.08789 0.000256
3.0918 0
3.0957 0
3.09961 0.000512
3.10352 0
3.10742 0
3.11133 0.000256
3.11523 0
3.11914 0
3.12305 0
3.12695 0.000256
3.13086 0
3.13477 0.000256
3.13867 0
3.14258 0.000256
3.14648 0
3.15039 0
3.1543 0
3.1582 0.000256
3.16211 0
3.16602 0
3.16992 0
3.17383 0
3.17773 0.000512
3.18164 0.000256
3.18555 0.000256
3.18945 0
3.19336 0
3.19727 0
3.20117 0.000256
3.20508 0.000256
3.20898 0
3.21289 0
3.2168 0
3.2207 0.000256
3.22461 0.000256
3.22852 0
3.23242 0.000512
3.23633 0
3.24023 0
3.24414 0
3.24805 0
3.25195 0
3.25586 0
3.25977 0
3.26367 0
3.26758 0.000256
3.27148 0
3.27539 0.000256
3.2793 0
3.2832 0
3.28711 0
3.29102 0.000256
3.29492 0
3.29883 0
3.30273 0
3.30664 0
3.31055 0
3.31445 0
3.31836 0
3.32227 0.000256
3.32617 0
3.33008 0
3.33398 0
3.33789 0.000256
3.3418 0
3.3457 0
3.34961 0
3.35352 0
3.35742 0
3.36133 0.000256
3.36523 0
3.36914 0
3.37305 0
3.37695 0
3.38086 0
3.38477 0
3.38867 0
3.39258 0
3.39648 0
3.40039 0
3.4043 0.000256
3.4082 0
3.41211 0
3.41602 0
3.41992 0
3.42383 0
3.42773 0
3.43164 0
3.43555 0
3.43945 0
3.44336 0
3.44727 0
3.45117 0
3.45508 0
3.45898 0
3.46289 0.000256
3.4668 0
3.4707 0
3.47461 0
3.47852 0
3.48242 0
3.48633 0
3.49023 0
3.49414 0
3.49805 0
3.50195 0
3.50586 0
3.50977 0
3.51367 0
3.51758 0
3.52148 0
3.52539 0
3.5293 0
3.5332 0
3.53711 0
3.54102 0
3.54492 0
3.54883 0.000256
3.55273 0
3.55664 0
3.56055 0
3.56445 0
3.56836 0
3.57227 0
3.57617 0
3.58008 0
3.58398 0
3.58789 0
3.5918 0
3.5957 0
3.59961 0
3.60352 0
3.60742 0
3.61133 0
3.61523 0
3.61914 0
3.62305 0
3.62695 0
3.63086 0
3.63477 0
3.63867 0
3.64258 0
3.64648 0.000256
3.65039 0
3.6543 0
3.6582 0
3.66211 0
3.66602 0
3.66992 0
3.67383 0
3.67773 0
3.68164 0
3.68555 0
3.68945 0
3.69336 0
3.69727 0
3.70117 0
3.70508 0
3.70898 0
3.71289 0
3.7168 0
3.7207 0
3.72461 0
3.72852 0
3.73242 0
3.73633 0
3.74023 0
3.74414 0
3.74805 0
3.75195 0
3.75586 0
3.75977 0
3.76367 0
3.76758 0
3.77148 0
3.77539 0
3.7793 0
3.7832 0
3.78711 0
3.79102 0
3.79492 0
3.79883 0
3.80273 0
3.80664 0
3.81055 0
3.81445 0
3.81836 0
3.82227 0
3.82617 0
3.83008 0
3.83398 0
3.83789 0
3.8418 0
3.8457 0
3.84961 0
3.85352 0
3.85742 0
3.86133 0
3.86523 0
3.86914 0
3.87305 0
3.87695 0
3.88086 0
3.88477 0
3.88867 0
3.89258 0
3.89648 0
3.90039 0
3.9043 0
3.9082 0
3.91211 0
3.91602 0
3.91992 0
3.92383 0
3.92773 0
3.93164 0
3.93555 0
3.93945 0
3.94336 0
3.94727 0
3.95117 0
3.95508 0
3.95898 0
3.96289 0
3.9668 0
3.9707 0
3.97461 0
3.97852 0
3.98242 0
3.98633 0
3.99023 0
3.99414 0
3.99805 0


==> data/max-7-1M-00-intervals-4-xmax-128-bins.dat <==
0.015625 0.50672
0.046875 0.503136
0.078125 0.507616
0.109375 0.514368
0.140625 0.510208
0.171875 0.508512
0.203125 0.515744
0.234375 0.50752
0.265625 0.50288
0.296875 0.50288
0.328125 0.503264
0.359375 0.516
0.390625 0.50192
0.421875 0.510944
0.453125 0.5096
0.484375 0.506208
0.515625 0.506912
0.546875 0.514112
0.578125 0.50768
0.609375 0.50512
0.640625 0.510688
0.671875 0.501408
0.703125 0.510208
0.734375 0.508928
0.765625 0.503808
0.796875 0.512384
0.828125 0.5048
0.859375 0.50576
0.890625 0.508288
0.921875 0.506144
0.953125 0.503968
0.984375 0.5112
1.01562 0.504832
1.04688 0.513472
1.07812 0.510912
1.10938 0.5128
1.14062 0.500768
1.17188 0.503648
1.20312 0.508768
1.23438 0.509824
1.26562 0.510528
1.29688 0.504064
1.32812 0.498368
1.35938 0.502208
1.39062 0.502656
1.42188 0.501984
1.45312 0.503328
1.48438 0.495008
1.51562 0.491264
1.54688 0.488032
1.57812 0.480512
1.60938 0.476608
1.64062 0.465984
1.67188 0.454752
1.70312 0.439744
1.73438 0.42768
1.76562 0.416128
1.79688 0.390304
1.82812 0.367584
1.85938 0.35216
1.89062 0.314848
1.92188 0.292032
1.95312 0.25824
1.98438 0.23296
2.01562 0.20128
2.04688 0.175232
2.07812 0.158752
2.10938 0.13344
2.14062 0.113856
2.17188 0.094496
2.20312 0.080768
2.23438 0.06592
2.26562 0.055616
2.29688 0.046496
2.32812 0.0336
2.35938 0.032096
2.39062 0.024608
2.42188 0.019904
2.45312 0.015712
2.48438 0.014112
2.51562 0.009952
2.54688 0.008192
2.57812 0.007424
2.60938 0.00576
2.64062 0.004768
2.67188 0.00384
2.70312 0.002368
2.73438 0.002016
2.76562 0.001696
2.79688 0.00128
2.82812 0.001184
2.85938 0.000896
2.89062 0.000544
2.92188 0.00064
2.95312 0.000352
2.98438 0.000608
3.01562 0.00032
3.04688 0.000224
3.07812 0.000256
3.10938 9.6e-05
3.14062 9.6e-05
3.17188 0.00016
3.20312 6.4e-05
3.23438 0.000128
3.26562 6.4e-05
3.29688 3.2e-05
3.32812 6.4e-05
3.35938 3.2e-05
3.39062 3.2e-05
3.42188 0
3.45312 3.2e-05
3.48438 0
3.51562 0
3.54688 3.2e-05
3.57812 0
3.60938 0
3.64062 3.2e-05
3.67188 0
3.70312 0
3.73438 0
3.76562 0
3.79688 0
3.82812 0
3.85938 0
3.89062 0
3.92188 0
3.95312 0
3.98438 0


==> data/max-7-1M-00-intervals-4-xmax-256-bins.dat <==
0.0078125 0.51392
0.0234375 0.49952
0.0390625 0.5024
0.0546875 0.503872
0.0703125 0.505408
0.0859375 0.509824
0.101562 0.515008
0.117188 0.513728
0.132812 0.503744
0.148438 0.516672
0.164062 0.51264
0.179688 0.504384
0.195312 0.522816
0.210938 0.508672
0.226562 0.513408
0.242188 0.501632
0.257812 0.506496
0.273438 0.499264
0.289062 0.512704
0.304688 0.493056
0.320312 0.502208
0.335938 0.50432
0.351562 0.508736
0.367188 0.523264
0.382812 0.503488
0.398438 0.500352
0.414062 0.510336
0.429688 0.511552
0.445312 0.510656
0.460938 0.508544
0.476562 0.505152
0.492188 0.507264
0.507812 0.518784
0.523438 0.49504
0.539062 0.515968
0.554688 0.512256
0.570312 0.510272
0.585938 0.505088
0.601562 0.508992
0.617188 0.501248
0.632812 0.5056
0.648438 0.515776
0.664062 0.499456
0.679688 0.50336
0.695312 0.516736
0.710938 0.50368
0.726562 0.511168
0.742188 0.506688
0.757812 0.51104
0.773438 0.496576
0.789062 0.51072
0.804688 0.514048
0.820312 0.509056
0.835938 0.500544
0.851562 0.508672
0.867188 0.502848
0.882812 0.516352
0.898438 0.500224
0.914062 0.508224
0.929688 0.504064
0.945312 0.505408
0.960938 0.502528
0.976562 0.510848
0.992188 0.511552
1.00781 0.509952
1.02344 0.499712
1.03906 0.513024
1.05469 0.51392
1.07031 0.514432
1.08594 0.507392
1.10156 0.516224
1.11719 0.509376
1.13281 0.497472
1.14844 0.504064
1.16406 0.500352
1.17969 0.506944
1.19531 0.515072
1.21094 0.502464
1.22656 0.519616
1.24219 0.500032
1.25781 0.501312
1.27344 0.519744
1.28906 0.501376
1.30469 0.506752
1.32031 0.496064
1.33594 0.500672
1.35156 0.500928
1.36719 0.503488
1.38281 0.499584
1.39844 0.505728
1.41406 0.49824
1.42969 0.505728
1.44531 0.49856
1.46094 0.508096
1.47656 0.493952
1.49219 0.496064
1.50781 0.49536
1.52344 0.487168
1.53906 0.484416
1.55469 0.491648
1.57031 0.484672
1.58594 0.476352
1.60156 0.476288
1.61719 0.476928
1.63281 0.471616
1.64844 0.460352
1.66406 0.4624
1.67969 0.447104
1.69531 0.443072
1.71094 0.436416
1.72656 0.43456
1.74219 0.4208
1.75781 0.423424
1.77344 0.408832
1.78906 0.393216
1.80469 0.387392
1.82031 0.377856
1.83594 0.357312
1.85156 0.354304
1.86719 0.350016
1.88281 0.322688
1.89844 0.307008
1.91406 0.300288
1.92969 0.283776
1.94531 0.267392
1.96094 0.249088
1.97656 0.237696
1.99219 0.228224
2.00781 0.204672
2.02344 0.197888
2.03906 0.178048
2.05469 0.172416
2.07031 0.163904
2.08594 0.1536
2.10156 0.141568
2.11719 0.125312
2.13281 0.116288
2.14844 0.111424
2.16406 0.101184
2.17969 0.087808
2.19531 0.08384
2.21094 0.077696
2.22656 0.07136
2.24219 0.06048
2.25781 0.059392
2.27344 0.05184
2.28906 0.048256
2.30469 0.044736
2.32031 0.03584
2.33594 0.03136
2.35156 0.035584
2.36719 0.028608
2.38281 0.02464
2.39844 0.024576
2.41406 0.020736
2.42969 0.019072
2.44531 0.016512
2.46094 0.014912
2.47656 0.01568
2.49219 0.012544
2.50781 0.010304
2.52344 0.0096
2.53906 0.008192
2.55469 0.008192
2.57031 0.007936
2.58594 0.006912
2.60156 0.005184
2.61719 0.006336
2.63281 0.004608
2.64844 0.004928
2.66406 0.003904
2.67969 0.003776
2.69531 0.00256
2.71094 0.002176
2.72656 0.002048
2.74219 0.001984
2.75781 0.00192
2.77344 0.001472
2.78906 0.001344
2.80469 0.001216
2.82031 0.001408
2.83594 0.00096
2.85156 0.00032
2.86719 0.001472
2.88281 0.000448
2.89844 0.00064
2.91406 0.000832
2.92969 0.000448
2.94531 0.00032
2.96094 0.000384
2.97656 0.000768
2.99219 0.000448
3.00781 0.000192
3.02344 0.000448
3.03906 6.4e-05
3.05469 0.000384
3.07031 0.000192
3.08594 0.00032
3.10156 0.000128
3.11719 6.4e-05
3.13281 0.000128
3.14844 6.4e-05
3.16406 6.4e-05
3.17969 0.000256
3.19531 6.4e-05
3.21094 6.4e-05
3.22656 0.000256
3.24219 0
3.25781 0
3.27344 0.000128
3.28906 6.4e-05
3.30469 0
3.32031 6.4e-05
3.33594 6.4e-05
3.35156 0
3.36719 6.4e-05
3.38281 0
3.39844 6.4e-05
3.41406 0
3.42969 0
3.44531 0
3.46094 6.4e-05
3.47656 0
3.49219 0
3.50781 0
3.52344 0
3.53906 0
3.55469 6.4e-05
3.57031 0
3.58594 0
3.60156 0
3.61719 0
3.63281 0
3.64844 6.4e-05
3.66406 0
3.67969 0
3.69531 0
3.71094 0
3.72656 0
3.74219 0
3.75781 0
3.77344 0
3.78906 0
3.80469 0
3.82031 0
3.83594 0
3.85156 0
3.86719 0
3.88281 0
3.89844 0
3.91406 0
3.92969 0
3.94531 0
3.96094 0
3.97656 0
3.99219 0


==> data/max-7-1M-00-intervals-4-xmax-32-bins.dat <==
0.0625 0.50796
0.1875 0.510496
0.3125 0.506256
0.4375 0.507168
0.5625 0.508456
0.6875 0.507808
0.8125 0.506688
0.9375 0.5074
1.0625 0.510504
1.1875 0.505752
1.3125 0.503792
1.4375 0.500744
1.5625 0.484104
1.6875 0.44704
1.8125 0.381544
1.9375 0.27452
2.0625 0.167176
2.1875 0.08876
2.3125 0.041952
2.4375 0.018584
2.5625 0.007832
2.6875 0.003248
2.8125 0.001264
2.9375 0.000536
3.0625 0.000224
3.1875 0.000112
3.3125 4.8e-05
3.4375 1.6e-05
3.5625 8e-06
3.6875 8e-06
3.8125 0
3.9375 0


==> data/max-7-1M-00-intervals-4-xmax-512-bins.dat <==
0.00390625 0.514816
0.0117188 0.513024
0.0195312 0.516224
0.0273438 0.482816
0.0351562 0.494464
0.0429688 0.510336
0.0507812 0.4992
0.0585938 0.508544
0.0664062 0.494336
0.0742188 0.51648
0.0820312 0.509184
0.0898438 0.510464
0.0976562 0.516352
0.105469 0.513664
0.113281 0.500096
0.121094 0.52736
0.128906 0.506624
0.136719 0.500864
0.144531 0.521856
0.152344 0.511488
0.160156 0.517504
0.167969 0.507776
0.175781 0.504064
0.183594 0.504704
0.191406 0.526336
0.199219 0.519296
0.207031 0.519296
0.214844 0.498048
0.222656 0.514304
0.230469 0.512512
0.238281 0.505728
0.246094 0.497536
0.253906 0.50112
0.261719 0.511872
0.269531 0.5024
0.277344 0.496128
0.285156 0.521344
0.292969 0.504064
0.300781 0.483072
0.308594 0.50304
0.316406 0.508288
0.324219 0.496128
0.332031 0.505472
0.339844 0.503168
0.347656 0.506624
0.355469 0.510848
0.363281 0.52096
0.371094 0.525568
0.378906 0.509056
0.386719 0.49792
0.394531 0.50176
0.402344 0.498944
0.410156 0.515968
0.417969 0.504704
0.425781 0.510464
0.433594 0.51264
0.441406 0.503936
0.449219 0.517376
0.457031 0.503296
0.464844 0.513792
0.472656 0.509696
0.480469 0.500608
0.488281 0.505472
0.496094 0.509056
0.503906 0.522112
0.511719 0.515456
0.519531 0.48832
0.527344 0.50176
0.535156 0.507904
0.542969 0.524032
0.550781 0.507904
0.558594 0.516608
0.566406 0.499968
0.574219 0.520576
0.582031 0.506496
0.589844 0.50368
0.597656 0.502144
0.605469 0.51584
0.613281 0.499712
0.621094 0.502784
0.628906 0.504576
0.636719 0.506624
0.644531 0.51264
0.652344 0.518912
0.660156 0.497408
0.667969 0.501504
0.675781 0.504448
0.683594 0.502272
0.691406 0.516096
0.699219 0.517376
0.707031 0.51328
0.714844 0.49408
0.722656 0.51648
0.730469 0.505856
0.738281 0.508928
0.746094 0.504448
0.753906 0.507264
0.761719 0.514816
0.769531 0.499328
0.777344 0.493824
0.785156 0.496128
0.792969 0.525312
0.800781 0.51712
0.808594 0.510976
0.816406 0.512768
0.824219 0.505344
0.832031 0.504192
0.839844 0.496896
0.847656 0.512384
0.855469 0.50496
0.863281 0.493824
0.871094 0.511872
0.878906 0.512256
0.886719 0.520448
0.894531 0.50368
0.902344 0.496768
0.910156 0.515712
0.917969 0.500736
0.925781 0.5024
0.933594 0.505728
0.941406 0.499072
0.949219 0.511744
0.957031 0.496512
0.964844 0.508544
0.972656 0.512512
0.980469 0.509184
0.988281 0.503808
0.996094 0.519296
1.00391 0.517632
1.01172 0.502272
1.01953 0.49984
1.02734 0.499584
1.03516 0.515456
1.04297 0.510592
1.05078 0.517632
1.05859 0.510208
1.06641 0.51008
1.07422 0.518784
1.08203 0.499328
1.08984 0.515456
1.09766 0.513024
1.10547 0.519424
1.11328 0.519552
1.12109 0.4992
1.12891 0.490624
1.13672 0.50432
1.14453 0.497408
1.15234 0.51072
1.16016 0.497024
1.16797 0.50368
1.17578 0.505344
1.18359 0.508544
1.19141 0.512384
1.19922 0.51776
1.20703 0.503424
1.21484 0.501504
1.22266 0.518528
1.23047 0.520704
1.23828 0.50304
1.24609 0.497024
1.25391 0.499072
1.26172 0.503552
1.26953 0.516864
1.27734 0.522624
1.28516 0.498816
1.29297 0.503936
1.30078 0.510336
1.30859 0.503168
1.31641 0.501632
1.32422 0.490496
1.33203 0.504064
1.33984 0.49728
1.34766 0.495872
1.35547 0.505984
1.36328 0.50496
1.37109 0.502016
1.37891 0.486784
1.38672 0.512384
1.39453 0.508032
1.40234 0.503424
1.41016 0.497536
1.41797 0.498944
1.42578 0.520064
1.43359 0.491392
1.44141 0.50112
1.44922 0.496
1.45703 0.509696
1.46484 0.506496
1.47266 0.488832
1.48047 0.499072
1.48828 0.498432
1.49609 0.493696
1.50391 0.496512
1.51172 0.494208
1.51953 0.491392
1.52734 0.482944
1.53516 0.488192
1.54297 0.48064
1.55078 0.48256
1.55859 0.500736
1.56641 0.473728
1.57422 0.495616
1.58203 0.476544
1.58984 0.47616
1.59766 0.475264
1.60547 0.477312
1.61328 0.480512
1.62109 0.473344
1.62891 0.472448
1.63672 0.470784
1.64453 0.465536
1.65234 0.455168
1.66016 0.462976
1.66797 0.461824
1.67578 0.450432
1.68359 0.443776
1.69141 0.441984
1.69922 0.44416
1.70703 0.434688
1.71484 0.438144
1.72266 0.435456
1.73047 0.433664
1.73828 0.421504
1.74609 0.420096
1.75391 0.4288
1.76172 0.418048
1.76953 0.412288
1.77734 0.405376
1.78516 0.393344
1.79297 0.393088
1.80078 0.391552
1.80859 0.383232
1.81641 0.384768
1.82422 0.370944
1.83203 0.361472
1.83984 0.353152
1.84766 0.358784
1.85547 0.349824
1.86328 0.338688
1.87109 0.361344
1.87891 0.328704
1.88672 0.316672
1.89453 0.311808
1.90234 0.302208
1.91016 0.307328
1.91797 0.293248
1.92578 0.28096
1.93359 0.286592
1.94141 0.27648
1.94922 0.258304
1.95703 0.253568
1.96484 0.244608
1.97266 0.246016
1.98047 0.229376
1.98828 0.237824
1.99609 0.218624
2.00391 0.209024
2.01172 0.20032
2.01953 0.199296
2.02734 0.19648
2.03516 0.18368
2.04297 0.172416
2.05078 0.17344
2.05859 0.171392
2.06641 0.164864
2.07422 0.162944
2.08203 0.157696
2.08984 0.149504
2.09766 0.143488
2.10547 0.139648
2.11328 0.125184
2.12109 0.12544
2.12891 0.116352
2.13672 0.116224
2.14453 0.116992
2.15234 0.105856
2.16016 0.103808
2.16797 0.09856
2.17578 0.09152
2.18359 0.084096
2.19141 0.086528
2.19922 0.081152
2.20703 0.07552
2.21484 0.079872
2.22266 0.075136
2.23047 0.067584
2.23828 0.0608
2.24609 0.06016
2.25391 0.06208
2.26172 0.056704
2.26953 0.052864
2.27734 0.050816
2.28516 0.051968
2.29297 0.044544
2.30078 0.048512
2.30859 0.04096
2.31641 0.035328
2.32422 0.036352
2.33203 0.032896
2.33984 0.029824
2.34766 0.03648
2.35547 0.034688
2.36328 0.030336
2.37109 0.02688
2.37891 0.025088
2.38672 0.024192
2.39453 0.025472
2.40234 0.02368
2.41016 0.02112
2.41797 0.020352
2.42578 0.017536
2.43359 0.020608
2.44141 0.014848
2.44922 0.018176
2.45703 0.014592
2.46484 0.015232
2.47266 0.016
2.48047 0.01536
2.48828 0.014208
2.49609 0.01088
2.50391 0.009216
2.51172 0.011392
2.51953 0.008576
2.52734 0.010624
2.53516 0.007552
2.54297 0.008832
2.55078 0.00768
2.55859 0.008704
2.56641 0.008704
2.57422 0.007168
2.58203 0.00704
2.58984 0.006784
2.59766 0.005632
2.60547 0.004736
2.61328 0.005888
2.62109 0.006784
2.62891 0.005248
2.63672 0.003968
2.64453 0.004224
2.65234 0.005632
2.66016 0.004224
2.66797 0.003584
2.67578 0.004352
2.68359 0.0032
2.69141 0.003328
2.69922 0.001792
2.70703 0.002944
2.71484 0.001408
2.72266 0.002304
2.73047 0.001792
2.73828 0.00192
2.74609 0.002048
2.75391 0.002048
2.76172 0.001792
2.76953 0.001408
2.77734 0.001536
2.78516 0.000896
2.79297 0.001792
2.80078 0.001152
2.80859 0.00128
2.81641 0.001536
2.82422 0.00128
2.83203 0.001024
2.83984 0.000896
2.84766 0.000128
2.85547 0.000512
2.86328 0.001664
2.87109 0.00128
2.87891 0.000512
2.88672 0.000384
2.89453 0.000256
2.90234 0.001024
2.91016 0.001024
2.91797 0.00064
2.92578 0.00064
2.93359 0.000256
2.94141 0.000128
2.94922 0.000512
2.95703 0.000384
2.96484 0.000384
2.97266 0.001152
2.98047 0.000384
2.98828 0.000768
2.99609 0.000128
3.00391 0.000256
3.01172 0.000128
3.01953 0.00064
3.02734 0.000256
3.03516 0
3.04297 0.000128
3.05078 0.000384
3.05859 0.000384
3.06641 0.000384
3.07422 0
3.08203 0.000512
3.08984 0.000128
3.09766 0.000256
3.10547 0
3.11328 0.000128
3.12109 0
3.12891 0.000128
3.13672 0.000128
3.14453 0.000128
3.15234 0
3.16016 0.000128
3.16797 0
3.17578 0.000256
3.18359 0.000256
3.19141 0
3.19922 0.000128
3.20703 0.000128
3.21484 0
3.22266 0.000256
3.23047 0.000256
3.23828 0
3.24609 0
3.25391 0
3.26172 0
3.26953 0.000128
3.27734 0.000128
3.28516 0
3.29297 0.000128
3.30078 0
3.30859 0
3.31641 0
3.32422 0.000128
3.33203 0
3.33984 0.000128
3.34766 0
3.35547 0
3.36328 0.000128
3.37109 0
3.37891 0
3.38672 0
3.39453 0
3.40234 0.000128
3.41016 0
3.41797 0
3.42578 0
3.43359 0
3.44141 0
3.44922 0
3.45703 0
3.46484 0.000128
3.47266 0
3.48047 0
3.48828 0
3.49609 0
3.50391 0
3.51172 0
3.51953 0
3.52734 0
3.53516 0
3.54297 0
3.55078 0.000128
3.55859 0
3.56641 0
3.57422 0
3.58203 0
3.58984 0
3.59766 0
3.60547 0
3.61328 0
3.62109 0
3.62891 0
3.63672 0
3.64453 0.000128
3.65234 0
3.66016 0
3.66797 0
3.67578 0
3.68359 0
3.69141 0
3.69922 0
3.70703 0
3.71484 0
3.72266 0
3.73047 0
3.73828 0
3.74609 0
3.75391 0
3.76172 0
3.76953 0
3.77734 0
3.78516 0
3.79297 0
3.80078 0
3.80859 0
3.81641 0
3.82422 0
3.83203 0
3.83984 0
3.84766 0
3.85547 0
3.86328 0
3.87109 0
3.87891 0
3.88672 0
3.89453 0
3.90234 0
3.91016 0
3.91797 0
3.92578 0
3.93359 0
3.94141 0
3.94922 0
3.95703 0
3.96484 0
3.97266 0
3.98047 0
3.98828 0
3.99609 0


==> data/max-7-1M-00-intervals-4-xmax-64-bins.dat <==
0.03125 0.504928
0.09375 0.510992
0.15625 0.50936
0.21875 0.511632
0.28125 0.50288
0.34375 0.509632
0.40625 0.506432
0.46875 0.507904
0.53125 0.510512
0.59375 0.5064
0.65625 0.506048
0.71875 0.509568
0.78125 0.508096
0.84375 0.50528
0.90625 0.507216
0.96875 0.507584
1.03125 0.509152
1.09375 0.511856
1.15625 0.502208
1.21875 0.509296
1.28125 0.507296
1.34375 0.500288
1.40625 0.50232
1.46875 0.499168
1.53125 0.489648
1.59375 0.47856
1.65625 0.460368
1.71875 0.433712
1.78125 0.403216
1.84375 0.359872
1.90625 0.30344
1.96875 0.2456
2.03125 0.188256
2.09375 0.146096
2.15625 0.104176
2.21875 0.073344
2.28125 0.051056
2.34375 0.032848
2.40625 0.022256
2.46875 0.014912
2.53125 0.009072
2.59375 0.006592
2.65625 0.004304
2.71875 0.002192
2.78125 0.001488
2.84375 0.00104
2.90625 0.000592
2.96875 0.00048
3.03125 0.000272
3.09375 0.000176
3.15625 0.000128
3.21875 9.6e-05
3.28125 4.8e-05
3.34375 4.8e-05
3.40625 1.6e-05
3.46875 1.6e-05
3.53125 1.6e-05
3.59375 0
3.65625 1.6e-05
3.71875 0
3.78125 0
3.84375 0
3.90625 0
3.96875 0


==> data/max-7-1M-00-positions-1-xmax-1024-bins.dat <==
0.000488281 1.0281
0.00146484 0.979968
0.00244141 0.987136
0.00341797 0.985088
0.00439453 1.00147
0.00537109 1.01274
0.00634766 0.994304
0.00732422 0.992256
0.00830078 1.01069
0.00927734 0.98304
0.0102539 0.98816
0.0112305 0.98304
0.012207 0.975872
0.0131836 1.00864
0.0141602 1.01581
0.0151367 0.992256
0.0161133 1.00454
0.0170898 0.986112
0.0180664 1.01376
0.019043 0.997376
0.0200195 0.994304
0.0209961 0.992256
0.0219727 1.02195
0.0229492 0.996352
0.0239258 0.995328
0.0249023 1.00352
0.0258789 0.978944
0.0268555 1.03322
0.027832 0.9984
0.0288086 1.00864
0.0297852 1.02707
0.0307617 0.991232
0.0317383 0.997376
0.0327148 1.00659
0.0336914 1.00352
0.034668 1.01581
0.0356445 1.01478
0.0366211 0.99328
0.0375977 1.02093
0.0385742 1.0281
0.0395508 0.999424
0.0405273 1.01274
0.0415039 0.973824
0.0424805 0.996352
0.043457 0.974848
0.0444336 1.00454
0.0454102 0.996352
0.0463867 0.98304
0.0473633 0.96256
0.0483398 0.980992
0.0493164 0.985088
0.050293 0.984064
0.0512695 0.98816
0.0522461 0.991232
0.0532227 0.99328
0.0541992 1.03014
0.0551758 0.98304
0.0561523 1.00045
0.0571289 1.00557
0.0581055 1.00557
0.059082 0.989184
0.0600586 1.0025
0.0610352 1.00147
0.0620117 1.01888
0.0629883 0.994304
0.0639648 1.01478
0.0649414 1.01478
0.065918 0.997376
0.0668945 1.00147
0.0678711 1.01786
0.0688477 0.997376
0.0698242 0.99328
0.0708008 1.00966
0.0717773 1.01683
0.0727539 0.980992
0.0737305 1.00966
0.074707 0.996352
0.0756836 0.987136
0.0766602 0.994304
0.0776367 0.999424
0.0786133 1.01786
0.0795898 1.0025
0.0805664 1.03424
0.081543 1.00864
0.0825195 1.01786
0.0834961 0.98816
0.0844727 0.978944
0.0854492 1.0025
0.0864258 0.990208
0.0874023 0.971776
0.0883789 0.984064
0.0893555 1.00352
0.090332 1.00762
0.0913086 1.00454
0.0922852 0.991232
0.0932617 1.01171
0.0942383 1.05574
0.0952148 1.03014
0.0961914 0.9984
0.097168 1.01069
0.0981445 0.997376
0.0991211 0.994304
0.100098 1.00762
0.101074 1.01581
0.102051 1.0025
0.103027 1.01376
0.104004 0.975872
0.10498 1.0199
0.105957 0.990208
0.106934 1.01171
0.10791 0.95744
0.108887 0.997376
0.109863 0.991232
0.11084 1.02195
0.111816 0.997376
0.112793 0.987136
0.11377 1.01581
0.114746 1.00966
0.115723 1.00557
0.116699 1.01888
0.117676 1.01376
0.118652 0.958464
0.119629 0.97792
0.120605 1.02093
0.121582 1.01478
0.122559 0.9728
0.123535 1.00454
0.124512 1.0199
0.125488 1.0025
0.126465 0.992256
0.127441 1.02195
0.128418 1.00454
0.129395 1.01376
0.130371 1.00454
0.131348 0.964608
0.132324 0.985088
0.133301 1.00557
0.134277 0.990208
0.135254 1.00557
0.13623 1.0025
0.137207 0.979968
0.138184 0.99328
0.13916 0.992256
0.140137 1.00147
0.141113 1.0025
0.14209 0.992256
0.143066 0.991232
0.144043 1.0025
0.14502 1.00864
0.145996 0.987136
0.146973 0.98304
0.147949 0.999424
0.148926 1.01888
0.149902 1.00659
0.150879 1.0025
0.151855 0.956416
0.152832 0.999424
0.153809 1.01888
0.154785 0.975872
0.155762 1.0199
0.156738 0.996352
0.157715 0.98816
0.158691 0.995328
0.159668 0.999424
0.160645 1.00045
0.161621 1.01478
0.162598 0.997376
0.163574 1.0025
0.164551 0.982016
0.165527 0.989184
0.166504 0.987136
0.16748 1.02195
0.168457 1.00352
0.169434 0.97792
0.17041 0.999424
0.171387 1.00454
0.172363 0.997376
0.17334 1.00864
0.174316 1.00454
0.175293 1.00557
0.17627 0.990208
0.177246 0.978944
0.178223 1.03014
0.179199 1.03117
0.180176 0.992256
0.181152 1.05677
0.182129 1.01888
0.183105 0.986112
0.184082 1.02298
0.185059 1.0199
0.186035 0.96768
0.187012 1.01171
0.187988 0.985088
0.188965 1.03424
0.189941 0.987136
0.190918 1.01069
0.191895 0.989184
0.192871 0.97792
0.193848 0.99328
0.194824 1.00352
0.195801 1.0025
0.196777 0.989184
0.197754 1.00966
0.19873 1.0199
0.199707 0.982016
0.200684 1.00045
0.20166 1.02195
0.202637 1.01376
0.203613 1.00352
0.20459 1.00454
0.205566 0.99328
0.206543 1.00454
0.20752 1.01171
0.208496 0.98816
0.209473 0.9728
0.210449 0.976896
0.211426 1.00966
0.212402 0.985088
0.213379 1.00557
0.214355 0.968704
0.215332 0.989184
0.216309 1.03731
0.217285 1.01069
0.218262 0.978944
0.219238 0.98816
0.220215 1.00454
0.221191 0.996352
0.222168 0.98816
0.223145 1.01786
0.224121 0.990208
0.225098 1.00966
0.226074 0.98816
0.227051 0.98304
0.228027 0.989184
0.229004 1.01171
0.22998 0.98816
0.230957 0.975872
0.231934 0.97792
0.23291 0.953344
0.233887 1.01069
0.234863 1.00045
0.23584 0.9984
0.236816 0.975872
0.237793 0.9728
0.23877 1.00352
0.239746 0.974848
0.240723 0.968704
0.241699 1.01888
0.242676 0.985088
0.243652 1.00557
0.244629 1.01683
0.245605 0.970752
0.246582 0.991232
0.247559 0.98304
0.248535 1.01069
0.249512 1.00966
0.250488 1.00147
0.251465 0.99328
0.252441 0.974848
0.253418 0.992256
0.254395 0.974848
0.255371 1.00864
0.256348 0.999424
0.257324 1.00045
0.258301 0.978944
0.259277 1.00659
0.260254 0.986112
0.26123 0.980992
0.262207 0.982016
0.263184 1.01274
0.26416 1.02605
0.265137 1.00557
0.266113 1.024
0.26709 0.997376
0.268066 0.984064
0.269043 0.991232
0.27002 0.980992
0.270996 0.974848
0.271973 0.971776
0.272949 0.999424
0.273926 1.00147
0.274902 0.99328
0.275879 0.978944
0.276855 0.997376
0.277832 1.0199
0.278809 0.989184
0.279785 0.990208
0.280762 0.997376
0.281738 1.00659
0.282715 0.982016
0.283691 1.01478
0.284668 0.9984
0.285645 0.997376
0.286621 1.02605
0.287598 0.986112
0.288574 0.997376
0.289551 0.968704
0.290527 1.01478
0.291504 0.975872
0.29248 1.00147
0.293457 1.02605
0.294434 1.02298
0.29541 1.00864
0.296387 0.996352
0.297363 0.982016
0.29834 0.99328
0.299316 1.01786
0.300293 1.01069
0.30127 1.01171
0.302246 1.00864
0.303223 1.01581
0.304199 1.02502
0.305176 1.01786
0.306152 1.00557
0.307129 0.985088
0.308105 0.979968
0.309082 1.00864
0.310059 0.999424
0.311035 1.01478
0.312012 0.969728
0.312988 0.979968
0.313965 1.0025
0.314941 1.02707
0.315918 0.971776
0.316895 0.9984
0.317871 0.97792
0.318848 0.979968
0.319824 0.961536
0.320801 0.982016
0.321777 0.995328
0.322754 1.00454
0.32373 1.01171
0.324707 0.978944
0.325684 0.9984
0.32666 0.989184
0.327637 1.03526
0.328613 0.995328
0.32959 1.00762
0.330566 1.00352
0.331543 0.976896
0.33252 0.995328
0.333496 0.98816
0.334473 0.987136
0.335449 1.00045
0.336426 0.992256
0.337402 0.984064
0.338379 0.986112
0.339355 1.02298
0.340332 1.01069
0.341309 0.969728
0.342285 1.02502
0.343262 0.982016
0.344238 1.00147
0.345215 0.98304
0.346191 1.0199
0.347168 0.974848
0.348145 1.00454
0.349121 1.00045
0.350098 1.01478
0.351074 0.978944
0.352051 0.995328
0.353027 0.979968
0.354004 0.987136
0.35498 0.992256
0.355957 0.996352
0.356934 0.9984
0.35791 1.00147
0.358887 0.98304
0.359863 1.00454
0.36084 1.03322
0.361816 1.03117
0.362793 0.995328
0.36377 1.00454
0.364746 0.990208
0.365723 0.98304
0.366699 0.995328
0.367676 0.98816
0.368652 1.00147
0.369629 0.979968
0.370605 0.978944
0.371582 0.97792
0.372559 0.98816
0.373535 1.01171
0.374512 0.991232
0.375488 0.986112
0.376465 1.00966
0.377441 0.978944
0.378418 1.00147
0.379395 1.00966
0.380371 0.974848
0.381348 1.02707
0.382324 1.01376
0.383301 0.979968
0.384277 0.970752
0.385254 0.989184
0.38623 0.982016
0.387207 0.971776
0.388184 1.00557
0.38916 1.01581
0.390137 1.01171
0.391113 0.982016
0.39209 0.978944
0.393066 0.97792
0.394043 0.990208
0.39502 0.9728
0.395996 1.0199
0.396973 1.01274
0.397949 1.01376
0.398926 1.00864
0.399902 1.01786
0.400879 1.00147
0.401855 1.01888
0.402832 1.03731
0.403809 1.00147
0.404785 0.96256
0.405762 1.01376
0.406738 1.0199
0.407715 1.02093
0.408691 1.00966
0.409668 0.97792
0.410645 1.02195
0.411621 1.01171
0.412598 0.992256
0.413574 0.991232
0.414551 0.985088
0.415527 0.970752
0.416504 0.992256
0.41748 0.9728
0.418457 0.999424
0.419434 0.980992
0.42041 0.987136
0.421387 0.985088
0.422363 0.975872
0.42334 0.982016
0.424316 0.97792
0.425293 0.992256
0.42627 0.98304
0.427246 0.966656
0.428223 0.98816
0.429199 1.0025
0.430176 1.02707
0.431152 1.01069
0.432129 1.00045
0.433105 1.00659
0.434082 0.984064
0.435059 0.974848
0.436035 1.00454
0.437012 0.985088
0.437988 0.991232
0.438965 0.992256
0.439941 0.990208
0.440918 1.01274
0.441895 0.995328
0.442871 1.00762
0.443848 0.995328
0.444824 0.996352
0.445801 0.992256
0.446777 0.991232
0.447754 1.00557
0.44873 1.00045
0.449707 0.9728
0.450684 1.01786
0.45166 0.99328
0.452637 0.985088
0.453613 1.03014
0.45459 1.01171
0.455566 1.01888
0.456543 1.03424
0.45752 0.980992
0.458496 0.9984
0.459473 0.987136
0.460449 0.984064
0.461426 0.976896
0.462402 0.996352
0.463379 1.01376
0.464355 1.01683
0.465332 1.01171
0.466309 1.00045
0.467285 1.01171
0.468262 1.01581
0.469238 0.996352
0.470215 0.999424
0.471191 0.965632
0.472168 1.00352
0.473145 0.9984
0.474121 1.04448
0.475098 1.02298
0.476074 0.999424
0.477051 1.00147
0.478027 0.980992
0.479004 1.00762
0.47998 1.0025
0.480957 1.00147
0.481934 1.00045
0.48291 0.973824
0.483887 0.9984
0.484863 1.00966
0.48584 0.990208
0.486816 1.00352
0.487793 1.0199
0.48877 0.98304
0.489746 1.00352
0.490723 0.995328
0.491699 0.995328
0.492676 0.970752
0.493652 1.03526
0.494629 0.984064
0.495605 0.999424
0.496582 0.968704
0.497559 0.97792
0.498535 1.04038
0.499512 0.989184
0.500488 1.00454
0.501465 1.01069
0.502441 0.980992
0.503418 0.997376
0.504395 1.00454
0.505371 1.03526
0.506348 0.98304
0.507324 1.00352
0.508301 1.00864
0.509277 1.02605
0.510254 1.00352
0.51123 0.992256
0.512207 1.00762
0.513184 0.997376
0.51416 1.0025
0.515137 0.9728
0.516113 0.99328
0.51709 1.00045
0.518066 0.989184
0.519043 1.01888
0.52002 0.9984
0.520996 0.991232
0.521973 1.02605
0.522949 1.00864
0.523926 0.978944
0.524902 0.99328
0.525879 0.996352
0.526855 1.00864
0.527832 1.02605
0.528809 0.991232
0.529785 0.999424
0.530762 1.00864
0.531738 1.00557
0.532715 1.02093
0.533691 0.996352
0.534668 0.999424
0.535645 0.9984
0.536621 0.970752
0.537598 0.98816
0.538574 1.00966
0.539551 1.00454
0.540527 1.02502
0.541504 1.02912
0.54248 0.989184
0.543457 0.992256
0.544434 0.997376
0.54541 1.02298
0.546387 0.999424
0.547363 0.987136
0.54834 0.986112
0.549316 1.01581
0.550293 0.98816
0.55127 0.982016
0.552246 1.00352
0.553223 1.00352
0.554199 1.00864
0.555176 0.982016
0.556152 0.980992
0.557129 1.01683
0.558105 1.00147
0.559082 1.01683
0.560059 1.01069
0.561035 0.991232
0.562012 0.995328
0.562988 0.997376
0.563965 0.997376
0.564941 0.990208
0.565918 1.01683
0.566895 1.00147
0.567871 1.00454
0.568848 0.980992
0.569824 0.975872
0.570801 1.01581
0.571777 1.02502
0.572754 1.01274
0.57373 1.02707
0.574707 0.980992
0.575684 0.992256
0.57666 1.0281
0.577637 1.00045
0.578613 0.997376
0.57959 0.999424
0.580566 0.9984
0.581543 1.00659
0.58252 0.974848
0.583496 1.03322
0.584473 1.03936
0.585449 0.9984
0.586426 0.994304
0.587402 1.00659
0.588379 0.986112
0.589355 1.00147
0.590332 1.01478
0.591309 0.99328
0.592285 0.969728
0.593262 1.01274
0.594238 0.982016
0.595215 0.973824
0.596191 0.989184
0.597168 1.00864
0.598145 0.992256
0.599121 1.01069
0.600098 0.990208
0.601074 0.996352
0.602051 1.01683
0.603027 1.02298
0.604004 1.02093
0.60498 1.00864
0.605957 0.99328
0.606934 0.984064
0.60791 1.02195
0.608887 1.0199
0.609863 0.980992
0.61084 0.996352
0.611816 1.00762
0.612793 1.01581
0.61377 1.01581
0.614746 1.0025
0.615723 0.978944
0.616699 1.02605
0.617676 0.963584
0.618652 0.984064
0.619629 1.01376
0.620605 0.971776
0.621582 1.02707
0.622559 1.03629
0.623535 1.00557
0.624512 1.01376
0.625488 0.987136
0.626465 0.996352
0.627441 0.989184
0.628418 0.974848
0.629395 1.00147
0.630371 1.01888
0.631348 0.979968
0.632324 1.00966
0.633301 1.01888
0.634277 1.01274
0.635254 0.989184
0.63623 0.994304
0.637207 1.00147
0.638184 0.995328
0.63916 0.990208
0.640137 1.00762
0.641113 1.02605
0.64209 1.01376
0.643066 1.01274
0.644043 0.987136
0.64502 1.00557
0.645996 1.01069
0.646973 1.00352
0.647949 1.00659
0.648926 1.00659
0.649902 0.98304
0.650879 0.989184
0.651855 0.98816
0.652832 1.03731
0.653809 1.01888
0.654785 0.997376
0.655762 1.04346
0.656738 0.994304
0.657715 0.982016
0.658691 0.99328
0.659668 0.990208
0.660645 1.01683
0.661621 1.00454
0.662598 1.00045
0.663574 1.00454
0.664551 0.98304
0.665527 0.995328
0.666504 1.01581
0.66748 0.976896
0.668457 0.989184
0.669434 1.00966
0.67041 0.984064
0.671387 1.01888
0.672363 0.997376
0.67334 1.00454
0.674316 1.02502
0.675293 1.00454
0.67627 1.0025
0.677246 0.9984
0.678223 1.01376
0.679199 1.02605
0.680176 1.01376
0.681152 1.03014
0.682129 0.994304
0.683105 0.99328
0.684082 1.01274
0.685059 1.01069
0.686035 0.98816
0.687012 1.00762
0.687988 1.00659
0.688965 1.00864
0.689941 1.01478
0.690918 0.9984
0.691895 1.01888
0.692871 1.00557
0.693848 0.999424
0.694824 1.0025
0.695801 1.00966
0.696777 1.02502
0.697754 1.02912
0.69873 0.994304
0.699707 0.99328
0.700684 0.970752
0.70166 1.01171
0.702637 1.00454
0.703613 1.00147
0.70459 0.999424
0.705566 1.00045
0.706543 1.00045
0.70752 1.01376
0.708496 0.99328
0.709473 1.00557
0.710449 1.00557
0.711426 0.968704
0.712402 0.978944
0.713379 1.01683
0.714355 0.997376
0.715332 1.01274
0.716309 1.00864
0.717285 1.01376
0.718262 0.990208
0.719238 1.024
0.720215 0.992256
0.721191 0.991232
0.722168 1.0281
0.723145 1.01171
0.724121 1.01376
0.725098 0.982016
0.726074 0.995328
0.727051 0.979968
0.728027 0.98304
0.729004 1.0025
0.72998 0.996352
0.730957 1.03219
0.731934 1.00762
0.73291 0.997376
0.733887 0.991232
0.734863 1.01581
0.73584 1.00557
0.736816 0.995328
0.737793 1.00966
0.73877 1.02298
0.739746 0.99328
0.740723 1.01069
0.741699 0.98816
0.742676 0.996352
0.743652 1.02195
0.744629 1.01786
0.745605 1.01786
0.746582 1.01581
0.747559 0.9984
0.748535 0.986112
0.749512 0.985088
0.750488 1.01786
0.751465 1.01376
0.752441 1.02502
0.753418 1.01478
0.754395 1.00454
0.755371 1.01478
0.756348 0.97792
0.757324 0.976896
0.758301 1.02093
0.759277 0.982016
0.760254 1.01069
0.76123 1.02195
0.762207 1.03526
0.763184 1.02195
0.76416 0.986112
0.765137 0.964608
0.766113 1.01478
0.76709 1.02298
0.768066 0.997376
0.769043 0.997376
0.77002 0.992256
0.770996 1.01786
0.771973 1.02605
0.772949 0.971776
0.773926 0.970752
0.774902 1.00762
0.775879 1.00762
0.776855 0.96768
0.777832 1.02502
0.778809 1.00045
0.779785 1.01069
0.780762 1.00864
0.781738 1.01274
0.782715 1.00557
0.783691 0.992256
0.784668 1.00147
0.785645 1.02605
0.786621 1.02605
0.787598 0.996352
0.788574 1.00454
0.789551 0.9984
0.790527 1.00147
0.791504 1.00966
0.79248 0.98816
0.793457 1.04038
0.794434 1.00352
0.79541 1.00454
0.796387 0.985088
0.797363 1.01888
0.79834 1.00454
0.799316 0.987136
0.800293 0.9984
0.80127 1.0199
0.802246 0.989184
0.803223 1.03219
0.804199 1.00147
0.805176 1.00352
0.806152 1.01274
0.807129 0.973824
0.808105 0.987136
0.809082 0.96256
0.810059 0.98816
0.811035 0.994304
0.812012 0.996352
0.812988 0.989184
0.813965 0.994304
0.814941 1.00864
0.815918 1.00966
0.816895 1.00454
0.817871 0.975872
0.818848 0.970752
0.819824 1.00045
0.820801 1.01274
0.821777 0.996352
0.822754 1.00557
0.82373 1.00352
0.824707 0.986112
0.825684 0.991232
0.82666 1.0025
0.827637 1.01683
0.828613 0.984064
0.82959 0.99328
0.830566 0.999424
0.831543 0.987136
0.83252 0.976896
0.833496 1.01786
0.834473 0.984064
0.835449 1.00352
0.836426 0.980992
0.837402 0.9984
0.838379 1.00352
0.839355 1.01376
0.840332 1.03014
0.841309 0.997376
0.842285 1.00147
0.843262 1.03117
0.844238 1.00966
0.845215 1.00352
0.846191 1.00147
0.847168 0.976896
0.848145 1.02298
0.849121 1.00045
0.850098 1.01786
0.851074 0.99328
0.852051 1.00557
0.853027 0.971776
0.854004 1.01069
0.85498 1.0025
0.855957 1.01069
0.856934 0.974848
0.85791 0.99328
0.858887 0.995328
0.859863 1.0281
0.86084 0.974848
0.861816 1.00659
0.862793 1.0025
0.86377 0.973824
0.864746 1.02298
0.865723 0.984064
0.866699 0.982016
0.867676 1.00454
0.868652 1.01581
0.869629 1.0025
0.870605 0.989184
0.871582 0.989184
0.872559 0.987136
0.873535 1.00045
0.874512 0.965632
0.875488 1.02298
0.876465 1.0025
0.877441 0.963584
0.878418 1.01171
0.879395 0.994304
0.880371 0.961536
0.881348 1.02195
0.882324 0.9984
0.883301 0.991232
0.884277 0.996352
0.885254 0.995328
0.88623 1.00864
0.887207 1.00864
0.888184 0.986112
0.88916 1.0025
0.890137 0.99328
0.891113 1.01478
0.89209 0.990208
0.893066 0.975872
0.894043 1.00659
0.89502 0.996352
0.895996 1.0199
0.896973 0.999424
0.897949 0.987136
0.898926 0.984064
0.899902 0.995328
0.900879 1.00557
0.901855 1.01171
0.902832 0.9984
0.903809 1.00864
0.904785 1.00352
0.905762 0.969728
0.906738 1.01274
0.907715 0.965632
0.908691 0.995328
0.909668 1.03424
0.910645 1.00147
0.911621 1.01888
0.912598 0.99328
0.913574 0.991232
0.914551 1.01786
0.915527 1.01069
0.916504 1.00864
0.91748 0.999424
0.918457 0.985088
0.919434 0.990208
0.92041 1.01171
0.921387 1.01581
0.922363 0.976896
0.92334 0.986112
0.924316 0.99328
0.925293 1.01171
0.92627 1.0199
0.927246 1.00045
0.928223 1.01786
0.929199 0.974848
0.930176 1.03219
0.931152 1.00864
0.932129 1.01786
0.933105 1.01069
0.934082 1.00045
0.935059 0.989184
0.936035 0.980992
0.937012 1.02195
0.937988 0.976896
0.938965 1.01171
0.939941 1.01683
0.940918 1.05062
0.941895 1.02605
0.942871 0.995328
0.943848 1.01478
0.944824 0.987136
0.945801 0.995328
0.946777 1.0281
0.947754 0.982016
0.94873 1.02093
0.949707 1.03219
0.950684 0.999424
0.95166 0.98304
0.952637 1.00864
0.953613 1.0281
0.95459 0.987136
0.955566 1.03526
0.956543 0.986112
0.95752 0.997376
0.958496 0.996352
0.959473 1.024
0.960449 0.997376
0.961426 0.997376
0.962402 1.00147
0.963379 1.03219
0.964355 0.991232
0.965332 1.02707
0.966309 0.973824
0.967285 0.979968
0.968262 0.994304
0.969238 0.97792
0.970215 0.989184
0.971191 0.990208
0.972168 1.01171
0.973145 0.985088
0.974121 1.0025
0.975098 1.00864
0.976074 0.99328
0.977051 1.00557
0.978027 1.00659
0.979004 1.03322
0.97998 0.98304
0.980957 1.01888
0.981934 0.978944
0.98291 0.9728
0.983887 1.02912
0.984863 0.992256
0.98584 0.9984
0.986816 1.00147
0.987793 1.01069
0.98877 1.0025
0.989746 1.00966
0.990723 0.99328
0.991699 1.0025
0.992676 1.01581
0.993652 0.986112
0.994629 1.00045
0.995605 1.01069
0.996582 0.997376
0.997559 1.00762
0.998535 0.98816
0.999512 1.00762


==> data/max-7-1M-00-positions-1-xmax-128-bins.dat <==
0.00390625 0.997632
0.0117188 0.994688
0.0195312 1.00083
0.0273438 1.00454
0.0351562 1.01005
0.0429688 0.99264
0.0507812 0.98944
0.0585938 1.00083
0.0664062 1.0039
0.0742188 0.999296
0.0820312 1.00634
0.0898438 0.995584
0.0976562 1.01376
0.105469 0.996096
0.113281 1.00595
0.121094 0.997888
0.128906 0.998656
0.136719 0.996352
0.144531 0.99584
0.152344 0.999808
0.160156 0.999296
0.167969 0.995712
0.175781 1.00582
0.183594 1.00954
0.191406 0.997632
0.199219 1.00493
0.207031 0.994432
0.214844 0.998144
0.222656 0.997888
0.230469 0.98624
0.238281 0.989184
0.246094 0.996608
0.253906 0.993152
0.261719 0.997376
0.269531 0.990464
0.277344 0.995968
0.285156 1.00109
0.292969 1.00186
0.300781 1.00813
0.308594 0.997632
0.316406 0.987392
0.324219 0.999424
0.332031 0.994304
0.339844 0.996608
0.347656 0.997248
0.355469 0.991744
0.363281 1.00467
0.371094 0.989696
0.378906 1.00019
0.386719 0.990848
0.394531 0.993536
0.402344 1.00774
0.410156 1.0057
0.417969 0.984192
0.425781 0.983552
0.433594 0.999168
0.441406 0.997632
0.449219 0.994816
0.457031 1.0057
0.464844 1.00544
0.472656 1.00378
0.480469 0.99584
0.488281 1.00006
0.496094 0.995712
0.503906 1.0025
0.511719 1.00134
0.519531 1.00326
0.527344 1.00032
0.535156 0.998656
0.542969 1.00749
0.550781 0.996864
0.558594 0.999424
0.566406 0.995584
0.574219 1.0103
0.582031 1.00595
0.589844 0.997376
0.597656 0.992896
0.605469 1.01107
0.613281 1.00301
0.621094 1.00198
0.628906 0.994688
0.636719 1.00122
0.644531 1.00826
0.652344 1.008
0.660156 0.998272
0.667969 0.996608
0.675781 1.00902
0.683594 1.00634
0.691406 1.00685
0.699219 1.0048
0.707031 1.0025
0.714844 0.9984
0.722656 1.0048
0.730469 0.998784
0.738281 1.00518
0.746094 1.00493
0.753906 1.0057
0.761719 1.00544
0.769531 1.00506
0.777344 0.999808
0.785156 1.00813
0.792969 1.0039
0.800781 1.00646
0.808594 0.989824
0.816406 0.994176
0.824219 1.00186
0.832031 0.99328
0.839844 1.0071
0.847656 1.00326
0.855469 0.995584
0.863281 0.996864
0.871094 0.994304
0.878906 0.99712
0.886719 0.99776
0.894531 0.998784
0.902344 0.99712
0.910156 1.0016
0.917969 1.00493
0.925781 0.997632
0.933594 1.00774
0.941406 1.00992
0.949219 1.00621
0.957031 1.00646
0.964844 0.99968
0.972656 0.994816
0.980469 1.00352
0.988281 1.00134
0.996094 1.00173


==> data/max-7-1M-00-positions-1-xmax-256-bins.dat <==
0.00195312 0.995072
0.00585938 1.00019
0.00976562 0.991232
0.0136719 0.998144
0.0175781 1.00045
0.0214844 1.00122
0.0253906 1.00275
0.0292969 1.00634
0.0332031 1.00582
0.0371094 1.01427
0.0410156 0.995584
0.0449219 0.989696
0.0488281 0.978176
0.0527344 1.0007
0.0566406 0.998656
0.0605469 1.00301
0.0644531 1.00531
0.0683594 1.0025
0.0722656 1.00429
0.0761719 0.994304
0.0800781 1.01581
0.0839844 0.996864
0.0878906 0.987392
0.0917969 1.00378
0.0957031 1.02374
0.0996094 1.00378
0.103516 1.00301
0.107422 0.989184
0.111328 0.999424
0.115234 1.01248
0.119141 0.992768
0.123047 1.00301
0.126953 1.00531
0.130859 0.992
0.134766 1.00096
0.138672 0.991744
0.142578 0.99712
0.146484 0.99456
0.150391 0.996096
0.154297 1.00352
0.158203 0.994816
0.162109 1.00378
0.166016 0.995072
0.169922 0.996352
0.173828 1.00403
0.177734 1.00762
0.181641 1.0135
0.185547 1.00557
0.189453 1.00429
0.193359 0.990976
0.197266 1.00531
0.201172 1.00454
0.205078 1.00147
0.208984 0.987392
0.212891 0.992256
0.216797 1.00403
0.220703 0.994304
0.224609 1.00147
0.228516 0.993024
0.232422 0.979456
0.236328 0.98688
0.240234 0.991488
0.244141 0.99456
0.248047 0.998656
0.251953 0.990464
0.255859 0.99584
0.259766 0.98816
0.263672 1.00659
0.267578 0.999168
0.271484 0.98176
0.275391 0.992768
0.279297 0.999168
0.283203 1.00045
0.287109 1.00173
0.291016 0.990208
0.294922 1.0135
0.298828 1.00096
0.302734 1.0153
0.306641 0.99712
0.310547 0.998144
0.314453 0.995328
0.318359 0.979456
0.322266 0.9984
0.326172 1.00045
0.330078 0.99584
0.333984 0.992768
0.337891 0.996352
0.341797 0.996864
0.345703 0.994816
0.349609 0.99968
0.353516 0.988672
0.357422 0.994816
0.361328 1.01606
0.365234 0.99328
0.369141 0.987136
0.373047 0.992256
0.376953 0.994048
0.380859 1.00634
0.384766 0.98048
0.388672 1.00122
0.392578 0.982272
0.396484 1.0048
0.400391 1.01171
0.404297 1.00378
0.408203 1.0071
0.412109 1.00429
0.416016 0.980224
0.419922 0.98816
0.423828 0.982016
0.427734 0.985088
0.431641 1.0112
0.435547 0.987136
0.439453 0.996608
0.443359 0.998656
0.447266 0.997376
0.451172 0.992256
0.455078 1.02374
0.458984 0.987648
0.462891 1.00096
0.466797 1.00992
0.470703 0.991232
0.474609 1.01632
0.478516 0.998144
0.482422 0.993536
0.486328 1.00582
0.490234 0.994304
0.494141 0.997376
0.498047 0.994048
0.501953 0.9984
0.505859 1.00659
0.509766 1.00762
0.513672 0.995072
0.517578 1.00045
0.521484 1.00608
0.525391 0.994304
0.529297 1.00634
0.533203 1.00557
0.537109 0.991744
0.541016 1.01197
0.544922 1.00301
0.548828 0.994304
0.552734 0.999424
0.556641 0.995328
0.560547 1.00352
0.564453 1.00045
0.568359 0.99072
0.572266 1.02016
0.576172 1.00045
0.580078 1.00045
0.583984 1.01146
0.587891 0.99712
0.591797 0.997632
0.595703 0.988416
0.599609 0.997376
0.603516 1.01734
0.607422 1.0048
0.611328 1.00019
0.615234 1.00582
0.619141 0.983296
0.623047 1.02067
0.626953 0.98688
0.630859 1.0025
0.634766 1.00378
0.638672 0.998656
0.642578 1.00992
0.646484 1.00659
0.650391 0.991744
0.654297 1.02426
0.658203 0.989952
0.662109 1.00659
0.666016 0.992768
0.669922 1.00045
0.673828 1.00787
0.677734 1.01018
0.681641 1.00787
0.685547 1.0048
0.689453 1.0071
0.693359 1.00659
0.697266 1.01453
0.701172 0.995072
0.705078 1.00045
0.708984 1.00454
0.712891 0.990464
0.716797 1.00634
0.720703 1.0089
0.724609 1.0007
0.728516 0.990464
0.732422 1.0071
0.736328 1.00659
0.740234 1.00378
0.744141 1.0135
0.748047 0.996352
0.751953 1.01786
0.755859 0.993536
0.759766 1.0089
0.763672 1.00198
0.767578 1.00813
0.771484 1.00198
0.775391 0.988416
0.779297 1.0112
0.783203 1.00301
0.787109 1.01325
0.791016 0.999424
0.794922 1.00838
0.798828 1.00224
0.802734 1.01069
0.806641 0.994304
0.810547 0.985344
0.814453 1.00045
0.818359 0.987904
0.822266 1.00454
0.826172 0.999168
0.830078 0.990976
0.833984 0.995584
0.837891 0.999168
0.841797 1.01504
0.845703 0.997888
0.849609 1.00864
0.853516 0.997632
0.857422 0.993536
0.861328 1.00301
0.865234 0.99072
0.869141 1.00301
0.873047 0.9856
0.876953 1.00019
0.880859 0.994048
0.884766 0.997888
0.888672 0.997632
0.892578 0.996864
0.896484 1.0007
0.900391 0.999168
0.904297 0.995072
0.908203 1.00198
0.912109 1.00122
0.916016 1.00915
0.919922 1.0007
0.923828 0.992
0.927734 1.00326
0.931641 1.01734
0.935547 0.998144
0.939453 1.01402
0.943359 1.00582
0.947266 1.00659
0.951172 1.00582
0.955078 1.00915
0.958984 1.00378
0.962891 1.00557
0.966797 0.993792
0.970703 0.992256
0.974609 0.997376
0.978516 1.0071
0.982422 0.999936
0.986328 1.0007
0.990234 1.00198
0.994141 1.00326
0.998047 1.00019


==> data/max-7-1M-00-positions-1-xmax-32-bins.dat <==
0.015625 0.999424
0.046875 0.99824
0.078125 1.00128
0.109375 1.00342
0.140625 0.997664
0.171875 1.00259
0.203125 0.998784
0.234375 0.99248
0.265625 0.99424
0.296875 1.00218
0.328125 0.994432
0.359375 0.99584
0.390625 0.99808
0.421875 0.993152
0.453125 1.0009
0.484375 0.998848
0.515625 1.00186
0.546875 1.00061
0.578125 1.0023
0.609375 1.00224
0.640625 1.00304
0.671875 1.00256
0.703125 1.00314
0.734375 1.00342
0.765625 1.004
0.796875 1.00208
0.828125 0.999104
0.859375 0.997504
0.890625 0.997696
0.921875 1.00298
0.953125 1.00557
0.984375 1.00035


==> data/max-7-1M-00-positions-1-xmax-512-bins.dat <==
0.000976562 1.00403
0.00292969 0.986112
0.00488281 1.0071
0.00683594 0.99328
0.00878906 0.996864
0.0107422 0.9856
0.0126953 0.992256
0.0146484 1.00403
0.0166016 0.995328
0.0185547 1.00557
0.0205078 0.99328
0.0224609 1.00915
0.0244141 0.999424
0.0263672 1.00608
0.0283203 1.00352
0.0302734 1.00915
0.0322266 1.00198
0.0341797 1.00966
0.0361328 1.00403
0.0380859 1.02451
0.0400391 1.00608
0.0419922 0.985088
0.0439453 0.989696
0.0458984 0.989696
0.0478516 0.971776
0.0498047 0.984576
0.0517578 0.989696
0.0537109 1.01171
0.0556641 0.991744
0.0576172 1.00557
0.0595703 0.99584
0.0615234 1.01018
0.0634766 1.00454
0.0654297 1.00608
0.0673828 1.00966
0.0693359 0.995328
0.0712891 1.01325
0.0732422 0.995328
0.0751953 0.991744
0.0771484 0.996864
0.0791016 1.01018
0.0810547 1.02144
0.0830078 1.00301
0.0849609 0.99072
0.0869141 0.980992
0.0888672 0.993792
0.0908203 1.00608
0.0927734 1.00147
0.0947266 1.04294
0.0966797 1.00454
0.0986328 0.99584
0.100586 1.01171
0.102539 1.00813
0.104492 0.997888
0.106445 1.00096
0.108398 0.977408
0.110352 1.00659
0.112305 0.992256
0.114258 1.01274
0.116211 1.01222
0.118164 0.986112
0.120117 0.999424
0.12207 0.993792
0.124023 1.01222
0.125977 0.997376
0.12793 1.01325
0.129883 1.00915
0.131836 0.974848
0.133789 0.997888
0.135742 1.00403
0.137695 0.986624
0.139648 0.996864
0.141602 0.997376
0.143555 0.996864
0.145508 0.997888
0.147461 0.991232
0.149414 1.01274
0.151367 0.979456
0.15332 1.00915
0.155273 0.997888
0.157227 0.992256
0.15918 0.997376
0.161133 1.00762
0.163086 0.999936
0.165039 0.9856
0.166992 1.00454
0.168945 0.99072
0.170898 1.00198
0.172852 1.00301
0.174805 1.00506
0.176758 0.984576
0.178711 1.03066
0.180664 1.02451
0.182617 1.0025
0.18457 1.02144
0.186523 0.989696
0.188477 1.00966
0.19043 0.998912
0.192383 0.983552
0.194336 0.9984
0.196289 0.99584
0.198242 1.01478
0.200195 0.991232
0.202148 1.01786
0.204102 1.00403
0.206055 0.998912
0.208008 0.999936
0.209961 0.974848
0.211914 0.997376
0.213867 0.987136
0.21582 1.01325
0.217773 0.994816
0.219727 0.996352
0.22168 0.992256
0.223633 1.00403
0.225586 0.998912
0.227539 0.986112
0.229492 0.999936
0.231445 0.976896
0.233398 0.982016
0.235352 0.999424
0.237305 0.974336
0.239258 0.989184
0.241211 0.993792
0.243164 0.995328
0.245117 0.993792
0.24707 0.987136
0.249023 1.01018
0.250977 0.997376
0.25293 0.983552
0.254883 0.991744
0.256836 0.999936
0.258789 0.992768
0.260742 0.983552
0.262695 0.997376
0.264648 1.01581
0.266602 1.01069
0.268555 0.987648
0.270508 0.97792
0.272461 0.9856
0.274414 0.997376
0.276367 0.98816
0.27832 1.00454
0.280273 0.993792
0.282227 0.994304
0.28418 1.00659
0.286133 1.01171
0.288086 0.991744
0.290039 0.991744
0.291992 0.988672
0.293945 1.02451
0.295898 1.0025
0.297852 0.987648
0.299805 1.01427
0.301758 1.01018
0.303711 1.02042
0.305664 1.01171
0.307617 0.982528
0.30957 1.00403
0.311523 0.992256
0.313477 0.991232
0.31543 0.999424
0.317383 0.98816
0.319336 0.970752
0.321289 0.988672
0.323242 1.00813
0.325195 0.988672
0.327148 1.01222
0.329102 1.00147
0.331055 0.990208
0.333008 0.991744
0.334961 0.993792
0.336914 0.98816
0.338867 1.00454
0.34082 0.990208
0.342773 1.00352
0.344727 0.992256
0.34668 0.997376
0.348633 1.0025
0.350586 0.996864
0.352539 0.987648
0.354492 0.989696
0.356445 0.997376
0.358398 0.992256
0.360352 1.01888
0.362305 1.01325
0.364258 0.997376
0.366211 0.989184
0.368164 0.994816
0.370117 0.979456
0.37207 0.98304
0.374023 1.00147
0.375977 0.997888
0.37793 0.990208
0.379883 0.992256
0.381836 1.02042
0.383789 0.97536
0.385742 0.9856
0.387695 0.988672
0.389648 1.01376
0.391602 0.98048
0.393555 0.984064
0.395508 0.996352
0.397461 1.01325
0.399414 1.01325
0.401367 1.01018
0.40332 1.01939
0.405273 0.98816
0.407227 1.02042
0.40918 0.993792
0.411133 1.01683
0.413086 0.991744
0.415039 0.97792
0.416992 0.982528
0.418945 0.990208
0.420898 0.986112
0.422852 0.978944
0.424805 0.985088
0.426758 0.974848
0.428711 0.995328
0.430664 1.01888
0.432617 1.00352
0.43457 0.979456
0.436523 0.994816
0.438477 0.991744
0.44043 1.00147
0.442383 1.00147
0.444336 0.99584
0.446289 0.991744
0.448242 1.00301
0.450195 0.995328
0.452148 0.989184
0.454102 1.02093
0.456055 1.02656
0.458008 0.989696
0.459961 0.9856
0.461914 0.986624
0.463867 1.0153
0.46582 1.00608
0.467773 1.01376
0.469727 0.997888
0.47168 0.984576
0.473633 1.02144
0.475586 1.0112
0.477539 0.991232
0.479492 1.00506
0.481445 1.00096
0.483398 0.986112
0.485352 0.999936
0.487305 1.01171
0.489258 0.99328
0.491211 0.995328
0.493164 1.00301
0.495117 0.991744
0.49707 0.973312
0.499023 1.01478
0.500977 1.00762
0.50293 0.989184
0.504883 1.0199
0.506836 0.99328
0.508789 1.01734
0.510742 0.997888
0.512695 1.0025
0.514648 0.987648
0.516602 0.996864
0.518555 1.00403
0.520508 0.994816
0.522461 1.01734
0.524414 0.986112
0.526367 1.0025
0.52832 1.00864
0.530273 1.00403
0.532227 1.01325
0.53418 0.997888
0.536133 0.984576
0.538086 0.998912
0.540039 1.01478
0.541992 1.00915
0.543945 0.994816
0.545898 1.0112
0.547852 0.986624
0.549805 1.00198
0.551758 0.992768
0.553711 1.00608
0.555664 0.981504
0.557617 1.00915
0.55957 1.01376
0.561523 0.99328
0.563477 0.997376
0.56543 1.00352
0.567383 1.00301
0.569336 0.978432
0.571289 1.02042
0.573242 1.0199
0.575195 0.986624
0.577148 1.01427
0.579102 0.9984
0.581055 1.0025
0.583008 1.00403
0.584961 1.01888
0.586914 1.00045
0.588867 0.993792
0.59082 1.00403
0.592773 0.991232
0.594727 0.97792
0.59668 0.998912
0.598633 1.00147
0.600586 0.99328
0.602539 1.0199
0.604492 1.01478
0.606445 0.988672
0.608398 1.02093
0.610352 0.988672
0.612305 1.01171
0.614258 1.00915
0.616211 1.0025
0.618164 0.973824
0.620117 0.992768
0.62207 1.03168
0.624023 1.00966
0.625977 0.991744
0.62793 0.982016
0.629883 1.01018
0.631836 0.994816
0.633789 1.01581
0.635742 0.991744
0.637695 0.9984
0.639648 0.998912
0.641602 1.0199
0.643555 0.999936
0.645508 1.00813
0.647461 1.00506
0.649414 0.994816
0.651367 0.988672
0.65332 1.0281
0.655273 1.02042
0.657227 0.98816
0.65918 0.991744
0.661133 1.01069
0.663086 1.0025
0.665039 0.989184
0.666992 0.996352
0.668945 0.999424
0.670898 1.00147
0.672852 1.00096
0.674805 1.01478
0.676758 1.00045
0.678711 1.0199
0.680664 1.02195
0.682617 0.993792
0.68457 1.01171
0.686523 0.997888
0.688477 1.00762
0.69043 1.00659
0.692383 1.01222
0.694336 1.00096
0.696289 1.01734
0.698242 1.01171
0.700195 0.982016
0.702148 1.00813
0.704102 1.00045
0.706055 1.00045
0.708008 1.00352
0.709961 1.00557
0.711914 0.973824
0.713867 1.0071
0.71582 1.01069
0.717773 1.00198
0.719727 1.00813
0.72168 1.00966
0.723633 1.01274
0.725586 0.988672
0.727539 0.981504
0.729492 0.999424
0.731445 1.0199
0.733398 0.994304
0.735352 1.01069
0.737305 1.0025
0.739258 1.00813
0.741211 0.999424
0.743164 1.00915
0.745117 1.01786
0.74707 1.0071
0.749023 0.9856
0.750977 1.01581
0.75293 1.0199
0.754883 1.00966
0.756836 0.977408
0.758789 1.00147
0.760742 1.01632
0.762695 1.02861
0.764648 0.97536
0.766602 1.01888
0.768555 0.997376
0.770508 1.00506
0.772461 0.998912
0.774414 0.989184
0.776367 0.987648
0.77832 1.01274
0.780273 1.00966
0.782227 1.00915
0.78418 0.996864
0.786133 1.02605
0.788086 1.00045
0.790039 0.999936
0.791992 0.998912
0.793945 1.02195
0.795898 0.994816
0.797852 1.01171
0.799805 0.992768
0.801758 1.00454
0.803711 1.01683
0.805664 1.00813
0.807617 0.98048
0.80957 0.97536
0.811523 0.995328
0.813477 0.991744
0.81543 1.00915
0.817383 0.990208
0.819336 0.9856
0.821289 1.00454
0.823242 1.00454
0.825195 0.988672
0.827148 1.00966
0.829102 0.988672
0.831055 0.99328
0.833008 0.997376
0.834961 0.993792
0.836914 0.989696
0.838867 1.00864
0.84082 1.01376
0.842773 1.01632
0.844727 1.00659
0.84668 0.989184
0.848633 1.01171
0.850586 1.00557
0.852539 0.988672
0.854492 1.00659
0.856445 0.992768
0.858398 0.994304
0.860352 1.00147
0.862305 1.00454
0.864258 0.9984
0.866211 0.98304
0.868164 1.01018
0.870117 0.99584
0.87207 0.98816
0.874023 0.98304
0.875977 1.01274
0.87793 0.987648
0.879883 0.97792
0.881836 1.01018
0.883789 0.993792
0.885742 1.00198
0.887695 0.997376
0.889648 0.997888
0.891602 1.0025
0.893555 0.991232
0.895508 1.00813
0.897461 0.99328
0.899414 0.989696
0.901367 1.00864
0.90332 1.00352
0.905273 0.986624
0.907227 0.989184
0.90918 1.01478
0.911133 1.01018
0.913086 0.992256
0.915039 1.01427
0.916992 1.00403
0.918945 0.987648
0.920898 1.01376
0.922852 0.981504
0.924805 1.0025
0.926758 1.01018
0.928711 0.996352
0.930664 1.02042
0.932617 1.01427
0.93457 0.994816
0.936523 1.00147
0.938477 0.994304
0.94043 1.03373
0.942383 1.01069
0.944336 1.00096
0.946289 1.01171
0.948242 1.00147
0.950195 1.01581
0.952148 0.99584
0.954102 1.00762
0.956055 1.01069
0.958008 0.996864
0.959961 1.01069
0.961914 0.999424
0.963867 1.01171
0.96582 1.00045
0.967773 0.987136
0.969727 0.983552
0.97168 1.00096
0.973633 0.993792
0.975586 1.00096
0.977539 1.00608
0.979492 1.00813
0.981445 0.998912
0.983398 1.00096
0.985352 0.995328
0.987305 1.00608
0.989258 1.00608
0.991211 0.997888
0.993164 1.00096
0.995117 1.00557
0.99707 1.0025
0.999023 0.997888


==> data/max-7-1M-00-positions-1-xmax-64-bins.dat <==
0.0078125 0.99616
0.0234375 1.00269
0.0390625 1.00134
0.0546875 0.995136
0.0703125 1.0016
0.0859375 1.00096
0.101562 1.00493
0.117188 1.00192
0.132812 0.997504
0.148438 0.997824
0.164062 0.997504
0.179688 1.00768
0.195312 1.00128
0.210938 0.996288
0.226562 0.992064
0.242188 0.992896
0.257812 0.995264
0.273438 0.993216
0.289062 1.00147
0.304688 1.00288
0.320312 0.993408
0.335938 0.995456
0.351562 0.994496
0.367188 0.997184
0.382812 0.99552
0.398438 1.00064
0.414062 0.994944
0.429688 0.99136
0.445312 0.996224
0.460938 1.00557
0.476562 0.999808
0.492188 0.997888
0.507812 1.00192
0.523438 1.00179
0.539062 1.00307
0.554688 0.998144
0.570312 1.00294
0.585938 1.00166
0.601562 1.00198
0.617188 1.0025
0.632812 0.997952
0.648438 1.00813
0.664062 0.99744
0.679688 1.00768
0.695312 1.00582
0.710938 1.00045
0.726562 1.00179
0.742188 1.00506
0.757812 1.00557
0.773438 1.00243
0.789062 1.00602
0.804688 0.998144
0.820312 0.998016
0.835938 1.00019
0.851562 0.999424
0.867188 0.995584
0.882812 0.99744
0.898438 0.997952
0.914062 1.00326
0.929688 1.00269
0.945312 1.00806
0.960938 1.00307
0.976562 0.999168
0.992188 1.00154


==> data/min-2-1G-14-intervals-4-xmax-1024-bins.dat <==
0.00195312 1.62865
0.00585938 1.61525
0.00976562 1.60497
0.0136719 1.59192
0.0175781 1.5789
0.0214844 1.56714
0.0253906 1.55509
0.0292969 1.54428
0.0332031 1.53068
0.0371094 1.51985
0.0410156 1.50706
0.0449219 1.49622
0.0488281 1.48496
0.0527344 1.47219
0.0566406 1.45963
0.0605469 1.44966
0.0644531 1.43778
0.0683594 1.42721
0.0722656 1.41597
0.0761719 1.40394
0.0800781 1.39383
0.0839844 1.38424
0.0878906 1.37378
0.0917969 1.36285
0.0957031 1.35163
0.0996094 1.342
0.103516 1.33134
0.107422 1.32124
0.111328 1.31138
0.115234 1.29966
0.119141 1.28999
0.123047 1.27935
0.126953 1.27097
0.130859 1.2623
0.134766 1.25073
0.138672 1.24118
0.142578 1.23067
0.146484 1.22282
0.150391 1.21362
0.154297 1.20391
0.158203 1.19465
0.162109 1.18503
0.166016 1.17582
0.169922 1.1675
0.173828 1.1585
0.177734 1.14962
0.181641 1.14023
0.185547 1.13156
0.189453 1.12381
0.193359 1.11504
0.197266 1.10678
0.201172 1.09708
0.205078 1.09067
0.208984 1.08081
0.212891 1.07421
0.216797 1.06512
0.220703 1.05741
0.224609 1.05022
0.228516 1.04083
0.232422 1.03342
0.236328 1.02541
0.240234 1.01843
0.244141 1.01084
0.248047 1.00232
0.251953 0.99555
0.255859 0.98868
0.259766 0.980224
0.263672 0.97275
0.267578 0.966189
0.271484 0.958611
0.275391 0.95182
0.279297 0.9446
0.283203 0.937269
0.287109 0.930806
0.291016 0.923033
0.294922 0.916107
0.298828 0.910375
0.302734 0.902748
0.306641 0.897001
0.310547 0.889894
0.314453 0.883697
0.318359 0.877881
0.322266 0.869559
0.326172 0.863991
0.330078 0.857878
0.333984 0.851575
0.337891 0.844997
0.341797 0.838145
0.345703 0.832809
0.349609 0.826664
0.353516 0.820137
0.357422 0.814521
0.361328 0.809081
0.365234 0.803381
0.369141 0.797855
0.373047 0.790505
0.376953 0.786153
0.380859 0.779728
0.384766 0.77518
0.388672 0.768918
0.392578 0.762938
0.396484 0.757912
0.400391 0.752524
0.404297 0.746747
0.408203 0.741187
0.412109 0.736635
0.416016 0.729848
0.419922 0.726828
0.423828 0.719566
0.427734 0.715891
0.431641 0.710804
0.435547 0.705498
0.439453 0.700563
0.443359 0.695202
0.447266 0.691728
0.451172 0.684297
0.455078 0.680486
0.458984 0.676104
0.462891 0.671652
0.466797 0.666968
0.470703 0.662552
0.474609 0.657372
0.478516 0.652262
0.482422 0.647935
0.486328 0.64364
0.490234 0.638855
0.494141 0.635387
0.498047 0.630819
0.501953 0.625841
0.505859 0.621228
0.509766 0.617575
0.513672 0.61252
0.517578 0.609317
0.521484 0.605643
0.525391 0.601022
0.529297 0.596276
0.533203 0.592862
0.537109 0.587912
0.541016 0.584114
0.544922 0.579979
0.548828 0.576796
0.552734 0.57269
0.556641 0.568681
0.560547 0.564319
0.564453 0.561264
0.568359 0.556446
0.572266 0.553489
0.576172 0.548939
0.580078 0.544804
0.583984 0.54239
0.587891 0.538535
0.591797 0.534314
0.595703 0.531276
0.599609 0.527562
0.603516 0.523916
0.607422 0.520887
0.611328 0.517979
0.615234 0.513582
0.619141 0.510039
0.623047 0.507261
0.626953 0.503167
0.630859 0.500034
0.634766 0.496741
0.638672 0.49414
0.642578 0.491328
0.646484 0.487231
0.650391 0.483808
0.654297 0.480524
0.658203 0.476777
0.662109 0.474391
0.666016 0.471108
0.669922 0.46873
0.673828 0.466077
0.677734 0.462585
0.681641 0.459309
0.685547 0.456417
0.689453 0.452984
0.693359 0.450696
0.697266 0.447718
0.701172 0.445433
0.705078 0.441743
0.708984 0.439163
0.712891 0.436534
0.716797 0.433147
0.720703 0.430629
0.724609 0.427738
0.728516 0.424924
0.732422 0.422323
0.736328 0.420217
0.740234 0.417091
0.744141 0.414456
0.748047 0.411746
0.751953 0.409335
0.755859 0.406951
0.759766 0.403975
0.763672 0.401512
0.767578 0.399191
0.771484 0.396349
0.775391 0.394518
0.779297 0.390902
0.783203 0.389066
0.787109 0.38726
0.791016 0.384098
0.794922 0.382281
0.798828 0.37909
0.802734 0.376982
0.806641 0.375139
0.810547 0.372492
0.814453 0.370872
0.818359 0.367949
0.822266 0.36495
0.826172 0.362983
0.830078 0.360812
0.833984 0.358793
0.837891 0.35725
0.841797 0.355143
0.845703 0.352394
0.849609 0.350065
0.853516 0.348515
0.857422 0.345748
0.861328 0.344473
0.865234 0.341394
0.869141 0.339631
0.873047 0.338065
0.876953 0.335297
0.880859 0.333428
0.884766 0.331761
0.888672 0.329082
0.892578 0.327675
0.896484 0.325602
0.900391 0.323443
0.904297 0.322387
0.908203 0.320376
0.912109 0.318736
0.916016 0.315978
0.919922 0.314398
0.923828 0.312241
0.927734 0.310718
0.931641 0.308791
0.935547 0.306629
0.939453 0.305138
0.943359 0.303296
0.947266 0.301352
0.951172 0.299527
0.955078 0.297987
0.958984 0.296157
0.962891 0.294481
0.966797 0.292217
0.970703 0.291189
0.974609 0.289269
0.978516 0.28796
0.982422 0.285713
0.986328 0.284745
0.990234 0.282507
0.994141 0.281062
0.998047 0.279859
1.00195 0.278113
1.00586 0.276539
1.00977 0.274242
1.01367 0.273372
1.01758 0.271919
1.02148 0.269282
1.02539 0.268633
1.0293 0.266505
1.0332 0.265551
1.03711 0.263806
1.04102 0.262255
1.04492 0.261398
1.04883 0.259971
1.05273 0.257089
1.05664 0.257814
1.06055 0.254931
1.06445 0.254262
1.06836 0.252679
1.07227 0.250626
1.07617 0.249382
1.08008 0.248043
1.08398 0.246521
1.08789 0.246002
1.0918 0.243262
1.0957 0.242904
1.09961 0.241489
1.10352 0.239515
1.10742 0.238751
1.11133 0.237514
1.11523 0.235702
1.11914 0.234778
1.12305 0.233
1.12695 0.232479
1.13086 0.230851
1.13477 0.229412
1.13867 0.228691
1.14258 0.226894
1.14648 0.225426
1.15039 0.22495
1.1543 0.223205
1.1582 0.222059
1.16211 0.221638
1.16602 0.219606
1.16992 0.218599
1.17383 0.217849
1.17773 0.216094
1.18164 0.215583
1.18555 0.213724
1.18945 0.212943
1.19336 0.211783
1.19727 0.21008
1.20117 0.209586
1.20508 0.208208
1.20898 0.206782
1.21289 0.206033
1.2168 0.204664
1.2207 0.204009
1.22461 0.202614
1.22852 0.201576
1.23242 0.200831
1.23633 0.199624
1.24023 0.198284
1.24414 0.197762
1.24805 0.196139
1.25195 0.195633
1.25586 0.194593
1.25977 0.193241
1.26367 0.192068
1.26758 0.191609
1.27148 0.190092
1.27539 0.189772
1.2793 0.188307
1.2832 0.18743
1.28711 0.186594
1.29102 0.184716
1.29492 0.185161
1.29883 0.184107
1.30273 0.182083
1.30664 0.182043
1.31055 0.180148
1.31445 0.180091
1.31836 0.178921
1.32227 0.177601
1.32617 0.177506
1.33008 0.176254
1.33398 0.17505
1.33789 0.17417
1.3418 0.17356
1.3457 0.172846
1.34961 0.171935
1.35352 0.170847
1.35742 0.170284
1.36133 0.169326
1.36523 0.16818
1.36914 0.167425
1.37305 0.166271
1.37695 0.166134
1.38086 0.165186
1.38477 0.164042
1.38867 0.163267
1.39258 0.162728
1.39648 0.161604
1.40039 0.161134
1.4043 0.159671
1.4082 0.159928
1.41211 0.159041
1.41602 0.157601
1.41992 0.15734
1.42383 0.156579
1.42773 0.155447
1.43164 0.154418
1.43555 0.153414
1.43945 0.153465
1.44336 0.152589
1.44727 0.151411
1.45117 0.151496
1.45508 0.150302
1.45898 0.149152
1.46289 0.148821
1.4668 0.14785
1.4707 0.147169
1.47461 0.146894
1.47852 0.146071
1.48242 0.145375
1.48633 0.144892
1.49023 0.143491
1.49414 0.14323
1.49805 0.14202
1.50195 0.14169
1.50586 0.14105
1.50977 0.139795
1.51367 0.139912
1.51758 0.139093
1.52148 0.138203
1.52539 0.13789
1.5293 0.136575
1.5332 0.136652
1.53711 0.135602
1.54102 0.134722
1.54492 0.134914
1.54883 0.134056
1.55273 0.132864
1.55664 0.132883
1.56055 0.131799
1.56445 0.131462
1.56836 0.130867
1.57227 0.129829
1.57617 0.129506
1.58008 0.129078
1.58398 0.128008
1.58789 0.127768
1.5918 0.126675
1.5957 0.126484
1.59961 0.126024
1.60352 0.124903
1.60742 0.125106
1.61133 0.124417
1.61523 0.123473
1.61914 0.123074
1.62305 0.122145
1.62695 0.121969
1.63086 0.121878
1.63477 0.120615
1.63867 0.120391
1.64258 0.119831
1.64648 0.118792
1.65039 0.118651
1.6543 0.117784
1.6582 0.117683
1.66211 0.117061
1.66602 0.116163
1.66992 0.115564
1.67383 0.115665
1.67773 0.114363
1.68164 0.114156
1.68555 0.113518
1.68945 0.113364
1.69336 0.112935
1.69727 0.11211
1.70117 0.11193
1.70508 0.111742
1.70898 0.110652
1.71289 0.110656
1.7168 0.109666
1.7207 0.109559
1.72461 0.108833
1.72852 0.10779
1.73242 0.107806
1.73633 0.107465
1.74023 0.10681
1.74414 0.107004
1.74805 0.106171
1.75195 0.10572
1.75586 0.105199
1.75977 0.104107
1.76367 0.104361
1.76758 0.103578
1.77148 0.102976
1.77539 0.102705
1.7793 0.102183
1.7832 0.101868
1.78711 0.101693
1.79102 0.100678
1.79492 0.10071
1.79883 0.100191
1.80273 0.0993139
1.80664 0.0993746
1.81055 0.0985631
1.81445 0.0982382
1.81836 0.0980841
1.82227 0.0971668
1.82617 0.0971786
1.83008 0.0967419
1.83398 0.0962483
1.83789 0.0963433
1.8418 0.0954691
1.8457 0.0950236
1.84961 0.0947799
1.85352 0.0940652
1.85742 0.0939561
1.86133 0.0934779
1.86523 0.0928607
1.86914 0.0928197
1.87305 0.0920392
1.87695 0.0918367
1.88086 0.0916567
1.88477 0.0909171
1.88867 0.090943
1.89258 0.0905444
1.89648 0.0898657
1.90039 0.089879
1.9043 0.0890245
1.9082 0.0889193
1.91211 0.0883999
1.91602 0.0881167
1.91992 0.0877427
1.92383 0.0874138
1.92773 0.0868634
1.93164 0.086837
1.93555 0.0861998
1.93945 0.0861435
1.94336 0.0857649
1.94727 0.0851185
1.95117 0.084809
1.95508 0.0847242
1.95898 0.083733
1.96289 0.0837893
1.9668 0.0835999
1.9707 0.0831959
1.97461 0.0830333
1.97852 0.0824778
1.98242 0.0819482
1.98633 0.0818442
1.99023 0.0809974
1.99414 0.0812047
1.99805 0.0807173
2.00195 0.0805962
2.00586 0.0803482
2.00977 0.0797565
2.01367 0.0796129
2.01758 0.0793684
2.02148 0.0786465
2.02539 0.07875
2.0293 0.07826
2.0332 0.0779395
2.03711 0.0777216
2.04102 0.0772329
2.04492 0.0767532
2.04883 0.0765384
2.05273 0.0758725
2.05664 0.0761935
2.06055 0.075575
2.06445 0.0753303
2.06836 0.0751949
2.07227 0.0745664
2.07617 0.0745874
2.08008 0.0744192
2.08398 0.0735928
2.08789 0.0735086
2.0918 0.0732393
2.0957 0.0733309
2.09961 0.0726556
2.10352 0.0722412
2.10742 0.0720996
2.11133 0.0718513
2.11523 0.0713782
2.11914 0.0712814
2.12305 0.0709407
2.12695 0.0708111
2.13086 0.0707023
2.13477 0.0699845
2.13867 0.0699525
2.14258 0.0697242
2.14648 0.0693225
2.15039 0.0692096
2.1543 0.0687089
2.1582 0.0686653
2.16211 0.0683433
2.16602 0.0677637
2.16992 0.0678899
2.17383 0.0677263
2.17773 0.0672371
2.18164 0.0669425
2.18555 0.0667223
2.18945 0.0667566
2.19336 0.0662159
2.19727 0.0659389
2.20117 0.0656876
2.20508 0.0653266
2.20898 0.0649298
2.21289 0.064983
2.2168 0.0649044
2.2207 0.0645192
2.22461 0.0641907
2.22852 0.0638861
2.23242 0.0637801
2.23633 0.0634913
2.24023 0.0631155
2.24414 0.0629663
2.24805 0.0624781
2.25195 0.0626358
2.25586 0.0626601
2.25977 0.0618918
2.26367 0.0619254
2.26758 0.0617997
2.27148 0.0613491
2.27539 0.0610721
2.2793 0.0607916
2.2832 0.0607114
2.28711 0.0605353
2.29102 0.0599337
2.29492 0.0600274
2.29883 0.0599877
2.30273 0.059454
2.30664 0.059444
2.31055 0.0589821
2.31445 0.0589274
2.31836 0.058774
2.32227 0.0584369
2.32617 0.0581107
2.33008 0.0581908
2.33398 0.057825
2.33789 0.0576814
2.3418 0.057429
2.3457 0.0571013
2.34961 0.056908
2.35352 0.0567698
2.35742 0.0566431
2.36133 0.0560468
2.36523 0.0560817
2.36914 0.0559291
2.37305 0.0556396
2.37695 0.0556403
2.38086 0.0552645
2.38477 0.0548823
2.38867 0.0549327
2.39258 0.0548401
2.39648 0.0542779
2.40039 0.0544566
2.4043 0.0540211
2.4082 0.053952
2.41211 0.0536435
2.41602 0.0534134
2.41992 0.0533496
2.42383 0.0532895
2.42773 0.0528284
2.43164 0.0527242
2.43555 0.0526444
2.43945 0.0523082
2.44336 0.0523085
2.44727 0.0518968
2.45117 0.0517235
2.45508 0.0516426
2.45898 0.0512748
2.46289 0.0514209
2.4668 0.0510595
2.4707 0.0508216
2.47461 0.050815
2.47852 0.050345
2.48242 0.0504389
2.48633 0.0502838
2.49023 0.0499075
2.49414 0.0499709
2.49805 0.0495923
2.50195 0.0495621
2.50586 0.0493156
2.50977 0.0490396
2.51367 0.0490729
2.51758 0.0489572
2.52148 0.0485212
2.52539 0.0485281
2.5293 0.0481462
2.5332 0.0483853
2.53711 0.0478774
2.54102 0.0477701
2.54492 0.0475108
2.54883 0.0473705
2.55273 0.0471191
2.55664 0.0472169
2.56055 0.0470042
2.56445 0.0466276
2.56836 0.0467323
2.57227 0.0462326
2.57617 0.0462664
2.58008 0.0462756
2.58398 0.0460603
2.58789 0.0458875
2.5918 0.0456707
2.5957 0.0455987
2.59961 0.0453294
2.60352 0.0451192
2.60742 0.045078
2.61133 0.0450516
2.61523 0.0445379
2.61914 0.0446467
2.62305 0.0443169
2.62695 0.0444239
2.63086 0.0441254
2.63477 0.0438828
2.63867 0.0438533
2.64258 0.0436518
2.64648 0.0435487
2.65039 0.0434266
2.6543 0.0432343
2.6582 0.0432008
2.66211 0.0432133
2.66602 0.0427543
2.66992 0.0426926
2.67383 0.0425539
2.67773 0.042242
2.68164 0.0424056
2.68555 0.0419192
2.68945 0.0420682
2.69336 0.04175
2.69727 0.0417111
2.70117 0.0416602
2.70508 0.0413586
2.70898 0.0411162
2.71289 0.0410924
2.7168 0.0408991
2.7207 0.040874
2.72461 0.0406211
2.72852 0.04051
2.73242 0.0403607
2.73633 0.0403686
2.74023 0.0401339
2.74414 0.0401825
2.74805 0.0397663
2.75195 0.0397481
2.75586 0.0397512
2.75977 0.039372
2.76367 0.0393526
2.76758 0.0394092
2.77148 0.039041
2.77539 0.0390054
2.7793 0.0388375
2.7832 0.038807
2.78711 0.0386125
2.79102 0.0385638
2.79492 0.0382797
2.79883 0.0382216
2.80273 0.0380083
2.80664 0.0380488
2.81055 0.0376558
2.81445 0.0378348
2.81836 0.0378276
2.82227 0.037527
2.82617 0.0373908
2.83008 0.0372488
2.83398 0.0371587
2.83789 0.0370888
2.8418 0.0368366
2.8457 0.0367946
2.84961 0.0366367
2.85352 0.0364649
2.85742 0.0365443
2.86133 0.0364623
2.86523 0.0361413
2.86914 0.0360681
2.87305 0.0360205
2.87695 0.0357752
2.88086 0.0357809
2.88477 0.0355018
2.88867 0.0355768
2.89258 0.0354132
2.89648 0.0353285
2.90039 0.0353687
2.9043 0.0351055
2.9082 0.0349962
2.91211 0.0349312
2.91602 0.0347013
2.91992 0.0345272
2.92383 0.0344307
2.92773 0.0342643
2.93164 0.0344159
2.93555 0.03426
2.93945 0.0339876
2.94336 0.0340421
2.94727 0.0336069
2.95117 0.0338867
2.95508 0.0336502
2.95898 0.0335598
2.96289 0.0333947
2.9668 0.0331231
2.9707 0.0334392
2.97461 0.0330829
2.97852 0.0330655
2.98242 0.033004
2.98633 0.0329185
2.99023 0.0328497
2.99414 0.0327985
2.99805 0.0324559
3.00195 0.0326188
3.00586 0.0324838
3.00977 0.0321687
3.01367 0.0322852
3.01758 0.0319148
3.02148 0.0318625
3.02539 0.0319222
3.0293 0.0317233
3.0332 0.031561
3.03711 0.0315789
3.04102 0.0314501
3.04492 0.0314143
3.04883 0.0314877
3.05273 0.0310026
3.05664 0.0310925
3.06055 0.0309325
3.06445 0.0309921
3.06836 0.0309668
3.07227 0.0305482
3.07617 0.0306345
3.08008 0.0306568
3.08398 0.0303649
3.08789 0.0302423
3.0918 0.0300534
3.0957 0.030207
3.09961 0.0301228
3.10352 0.0297001
3.10742 0.0298803
3.11133 0.0298342
3.11523 0.0297751
3.11914 0.0295562
3.12305 0.0295483
3.12695 0.0293448
3.13086 0.0292237
3.13477 0.029047
3.13867 0.029228
3.14258 0.0290675
3.14648 0.0288463
3.15039 0.0288978
3.1543 0.0287828
3.1582 0.0286779
3.16211 0.0286735
3.16602 0.0285601
3.16992 0.0284329
3.17383 0.028236
3.17773 0.0282045
3.18164 0.02814
3.18555 0.0279347
3.18945 0.0281925
3.19336 0.028034
3.19727 0.0279073
3.20117 0.0279386
3.20508 0.0276654
3.20898 0.0274962
3.21289 0.0275425
3.2168 0.0276795
3.2207 0.0275768
3.22461 0.027358
3.22852 0.0271455
3.23242 0.0272287
3.23633 0.0271869
3.24023 0.0269996
3.24414 0.0270172
3.24805 0.026782
3.25195 0.0267469
3.25586 0.0268485
3.25977 0.0266831
3.26367 0.0267085
3.26758 0.0263882
3.27148 0.0262771
3.27539 0.0263416
3.2793 0.0259415
3.2832 0.0264077
3.28711 0.0259802
3.29102 0.0260431
3.29492 0.0259046
3.29883 0.0258122
3.30273 0.0257047
3.30664 0.0258337
3.31055 0.0256102
3.31445 0.0254797
3.31836 0.0255652
3.32227 0.0254236
3.32617 0.0254628
3.33008 0.0252803
3.33398 0.0252966
3.33789 0.0250499
3.3418 0.0249989
3.3457 0.0249853
3.34961 0.0249498
3.35352 0.0248937
3.35742 0.0247864
3.36133 0.0246789
3.36523 0.0245345
3.36914 0.0244285
3.37305 0.0243871
3.37695 0.0244076
3.38086 0.0244762
3.38477 0.0242081
3.38867 0.0240773
3.39258 0.0242941
3.39648 0.0241457
3.40039 0.0240044
3.4043 0.0238308
3.4082 0.0238909
3.41211 0.0236902
3.41602 0.0235727
3.41992 0.0235789
3.42383 0.0235448
3.42773 0.0234893
3.43164 0.0233989
3.43555 0.023479
3.43945 0.0232986
3.44336 0.0231752
3.44727 0.023212
3.45117 0.0231501
3.45508 0.0231539
3.45898 0.022922
3.46289 0.0229094
3.4668 0.0229018
3.4707 0.0228196
3.47461 0.0228273
3.47852 0.0225674
3.48242 0.0225249
3.48633 0.0227382
3.49023 0.0224215
3.49414 0.0225185
3.49805 0.0223706
3.50195 0.0222971
3.50586 0.022174
3.50977 0.0222925
3.51367 0.0220457
3.51758 0.0220549
3.52148 0.0219855
3.52539 0.0220472
3.5293 0.0218849
3.5332 0.021804
3.53711 0.0218381
3.54102 0.0215488
3.54492 0.021643
3.54883 0.0215803
3.55273 0.0215918
3.55664 0.0215329
3.56055 0.0213443
3.56445 0.0213338
3.56836 0.0211433
3.57227 0.0212608
3.57617 0.0211415
3.58008 0.0211011
3.58398 0.0210394
3.58789 0.0210775
3.5918 0.0209247
3.5957 0.0208717
3.59961 0.0208166
3.60352 0.0207404
3.60742 0.0207752
3.61133 0.0206915
3.61523 0.0206241
3.61914 0.0205281
3.62305 0.020446
3.62695 0.0203638
3.63086 0.0204969
3.63477 0.0203292
3.63867 0.0203333
3.64258 0.0202442
3.64648 0.0202586
3.65039 0.0201912
3.6543 0.0199652
3.6582 0.0200732
3.66211 0.0200507
3.66602 0.019808
3.66992 0.0199153
3.67383 0.0197783
3.67773 0.0196106
3.68164 0.0197005
3.68555 0.0197663
3.68945 0.0195817
3.69336 0.0196485
3.69727 0.019435
3.70117 0.0195761
3.70508 0.0192525
3.70898 0.0192576
3.71289 0.0192878
3.7168 0.0192591
3.7207 0.0190904
3.72461 0.019106
3.72852 0.0190292
3.73242 0.0189417
3.73633 0.0190938
3.74023 0.0189944
3.74414 0.0189297
3.74805 0.0187576
3.75195 0.0188454
3.75586 0.0188311
3.75977 0.0187039
3.76367 0.0186952
3.76758 0.0185413
3.77148 0.0184794
3.77539 0.0184607
3.7793 0.0185016
3.7832 0.0184205
3.78711 0.0182362
3.79102 0.0182871
3.79492 0.0182477
3.79883 0.0181773
3.80273 0.0181394
3.80664 0.0181732
3.81055 0.0179615
3.81445 0.0180332
3.81836 0.0178819
3.82227 0.0177887
3.82617 0.0178857
3.83008 0.0178048
3.83398 0.0177546
3.83789 0.0178199
3.8418 0.0175775
3.8457 0.0178179
3.84961 0.0175831
3.85352 0.0174533
3.85742 0.0174574
3.86133 0.0175096
3.86523 0.0174157
3.86914 0.017324
3.87305 0.0173384
3.87695 0.0172946
3.88086 0.0172867
3.88477 0.0171226
3.88867 0.0170908
3.89258 0.0170388
3.89648 0.0170038
3.90039 0.0170716
3.9043 0.0169846
3.9082 0.0169964
3.91211 0.0169766
3.91602 0.0166746
3.91992 0.0168701
3.92383 0.0167194
3.92773 0.0167465
3.93164 0.0166359
3.93555 0.016588
3.93945 0.0164987
3.94336 0.016532
3.94727 0.0164577
3.95117 0.0165143
3.95508 0.0164262
3.95898 0.0162755
3.96289 0.0163758
3.9668 0.016354
3.9707 0.0163031
3.97461 0.0162836
3.97852 0.0162412
3.98242 0.0162307
3.98633 0.0161746
3.99023 0.0160056
3.99414 0.0159537
3.99805 0.0159309


==> data/min-2-1G-14-intervals-4-xmax-128-bins.dat <==
0.015625 1.58578
0.046875 1.49003
0.078125 1.39995
0.109375 1.31582
0.140625 1.23702
0.171875 1.16286
0.203125 1.09419
0.234375 1.02986
0.265625 0.969803
0.296875 0.913404
0.328125 0.860965
0.359375 0.811869
0.390625 0.766262
0.421875 0.723282
0.453125 0.683375
0.484375 0.646103
0.515625 0.611178
0.546875 0.578419
0.578125 0.547523
0.609375 0.519063
0.640625 0.492122
0.671875 0.466924
0.703125 0.443427
0.734375 0.421141
0.765625 0.400341
0.796875 0.380801
0.828125 0.362344
0.859375 0.345036
0.890625 0.328584
0.921875 0.313483
0.953125 0.298769
0.984375 0.285288
1.01562 0.272325
1.04688 0.260352
1.07812 0.248847
1.10938 0.237957
1.14062 0.227738
1.17188 0.218144
1.20312 0.20876
1.23438 0.200105
1.26562 0.191914
1.29688 0.184035
1.32812 0.176644
1.35938 0.169639
1.39062 0.162971
1.42188 0.156721
1.45312 0.150636
1.48438 0.144893
1.51562 0.139276
1.54688 0.134186
1.57812 0.129149
1.60938 0.124453
1.64062 0.119989
1.67188 0.115522
1.70312 0.111632
1.73438 0.10768
1.76562 0.103854
1.79688 0.100299
1.82812 0.0969338
1.85938 0.0936278
1.89062 0.0905834
1.92188 0.0875616
1.95312 0.0847103
1.98438 0.0819274
2.01562 0.0794173
2.04688 0.0767283
2.07812 0.0743049
2.10938 0.0719724
2.14062 0.069802
2.17188 0.0676613
2.20312 0.0655929
2.23438 0.0635534
2.26562 0.0617657
2.29688 0.0598844
2.32812 0.0581719
2.35938 0.0563899
2.39062 0.0547894
2.42188 0.0532306
2.45312 0.0517044
2.48438 0.0502719
2.51562 0.0488929
2.54688 0.0475318
2.57812 0.0462191
2.60938 0.0449598
2.64062 0.0437684
2.67188 0.0426227
2.70312 0.041457
2.73438 0.0403521
2.76562 0.0393146
2.79688 0.0382747
2.82812 0.0373641
2.85938 0.0363916
2.89062 0.0354813
2.92188 0.0345659
2.95312 0.0336564
2.98438 0.0329518
3.01562 0.0321224
3.04688 0.0313149
3.07812 0.0305574
3.10938 0.029828
3.14062 0.0290548
3.17188 0.0283575
3.20312 0.027807
3.23438 0.0271618
3.26562 0.0264919
3.29688 0.0259121
3.32812 0.0253196
3.35938 0.0247055
3.39062 0.0241805
3.42188 0.0235806
3.45312 0.0230904
3.48438 0.0225985
3.51562 0.0220977
3.54688 0.0216104
3.57812 0.0211277
3.60938 0.0206867
3.64062 0.0202728
3.67188 0.0198379
3.70312 0.0194123
3.73438 0.0189929
3.76562 0.0186323
3.79688 0.0182053
3.82812 0.0178183
3.85938 0.0174874
3.89062 0.0171117
3.92188 0.0167759
3.95312 0.0164293
3.98438 0.0161404


==> data/min-2-1G-14-intervals-4-xmax-256-bins.dat <==
0.0078125 1.6102
0.0234375 1.56135
0.0390625 1.51345
0.0546875 1.46661
0.0703125 1.42123
0.0859375 1.37867
0.101562 1.33655
0.117188 1.2951
0.132812 1.25629
0.148438 1.21776
0.164062 1.18075
0.179688 1.14498
0.195312 1.11068
0.210938 1.0777
0.226562 1.04547
0.242188 1.01425
0.257812 0.984301
0.273438 0.955305
0.289062 0.926804
0.304688 0.900005
0.320312 0.873782
0.335938 0.848149
0.351562 0.823533
0.367188 0.800206
0.382812 0.777495
0.398438 0.75503
0.414062 0.733624
0.429688 0.71294
0.445312 0.692948
0.460938 0.673803
0.476562 0.65503
0.492188 0.637175
0.507812 0.619291
0.523438 0.603065
0.539062 0.586217
0.554688 0.570622
0.570312 0.555035
0.585938 0.540011
0.601562 0.52591
0.617188 0.512215
0.632812 0.49852
0.648438 0.485723
0.664062 0.472751
0.679688 0.461097
0.695312 0.449208
0.710938 0.437647
0.726562 0.426404
0.742188 0.415877
0.757812 0.405443
0.773438 0.39524
0.789062 0.385676
0.804688 0.375926
0.820312 0.366688
0.835938 0.357999
0.851562 0.349181
0.867188 0.340891
0.882812 0.332392
0.898438 0.324777
0.914062 0.317372
0.929688 0.309595
0.945312 0.302328
0.960938 0.295211
0.976562 0.288533
0.992188 0.282043
1.00781 0.275567
1.02344 0.269084
1.03906 0.263252
1.05469 0.257451
1.07031 0.251737
1.08594 0.245957
1.10156 0.240665
1.11719 0.235249
1.13281 0.230358
1.14844 0.225119
1.16406 0.220476
1.17969 0.215812
1.19531 0.211098
1.21094 0.206422
1.22656 0.202258
1.24219 0.197952
1.25781 0.193884
1.27344 0.189945
1.28906 0.185975
1.30469 0.182095
1.32031 0.17853
1.33594 0.174759
1.35156 0.171478
1.36719 0.1678
1.38281 0.164657
1.39844 0.161284
1.41406 0.158478
1.42969 0.154964
1.44531 0.15224
1.46094 0.149031
1.47656 0.146377
1.49219 0.143408
1.50781 0.140612
1.52344 0.13794
1.53906 0.135472
1.55469 0.1329
1.57031 0.130416
1.58594 0.127882
1.60156 0.125629
1.61719 0.123277
1.63281 0.121213
1.64844 0.118764
1.66406 0.116618
1.67969 0.114426
1.69531 0.112585
1.71094 0.110679
1.72656 0.108497
1.74219 0.106863
1.75781 0.104847
1.77344 0.102861
1.78906 0.101237
1.80469 0.0993607
1.82031 0.0976669
1.83594 0.0962006
1.85156 0.0944562
1.86719 0.0927994
1.88281 0.0913384
1.89844 0.0898284
1.91406 0.0882947
1.92969 0.0868285
1.94531 0.0854589
1.96094 0.0839616
1.97656 0.0826638
1.99219 0.0811909
2.00781 0.0800785
2.02344 0.0787562
2.03906 0.0774118
2.05469 0.0760449
2.07031 0.0749197
2.08594 0.07369
2.10156 0.0725818
2.11719 0.0713629
2.13281 0.0703626
2.14844 0.0692413
2.16406 0.0681656
2.17969 0.0671571
2.19531 0.0661498
2.21094 0.065036
2.22656 0.064094
2.24219 0.0630128
2.25781 0.0622783
2.27344 0.0612531
2.28906 0.060302
2.30469 0.0594669
2.32031 0.0585622
2.33594 0.0577816
2.35156 0.0568556
2.36719 0.0559243
2.38281 0.05518
2.39844 0.0543989
2.41406 0.0535896
2.42969 0.0528716
2.44531 0.0520593
2.46094 0.0513494
2.47656 0.0506051
2.49219 0.0499386
2.50781 0.0492476
2.52344 0.0485382
2.53906 0.0478859
2.55469 0.0471777
2.57031 0.0464647
2.58594 0.0459735
2.60156 0.0452813
2.61719 0.0446383
2.63281 0.0440714
2.64844 0.0434653
2.66406 0.0429652
2.67969 0.0422802
2.69531 0.0417974
2.71094 0.0411165
2.72656 0.0405914
2.74219 0.0401128
2.75781 0.039556
2.77344 0.0390733
2.78906 0.0385658
2.80469 0.0379836
2.82031 0.0376451
2.83594 0.0370832
2.85156 0.0366101
2.86719 0.0361731
2.88281 0.0356587
2.89844 0.035304
2.91406 0.034789
2.92969 0.0343427
2.94531 0.0338808
2.96094 0.0334319
2.97656 0.0331479
2.99219 0.0327556
3.00781 0.0323891
3.02344 0.0318557
3.03906 0.0315011
3.05469 0.0311288
3.07031 0.0307854
3.08594 0.0303293
3.10156 0.0299775
3.11719 0.0296785
3.13281 0.0292109
3.14844 0.0288986
3.16406 0.0285861
3.17969 0.0281288
3.19531 0.0280181
3.21094 0.0275959
3.22656 0.0273272
3.24219 0.0269964
3.25781 0.0267468
3.27344 0.0262371
3.28906 0.0260839
3.30469 0.0257402
3.32031 0.0254828
3.33594 0.0251564
3.35156 0.0249038
3.36719 0.0245073
3.38281 0.0242923
3.39844 0.0240687
3.41406 0.0236832
3.42969 0.023478
3.44531 0.023209
3.46094 0.0229718
3.47656 0.0226848
3.49219 0.0225122
3.50781 0.0222023
3.52344 0.0219932
3.53906 0.0217085
3.55469 0.0215123
3.57031 0.0212198
3.58594 0.0210356
3.60156 0.020801
3.61719 0.0205724
3.63281 0.0203808
3.64844 0.0201648
3.66406 0.0199618
3.67969 0.0197139
3.69531 0.0195603
3.71094 0.0192643
3.72656 0.0190419
3.74219 0.0189439
3.75781 0.0187689
3.77344 0.0184957
3.78906 0.0182979
3.80469 0.0181128
3.82031 0.0178973
3.83594 0.0177392
3.85156 0.0175779
3.86719 0.0173969
3.88281 0.0171987
3.89844 0.0170247
3.91406 0.0168794
3.92969 0.0166724
3.94531 0.0165007
3.96094 0.0163579
3.97656 0.0162646
3.99219 0.0160162


==> data/min-2-1G-14-intervals-4-xmax-32-bins.dat <==
0.0625 1.4479
0.1875 1.13098
0.3125 0.88901
0.4375 0.704756
0.5625 0.564046
0.6875 0.455903
0.8125 0.372131
0.9375 0.306531
1.0625 0.25487
1.1875 0.213687
1.3125 0.180558
1.4375 0.153805
1.5625 0.131766
1.6875 0.113705
1.8125 0.0986786
1.9375 0.0861956
2.0625 0.0756057
2.1875 0.0666524
2.3125 0.059053
2.4375 0.0524991
2.5625 0.0469009
2.6875 0.04205
2.8125 0.0378363
2.9375 0.0341638
3.0625 0.0309557
3.1875 0.0280953
3.3125 0.0256073
3.4375 0.0233625
3.5625 0.0213806
3.6875 0.019629
3.8125 0.0180358
3.9375 0.0166143


==> data/min-2-1G-14-intervals-4-xmax-512-bins.dat <==
0.00390625 1.62195
0.0117188 1.59844
0.0195312 1.57302
0.0273438 1.54969
0.0351562 1.52527
0.0429688 1.50164
0.0507812 1.47857
0.0585938 1.45464
0.0664062 1.4325
0.0742188 1.40995
0.0820312 1.38903
0.0898438 1.36832
0.0976562 1.34681
0.105469 1.32629
0.113281 1.30552
0.121094 1.28467
0.128906 1.26663
0.136719 1.24595
0.144531 1.22675
0.152344 1.20877
0.160156 1.18984
0.167969 1.17166
0.175781 1.15406
0.183594 1.1359
0.191406 1.11942
0.199219 1.10193
0.207031 1.08574
0.214844 1.06967
0.222656 1.05382
0.230469 1.03713
0.238281 1.02192
0.246094 1.00658
0.253906 0.992115
0.261719 0.976487
0.269531 0.9624
0.277344 0.94821
0.285156 0.934038
0.292969 0.91957
0.300781 0.906562
0.308594 0.893448
0.316406 0.880789
0.324219 0.866775
0.332031 0.854726
0.339844 0.841571
0.347656 0.829737
0.355469 0.817329
0.363281 0.806231
0.371094 0.79418
0.378906 0.782941
0.386719 0.772049
0.394531 0.760425
0.402344 0.749636
0.410156 0.738911
0.417969 0.728338
0.425781 0.717728
0.433594 0.708151
0.441406 0.697882
0.449219 0.688013
0.457031 0.678295
0.464844 0.66931
0.472656 0.659962
0.480469 0.650098
0.488281 0.641248
0.496094 0.633103
0.503906 0.623535
0.511719 0.615047
0.519531 0.60748
0.527344 0.598649
0.535156 0.590387
0.542969 0.582047
0.550781 0.574743
0.558594 0.5665
0.566406 0.558855
0.574219 0.551214
0.582031 0.543597
0.589844 0.536424
0.597656 0.529419
0.605469 0.522401
0.613281 0.515781
0.621094 0.50865
0.628906 0.501601
0.636719 0.49544
0.644531 0.48928
0.652344 0.482166
0.660156 0.475584
0.667969 0.469919
0.675781 0.464331
0.683594 0.457863
0.691406 0.45184
0.699219 0.446575
0.707031 0.440453
0.714844 0.43484
0.722656 0.429183
0.730469 0.423624
0.738281 0.418654
0.746094 0.413101
0.753906 0.408143
0.761719 0.402743
0.769531 0.39777
0.777344 0.39271
0.785156 0.388163
0.792969 0.38319
0.800781 0.378036
0.808594 0.373815
0.816406 0.369411
0.824219 0.363966
0.832031 0.359802
0.839844 0.356196
0.847656 0.35123
0.855469 0.347132
0.863281 0.342934
0.871094 0.338848
0.878906 0.334363
0.886719 0.330422
0.894531 0.326638
0.902344 0.322915
0.910156 0.319556
0.917969 0.315188
0.925781 0.311479
0.933594 0.30771
0.941406 0.304217
0.949219 0.30044
0.957031 0.297072
0.964844 0.293349
0.972656 0.290229
0.980469 0.286836
0.988281 0.283626
0.996094 0.28046
1.00391 0.277326
1.01172 0.273807
1.01953 0.2706
1.02734 0.267569
1.03516 0.264679
1.04297 0.261826
1.05078 0.25853
1.05859 0.256373
1.06641 0.25347
1.07422 0.250004
1.08203 0.247282
1.08984 0.244632
1.09766 0.242196
1.10547 0.239133
1.11328 0.236608
1.12109 0.233889
1.12891 0.231665
1.13672 0.229052
1.14453 0.22616
1.15234 0.224077
1.16016 0.221849
1.16797 0.219103
1.17578 0.216972
1.18359 0.214653
1.19141 0.212363
1.19922 0.209833
1.20703 0.207495
1.21484 0.205348
1.22266 0.203311
1.23047 0.201204
1.23828 0.198954
1.24609 0.19695
1.25391 0.195113
1.26172 0.192654
1.26953 0.190851
1.27734 0.189039
1.28516 0.187012
1.29297 0.184938
1.30078 0.183095
1.30859 0.181096
1.31641 0.179506
1.32422 0.177553
1.33203 0.175652
1.33984 0.173865
1.34766 0.17239
1.35547 0.170566
1.36328 0.168753
1.37109 0.166848
1.37891 0.16566
1.38672 0.163655
1.39453 0.162166
1.40234 0.160402
1.41016 0.159484
1.41797 0.157471
1.42578 0.156013
1.43359 0.153916
1.44141 0.153027
1.44922 0.151454
1.45703 0.149727
1.46484 0.148336
1.47266 0.147031
1.48047 0.145723
1.48828 0.144192
1.49609 0.142625
1.50391 0.14137
1.51172 0.139853
1.51953 0.138648
1.52734 0.137232
1.53516 0.136127
1.54297 0.134818
1.55078 0.13346
1.55859 0.132341
1.56641 0.131164
1.57422 0.129667
1.58203 0.128543
1.58984 0.127221
1.59766 0.126254
1.60547 0.125005
1.61328 0.123945
1.62109 0.122609
1.62891 0.121923
1.63672 0.120503
1.64453 0.119312
1.65234 0.118217
1.66016 0.117372
1.66797 0.115863
1.67578 0.115014
1.68359 0.113837
1.69141 0.11315
1.69922 0.11202
1.70703 0.111197
1.71484 0.110161
1.72266 0.109196
1.73047 0.107798
1.73828 0.107138
1.74609 0.106588
1.75391 0.10546
1.76172 0.104234
1.76953 0.103277
1.77734 0.102444
1.78516 0.10178
1.79297 0.100694
1.80078 0.0997526
1.80859 0.0989688
1.81641 0.0981612
1.82422 0.0971727
1.83203 0.0964951
1.83984 0.0959062
1.84766 0.0949018
1.85547 0.0940106
1.86328 0.0931693
1.87109 0.0924294
1.87891 0.0917467
1.88672 0.09093
1.89453 0.0902051
1.90234 0.0894518
1.91016 0.0886596
1.91797 0.0879297
1.92578 0.0871386
1.93359 0.0865184
1.94141 0.0859542
1.94922 0.0849637
1.95703 0.0842286
1.96484 0.0836946
1.97266 0.0831146
1.98047 0.082213
1.98828 0.0814208
1.99609 0.080961
2.00391 0.0804722
2.01172 0.0796847
2.01953 0.0790075
2.02734 0.078505
2.03516 0.0778305
2.04297 0.076993
2.05078 0.0762054
2.05859 0.0758843
2.06641 0.0752626
2.07422 0.0745769
2.08203 0.074006
2.08984 0.073374
2.09766 0.0729933
2.10547 0.0721704
2.11328 0.0716147
2.12109 0.071111
2.12891 0.0707567
2.13672 0.0699685
2.14453 0.0695233
2.15234 0.0689592
2.16016 0.0685043
2.16797 0.0678268
2.17578 0.0674817
2.18359 0.0668324
2.19141 0.0664863
2.19922 0.0658132
2.20703 0.0651282
2.21484 0.0649437
2.22266 0.0643549
2.23047 0.0638331
2.23828 0.0633034
2.24609 0.0627222
2.25391 0.0626479
2.26172 0.0619086
2.26953 0.0615744
2.27734 0.0609318
2.28516 0.0606234
2.29297 0.0599805
2.30078 0.0597208
2.30859 0.0592131
2.31641 0.0588507
2.32422 0.0582738
2.33203 0.0580079
2.33984 0.0575552
2.34766 0.0570047
2.35547 0.0567064
2.36328 0.0560643
2.37109 0.0557843
2.37891 0.0554524
2.38672 0.0549075
2.39453 0.054559
2.40234 0.0542388
2.41016 0.0537978
2.41797 0.0533815
2.42578 0.0530589
2.43359 0.0526843
2.44141 0.0523084
2.44922 0.0518102
2.45703 0.0514587
2.46484 0.0512402
2.47266 0.0508183
2.48047 0.0503919
2.48828 0.0500956
2.49609 0.0497816
2.50391 0.0494388
2.51172 0.0490563
2.51953 0.0487392
2.52734 0.0483372
2.53516 0.0481313
2.54297 0.0476404
2.55078 0.0472448
2.55859 0.0471105
2.56641 0.0466799
2.57422 0.0462495
2.58203 0.0461679
2.58984 0.0457791
2.59766 0.0454641
2.60547 0.0450986
2.61328 0.0447948
2.62109 0.0444818
2.62891 0.0442747
2.63672 0.043868
2.64453 0.0436003
2.65234 0.0433304
2.66016 0.043207
2.66797 0.0427235
2.67578 0.042398
2.68359 0.0421624
2.69141 0.0419091
2.69922 0.0416856
2.70703 0.0412374
2.71484 0.0409957
2.72266 0.0407475
2.73047 0.0404353
2.73828 0.0402513
2.74609 0.0399744
2.75391 0.0397496
2.76172 0.0393623
2.76953 0.0392251
2.77734 0.0389215
2.78516 0.0387098
2.79297 0.0384218
2.80078 0.0381149
2.80859 0.0378523
2.81641 0.0378312
2.82422 0.0374589
2.83203 0.0372037
2.83984 0.0369627
2.84766 0.0367156
2.85547 0.0365046
2.86328 0.0363018
2.87109 0.0360443
2.87891 0.035778
2.88672 0.0355393
2.89453 0.0353709
2.90234 0.0352371
2.91016 0.0349637
2.91797 0.0346143
2.92578 0.0343475
2.93359 0.0343379
2.94141 0.0340148
2.94922 0.0337468
2.95703 0.033605
2.96484 0.0332589
2.97266 0.0332611
2.98047 0.0330348
2.98828 0.0328841
2.99609 0.0326272
3.00391 0.0325513
3.01172 0.0322269
3.01953 0.0318886
3.02734 0.0318227
3.03516 0.0315699
3.04297 0.0314322
3.05078 0.0312452
3.05859 0.0310125
3.06641 0.0309795
3.07422 0.0305914
3.08203 0.0305108
3.08984 0.0301478
3.09766 0.0301649
3.10547 0.0297902
3.11328 0.0298047
3.12109 0.0295523
3.12891 0.0292842
3.13672 0.0291375
3.14453 0.0289569
3.15234 0.0288403
3.16016 0.0286757
3.16797 0.0284965
3.17578 0.0282203
3.18359 0.0280374
3.19141 0.0281133
3.19922 0.0279229
3.20703 0.0275808
3.21484 0.027611
3.22266 0.0274674
3.23047 0.0271871
3.23828 0.0270932
3.24609 0.0268996
3.25391 0.0267977
3.26172 0.0266958
3.26953 0.0263327
3.27734 0.0261416
3.28516 0.0261939
3.29297 0.0259739
3.30078 0.0257585
3.30859 0.025722
3.31641 0.0255224
3.32422 0.0254432
3.33203 0.0252884
3.33984 0.0250244
3.34766 0.0249676
3.35547 0.0248401
3.36328 0.0246067
3.37109 0.0244078
3.37891 0.0244419
3.38672 0.0241427
3.39453 0.0242199
3.40234 0.0239176
3.41016 0.0237906
3.41797 0.0235758
3.42578 0.0235171
3.43359 0.023439
3.44141 0.0232369
3.44922 0.0231811
3.45703 0.023038
3.46484 0.0229056
3.47266 0.0228234
3.48047 0.0225462
3.48828 0.0225798
3.49609 0.0224445
3.50391 0.0222355
3.51172 0.0221691
3.51953 0.0220202
3.52734 0.0219661
3.53516 0.0218211
3.54297 0.0215959
3.55078 0.021586
3.55859 0.0214386
3.56641 0.0212385
3.57422 0.0212012
3.58203 0.0210702
3.58984 0.0210011
3.59766 0.0208442
3.60547 0.0207578
3.61328 0.0206578
3.62109 0.020487
3.62891 0.0204303
3.63672 0.0203313
3.64453 0.0202514
3.65234 0.0200782
3.66016 0.020062
3.66797 0.0198616
3.67578 0.0196945
3.68359 0.0197334
3.69141 0.0196151
3.69922 0.0195055
3.70703 0.019255
3.71484 0.0192735
3.72266 0.0190982
3.73047 0.0189855
3.73828 0.0190441
3.74609 0.0188436
3.75391 0.0188383
3.76172 0.0186995
3.76953 0.0185103
3.77734 0.0184812
3.78516 0.0183283
3.79297 0.0182674
3.80078 0.0181583
3.80859 0.0180673
3.81641 0.0179575
3.82422 0.0178372
3.83203 0.0177797
3.83984 0.0176987
3.84766 0.0177005
3.85547 0.0174554
3.86328 0.0174627
3.87109 0.0173312
3.87891 0.0172906
3.88672 0.0171067
3.89453 0.0170213
3.90234 0.0170281
3.91016 0.0169865
3.91797 0.0167724
3.92578 0.0167329
3.93359 0.016612
3.94141 0.0165153
3.94922 0.016486
3.95703 0.0163508
3.96484 0.0163649
3.97266 0.0162934
3.98047 0.0162359
3.98828 0.0160901
3.99609 0.0159423


==> data/min-2-1G-14-intervals-4-xmax-64-bins.dat <==
0.03125 1.5379
0.09375 1.35789
0.15625 1.19994
0.21875 1.06203
0.28125 0.941604
0.34375 0.836417
0.40625 0.744772
0.46875 0.664739
0.53125 0.594799
0.59375 0.533293
0.65625 0.479523
0.71875 0.432284
0.78125 0.390571
0.84375 0.35369
0.90625 0.321034
0.96875 0.292029
1.03125 0.266339
1.09375 0.243402
1.15625 0.222941
1.21875 0.204432
1.28125 0.187975
1.34375 0.173142
1.40625 0.159846
1.46875 0.147764
1.53125 0.136731
1.59375 0.126801
1.65625 0.117755
1.71875 0.109656
1.78125 0.102076
1.84375 0.0952808
1.90625 0.0890725
1.96875 0.0833188
2.03125 0.0780728
2.09375 0.0731386
2.15625 0.0687316
2.21875 0.0645731
2.28125 0.0608251
2.34375 0.0572809
2.40625 0.05401
2.46875 0.0509881
2.53125 0.0482123
2.59375 0.0455895
2.65625 0.0431955
2.71875 0.0409045
2.78125 0.0387947
2.84375 0.0368779
2.90625 0.0350236
2.96875 0.0333041
3.03125 0.0317187
3.09375 0.0301927
3.15625 0.0287061
3.21875 0.0274844
3.28125 0.026202
3.34375 0.0250126
3.40625 0.0238806
3.46875 0.0228444
3.53125 0.0218541
3.59375 0.0209072
3.65625 0.0200553
3.71875 0.0192026
3.78125 0.0184188
3.84375 0.0176528
3.90625 0.0169438
3.96875 0.0162848


==> data/min-2-1G-14-positions-1-xmax-1024-bins.dat <==
0.000488281 1.04201
0.00146484 1.05577
0.00244141 1.02956
0.00341797 1.0492
0.00439453 1.03296
0.00537109 0.989699
0.00634766 1.04103
0.00732422 1.05056
0.00830078 1.03191
0.00927734 1.0058
0.0102539 1.00876
0.0112305 1.026
0.012207 1.03946
0.0131836 0.972662
0.0141602 1.00911
0.0151367 1.04462
0.0161133 1.00858
0.0170898 1.01742
0.0180664 1.03052
0.019043 1.03533
0.0200195 1.03899
0.0209961 1.05459
0.0219727 1.05456
0.0229492 1.03546
0.0239258 0.967322
0.0249023 1.00132
0.0258789 0.971058
0.0268555 1.04517
0.027832 1.03773
0.0288086 1.0401
0.0297852 1.02872
0.0307617 1.04525
0.0317383 1.04141
0.0327148 0.989786
0.0336914 1.0354
0.034668 0.997852
0.0356445 0.990631
0.0366211 0.922023
0.0375977 0.947192
0.0385742 1.02543
0.0395508 1.04592
0.0405273 1.06281
0.0415039 1.00685
0.0424805 1.03457
0.043457 0.995374
0.0444336 0.999988
0.0454102 1.04871
0.0463867 1.05101
0.0473633 1.03038
0.0483398 1.03659
0.0493164 1.04443
0.050293 1.00113
0.0512695 1.03684
0.0522461 1.03456
0.0532227 1.03589
0.0541992 1.04006
0.0551758 1.07297
0.0561523 1.01006
0.0571289 0.996356
0.0581055 1.03503
0.059082 1.00776
0.0600586 1.03673
0.0610352 1.04486
0.0620117 1.02836
0.0629883 0.976382
0.0639648 0.970202
0.0649414 1.03918
0.065918 1.02617
0.0668945 1.02288
0.0678711 1.03685
0.0688477 1.00641
0.0698242 1.06469
0.0708008 1.02913
0.0717773 1.02154
0.0727539 1.03188
0.0737305 1.02372
0.074707 1.02003
0.0756836 1.01244
0.0766602 0.994265
0.0776367 1.03242
0.0786133 1.02809
0.0795898 0.998167
0.0805664 1.01086
0.081543 1.02683
0.0825195 1.03051
0.0834961 1.03671
0.0844727 1.0198
0.0854492 0.64365
0.0864258 0.493394
0.0874023 0.897279
0.0883789 0.870264
0.0893555 0.971381
0.090332 0.976773
0.0913086 1.01354
0.0922852 0.974107
0.0932617 0.986705
0.0942383 1.00303
0.0952148 1.01228
0.0961914 0.93699
0.097168 1.03049
0.0981445 1.03048
0.0991211 1.01045
0.100098 1.03062
0.101074 1.02805
0.102051 1.02411
0.103027 1.03427
0.104004 1.03476
0.10498 1.01687
0.105957 1.04322
0.106934 1.02909
0.10791 1.01232
0.108887 1.03967
0.109863 1.03723
0.11084 0.960179
0.111816 1.03075
0.112793 0.995661
0.11377 1.01341
0.114746 1.04739
0.115723 1.05388
0.116699 1.02335
0.117676 0.858053
0.118652 1.01288
0.119629 1.04146
0.120605 1.02142
0.121582 1.01312
0.122559 0.985848
0.123535 1.00973
0.124512 1.03337
0.125488 1.04298
0.126465 0.996837
0.127441 0.92614
0.128418 1.02071
0.129395 1.01922
0.130371 0.983934
0.131348 1.02892
0.132324 1.0214
0.133301 1.04007
0.134277 0.996429
0.135254 1.03846
0.13623 1.02894
0.137207 1.04119
0.138184 1.04598
0.13916 1.02729
0.140137 1.03056
0.141113 1.03801
0.14209 1.01335
0.143066 1.04347
0.144043 1.02124
0.14502 1.03235
0.145996 1.00764
0.146973 1.03648
0.147949 1.03059
0.148926 1.0084
0.149902 1.02542
0.150879 1.02815
0.151855 1.01472
0.152832 1.02889
0.153809 1.01284
0.154785 1.00758
0.155762 1.03456
0.156738 1.05245
0.157715 1.04502
0.158691 1.01789
0.159668 0.985191
0.160645 1.01852
0.161621 1.02332
0.162598 0.983203
0.163574 1.01268
0.164551 1.03017
0.165527 1.04519
0.166504 1.04566
0.16748 1.03502
0.168457 1.03346
0.169434 1.02616
0.17041 0.981671
0.171387 0.973015
0.172363 1.01937
0.17334 1.01654
0.174316 1.01097
0.175293 1.03112
0.17627 1.05039
0.177246 0.975695
0.178223 1.05217
0.179199 0.973094
0.180176 1.03692
0.181152 1.03984
0.182129 0.992095
0.183105 1.03808
0.184082 0.962773
0.185059 1.04465
0.186035 1.02538
0.187012 1.01996
0.187988 0.972883
0.188965 0.939954
0.189941 1.03365
0.190918 1.02593
0.191895 1.03223
0.192871 1.03637
0.193848 1.06335
0.194824 1.03441
0.195801 1.00616
0.196777 1.04598
0.197754 0.992998
0.19873 0.998916
0.199707 1.0232
0.200684 0.958293
0.20166 0.962556
0.202637 0.569434
0.203613 0.809618
0.20459 0.992413
0.205566 1.02726
0.206543 1.05102
0.20752 1.03932
0.208496 1.03024
0.209473 1.0365
0.210449 1.0344
0.211426 1.03336
0.212402 1.04514
0.213379 1.02976
0.214355 1.04832
0.215332 0.998357
0.216309 0.79973
0.217285 0.859338
0.218262 0.995854
0.219238 0.826588
0.220215 0.880942
0.221191 0.801101
0.222168 0.889162
0.223145 1.05535
0.224121 0.996417
0.225098 0.735111
0.226074 0.297499
0.227051 0.336834
0.228027 0.271638
0.229004 0.582054
0.22998 0.584192
0.230957 0.679213
0.231934 0.711967
0.23291 0.820194
0.233887 0.645258
0.234863 0.648885
0.23584 0.799177
0.236816 0.898713
0.237793 0.658398
0.23877 0.948821
0.239746 0.908004
0.240723 0.894963
0.241699 0.819117
0.242676 0.93026
0.243652 0.745303
0.244629 0.783542
0.245605 0.735167
0.246582 0.766539
0.247559 0.974361
0.248535 0.965084
0.249512 0.903903
0.250488 0.904159
0.251465 0.951032
0.252441 0.928755
0.253418 0.970511
0.254395 0.966749
0.255371 0.975003
0.256348 0.991867
0.257324 0.865588
0.258301 0.988805
0.259277 0.968057
0.260254 1.04931
0.26123 0.98794
0.262207 0.963088
0.263184 1.0379
0.26416 0.910128
0.265137 1.02735
0.266113 1.05379
0.26709 0.993583
0.268066 0.963356
0.269043 1.02964
0.27002 1.04923
0.270996 1.03894
0.271973 1.02859
0.272949 1.0393
0.273926 0.744483
0.274902 0.951394
0.275879 1.03415
0.276855 1.03565
0.277832 0.990878
0.278809 0.997029
0.279785 1.02621
0.280762 1.02832
0.281738 0.989939
0.282715 0.956833
0.283691 0.976881
0.284668 0.88733
0.285645 0.954909
0.286621 0.994045
0.287598 0.968999
0.288574 1.01806
0.289551 1.03572
0.290527 0.90118
0.291504 1.02567
0.29248 0.978347
0.293457 0.865457
0.294434 0.836344
0.29541 1.01755
0.296387 0.984292
0.297363 1.02613
0.29834 0.972398
0.299316 1.00068
0.300293 0.825546
0.30127 1.0021
0.302246 1.03156
0.303223 0.996682
0.304199 1.02045
0.305176 1.00244
0.306152 0.995705
0.307129 0.967988
0.308105 1.02783
0.309082 1.03048
0.310059 1.03828
0.311035 0.929544
0.312012 0.975676
0.312988 1.04498
0.313965 0.989534
0.314941 1.03068
0.315918 0.999715
0.316895 1.01524
0.317871 1.01428
0.318848 0.993986
0.319824 1.01645
0.320801 1.01639
0.321777 1.02081
0.322754 1.05168
0.32373 1.01268
0.324707 1.02814
0.325684 0.997106
0.32666 1.00759
0.327637 1.01384
0.328613 0.989216
0.32959 1.01287
0.330566 1.02747
0.331543 1.02646
0.33252 1.02864
0.333496 1.01089
0.334473 1.02983
0.335449 1.04387
0.336426 1.03641
0.337402 1.04376
0.338379 1.03901
0.339355 1.04049
0.340332 1.01127
0.341309 1.03225
0.342285 1.05732
0.343262 1.01065
0.344238 1.03022
0.345215 0.961733
0.346191 0.874265
0.347168 1.01738
0.348145 0.990467
0.349121 0.997423
0.350098 0.96171
0.351074 1.03862
0.352051 0.906814
0.353027 0.956829
0.354004 0.996919
0.35498 1.00257
0.355957 1.05248
0.356934 1.04356
0.35791 1.01782
0.358887 1.0423
0.359863 1.0146
0.36084 0.985633
0.361816 1.0343
0.362793 0.989726
0.36377 1.0067
0.364746 1.00365
0.365723 1.04439
0.366699 1.00164
0.367676 1.01882
0.368652 1.05018
0.369629 1.04338
0.370605 1.02766
0.371582 1.0194
0.372559 1.00562
0.373535 0.894839
0.374512 0.906652
0.375488 1.01536
0.376465 0.972441
0.377441 0.996548
0.378418 0.96412
0.379395 1.01269
0.380371 0.989802
0.381348 1.03389
0.382324 1.01503
0.383301 1.03893
0.384277 1.00002
0.385254 1.02377
0.38623 0.957337
0.387207 1.03431
0.388184 0.954163
0.38916 1.04206
0.390137 1.02657
0.391113 1.04667
0.39209 1.04538
0.393066 0.962458
0.394043 0.842181
0.39502 0.9773
0.395996 0.981888
0.396973 1.02016
0.397949 1.02442
0.398926 1.03932
0.399902 0.995782
0.400879 0.97045
0.401855 0.991645
0.402832 1.04098
0.403809 1.04132
0.404785 0.990729
0.405762 1.01776
0.406738 1.02374
0.407715 0.936362
0.408691 1.04825
0.409668 1.02471
0.410645 1.06238
0.411621 1.07489
0.412598 1.01667
0.413574 0.975543
0.414551 1.02233
0.415527 1.03844
0.416504 1.0179
0.41748 0.971666
0.418457 0.975275
0.419434 0.923247
0.42041 1.02158
0.421387 1.01783
0.422363 1.02129
0.42334 1.0251
0.424316 1.00025
0.425293 1.02734
0.42627 1.03913
0.427246 1.02677
0.428223 1.03186
0.429199 1.01317
0.430176 1.05681
0.431152 1.01529
0.432129 0.983722
0.433105 1.00694
0.434082 0.980084
0.435059 1.01533
0.436035 1.01966
0.437012 1.01071
0.437988 1.05699
0.438965 1.02815
0.439941 1.02659
0.440918 1.04095
0.441895 1.01136
0.442871 1.04537
0.443848 1.00936
0.444824 1.04178
0.445801 1.00842
0.446777 1.02113
0.447754 1.00901
0.44873 0.991329
0.449707 1.04007
0.450684 1.03904
0.45166 1.03416
0.452637 1.00749
0.453613 1.02718
0.45459 1.03254
0.455566 0.989975
0.456543 1.03294
0.45752 1.02899
0.458496 1.03855
0.459473 1.03968
0.460449 1.01058
0.461426 1.03399
0.462402 1.00088
0.463379 1.03962
0.464355 1.04282
0.465332 1.0169
0.466309 1.02608
0.467285 1.01569
0.468262 1.03544
0.469238 1.00646
0.470215 1.0565
0.471191 1.01372
0.472168 1.03929
0.473145 1.0439
0.474121 1.0358
0.475098 1.00903
0.476074 1.02554
0.477051 1.0264
0.478027 1.05193
0.479004 1.01618
0.47998 1.03866
0.480957 1.04021
0.481934 1.03815
0.48291 1.00932
0.483887 1.02834
0.484863 1.02918
0.48584 0.995071
0.486816 1.01226
0.487793 0.99804
0.48877 1.00842
0.489746 1.03615
0.490723 1.03152
0.491699 1.0194
0.492676 0.993799
0.493652 1.01703
0.494629 1.03589
0.495605 1.05747
0.496582 1.05017
0.497559 1.01732
0.498535 1.01934
0.499512 1.04296
0.500488 1.02923
0.501465 1.0385
0.502441 1.00072
0.503418 0.983397
0.504395 1.02693
0.505371 1.02702
0.506348 1.01907
0.507324 1.02516
0.508301 1.04907
0.509277 1.05539
0.510254 0.999841
0.51123 1.00369
0.512207 0.982623
0.513184 1.04627
0.51416 1.00456
0.515137 1.04271
0.516113 1.02687
0.51709 1.04429
0.518066 1.03781
0.519043 1.03369
0.52002 1.02969
0.520996 0.997334
0.521973 0.995231
0.522949 1.05008
0.523926 1.02857
0.524902 1.02768
0.525879 1.05603
0.526855 1.02805
0.527832 1.03306
0.528809 1.03773
0.529785 1.05064
0.530762 1.0441
0.531738 1.03271
0.532715 1.04586
0.533691 1.04812
0.534668 0.977144
0.535645 0.965728
0.536621 0.885543
0.537598 0.541325
0.538574 0.865929
0.539551 0.977227
0.540527 0.922482
0.541504 1.01696
0.54248 1.03861
0.543457 1.01503
0.544434 1.03053
0.54541 1.05934
0.546387 1.03652
0.547363 1.05605
0.54834 1.01571
0.549316 1.03638
0.550293 0.995724
0.55127 1.0401
0.552246 1.05372
0.553223 1.0167
0.554199 1.02071
0.555176 1.0518
0.556152 0.927006
0.557129 0.714099
0.558105 0.99031
0.559082 0.967967
0.560059 0.992684
0.561035 1.05109
0.562012 1.03789
0.562988 0.964148
0.563965 1.00775
0.564941 1.01181
0.565918 0.995502
0.566895 0.789651
0.567871 1.006
0.568848 1.01842
0.569824 0.956687
0.570801 0.901193
0.571777 1.00158
0.572754 0.794561
0.57373 0.91979
0.574707 0.944489
0.575684 1.01143
0.57666 0.936844
0.577637 1.00451
0.578613 0.943239
0.57959 0.941865
0.580566 0.98372
0.581543 0.976912
0.58252 1.04451
0.583496 1.01599
0.584473 0.880902
0.585449 1.01936
0.586426 1.05019
0.587402 1.01181
0.588379 0.934399
0.589355 1.03093
0.590332 1.00327
0.591309 1.00338
0.592285 0.949437
0.593262 1.03644
0.594238 1.02146
0.595215 1.03626
0.596191 1.03848
0.597168 1.04188
0.598145 1.0228
0.599121 1.04089
0.600098 1.03391
0.601074 1.02044
0.602051 1.0129
0.603027 0.948829
0.604004 1.01401
0.60498 1.00306
0.605957 1.01551
0.606934 0.84936
0.60791 1.02722
0.608887 1.01373
0.609863 1.01162
0.61084 0.989297
0.611816 0.986877
0.612793 0.998312
0.61377 1.0298
0.614746 1.05482
0.615723 1.02875
0.616699 0.935707
0.617676 0.996848
0.618652 0.999906
0.619629 1.01915
0.620605 1.00504
0.621582 0.985814
0.622559 1.04202
0.623535 0.996116
0.624512 1.03514
0.625488 1.03223
0.626465 1.04362
0.627441 1.02311
0.628418 1.03979
0.629395 0.981546
0.630371 0.991603
0.631348 1.03129
0.632324 1.01123
0.633301 1.04054
0.634277 1.03559
0.635254 1.03984
0.63623 1.0253
0.637207 1.03802
0.638184 1.01833
0.63916 1.02253
0.640137 1.00482
0.641113 0.660371
0.64209 1.0129
0.643066 1.03846
0.644043 1.02683
0.64502 1.04207
0.645996 1.02718
0.646973 1.04963
0.647949 1.03832
0.648926 0.936835
0.649902 1.05446
0.650879 1.02229
0.651855 1.03989
0.652832 1.04319
0.653809 1.03842
0.654785 1.03684
0.655762 1.02145
0.656738 1.03189
0.657715 1.03812
0.658691 1.02485
0.659668 0.998035
0.660645 1.04765
0.661621 1.02709
0.662598 1.04064
0.663574 0.965765
0.664551 1.0568
0.665527 1.03405
0.666504 1.00689
0.66748 0.984465
0.668457 1.07028
0.669434 1.03129
0.67041 1.01343
0.671387 0.901415
0.672363 1.0259
0.67334 1.03717
0.674316 1.02456
0.675293 1.03412
0.67627 1.04161
0.677246 1.03228
0.678223 1.03078
0.679199 1.01724
0.680176 1.01482
0.681152 1.01279
0.682129 1.02708
0.683105 1.01836
0.684082 1.02106
0.685059 1.03918
0.686035 1.02286
0.687012 1.02291
0.687988 1.02989
0.688965 1.02754
0.689941 1.04719
0.690918 1.00069
0.691895 1.0537
0.692871 1.00208
0.693848 1.02045
0.694824 1.04265
0.695801 1.03334
0.696777 0.951923
0.697754 0.981529
0.69873 0.81779
0.699707 0.925833
0.700684 0.985161
0.70166 1.02398
0.702637 1.0287
0.703613 1.01297
0.70459 1.05366
0.705566 1.03626
0.706543 1.02608
0.70752 1.03282
0.708496 1.01721
0.709473 0.934058
0.710449 1.02401
0.711426 1.03494
0.712402 1.01443
0.713379 1.01575
0.714355 1.04375
0.715332 0.985023
0.716309 0.925491
0.717285 1.00301
0.718262 1.04382
0.719238 1.01097
0.720215 1.03745
0.721191 1.02683
0.722168 1.03218
0.723145 0.985412
0.724121 1.04699
0.725098 1.03228
0.726074 1.03933
0.727051 1.02135
0.728027 0.9542
0.729004 1.01673
0.72998 1.00469
0.730957 1.00766
0.731934 0.899745
0.73291 0.910348
0.733887 1.01197
0.734863 0.993754
0.73584 1.01551
0.736816 1.03853
0.737793 1.04075
0.73877 0.889906
0.739746 1.02857
0.740723 0.931718
0.741699 0.994136
0.742676 1.04943
0.743652 1.04648
0.744629 1.0324
0.745605 1.05843
0.746582 1.04244
0.747559 1.04531
0.748535 1.04054
0.749512 1.01119
0.750488 1.04738
0.751465 1.0345
0.752441 1.03742
0.753418 0.993083
0.754395 1.04161
0.755371 0.888562
0.756348 0.99759
0.757324 1.00327
0.758301 1.03913
0.759277 0.998437
0.760254 0.990567
0.76123 0.996359
0.762207 1.04081
0.763184 1.01622
0.76416 1.04831
0.765137 1.0199
0.766113 1.04769
0.76709 1.03004
0.768066 1.03061
0.769043 1.01127
0.77002 0.974642
0.770996 1.0323
0.771973 1.02061
0.772949 0.968521
0.773926 1.04105
0.774902 0.958488
0.775879 1.03547
0.776855 1.0101
0.777832 1.03545
0.778809 1.04516
0.779785 1.02697
0.780762 1.04669
0.781738 1.06068
0.782715 1.04518
0.783691 1.04488
0.784668 1.03749
0.785645 1.02215
0.786621 1.02497
0.787598 1.02758
0.788574 1.00334
0.789551 0.99893
0.790527 0.985042
0.791504 0.963794
0.79248 1.02072
0.793457 1.03749
0.794434 1.03217
0.79541 1.01319
0.796387 1.02045
0.797363 0.994682
0.79834 1.0349
0.799316 0.998654
0.800293 1.03356
0.80127 1.01912
0.802246 1.04553
0.803223 1.00494
0.804199 1.02577
0.805176 1.01465
0.806152 1.03927
0.807129 1.04788
0.808105 1.03723
0.809082 1.05045
0.810059 1.00528
0.811035 1.00098
0.812012 0.895752
0.812988 0.98318
0.813965 1.0119
0.814941 1.03304
0.815918 1.0133
0.816895 1.01173
0.817871 0.989486
0.818848 0.949895
0.819824 0.965083
0.820801 1.04045
0.821777 1.02641
0.822754 1.04721
0.82373 0.99248
0.824707 1.00398
0.825684 0.997853
0.82666 1.02777
0.827637 1.03125
0.828613 0.961377
0.82959 1.02283
0.830566 0.969503
0.831543 1.02764
0.83252 1.04951
0.833496 1.0299
0.834473 1.04573
0.835449 1.02931
0.836426 1.05023
0.837402 0.988561
0.838379 1.04451
0.839355 1.02755
0.840332 0.951306
0.841309 1.00609
0.842285 1.00051
0.843262 1.04072
0.844238 1.0405
0.845215 1.0456
0.846191 1.00266
0.847168 0.989139
0.848145 1.04867
0.849121 0.977712
0.850098 1.02079
0.851074 1.04574
0.852051 0.953783
0.853027 1.05277
0.854004 0.98606
0.85498 1.03078
0.855957 1.02464
0.856934 1.02423
0.85791 1.04535
0.858887 0.920889
0.859863 1.01234
0.86084 1.03574
0.861816 1.02454
0.862793 1.04849
0.86377 1.03701
0.864746 1.01251
0.865723 1.0397
0.866699 1.029
0.867676 0.895847
0.868652 1.03744
0.869629 1.02632
0.870605 1.04973
0.871582 1.01598
0.872559 1.01562
0.873535 0.989342
0.874512 0.904608
0.875488 1.02885
0.876465 1.01556
0.877441 1.03419
0.878418 1.0213
0.879395 1.04121
0.880371 1.01431
0.881348 0.963574
0.882324 0.976186
0.883301 0.867322
0.884277 0.918691
0.885254 0.910883
0.88623 1.00935
0.887207 0.971813
0.888184 1.02338
0.88916 0.999672
0.890137 1.04102
0.891113 1.03102
0.89209 1.00713
0.893066 1.0186
0.894043 0.910518
0.89502 1.00184
0.895996 0.939502
0.896973 0.974509
0.897949 0.871482
0.898926 0.943594
0.899902 0.9006
0.900879 0.887217
0.901855 0.905573
0.902832 1.02427
0.903809 1.03184
0.904785 1.02436
0.905762 1.02448
0.906738 0.986013
0.907715 1.03735
0.908691 1.03825
0.909668 1.04166
0.910645 1.05347
0.911621 0.96667
0.912598 1.03375
0.913574 1.04546
0.914551 1.04032
0.915527 1.00576
0.916504 1.00063
0.91748 1.03906
0.918457 1.04264
0.919434 1.04691
0.92041 1.03768
0.921387 1.0584
0.922363 1.00086
0.92334 1.01379
0.924316 0.897535
0.925293 1.01846
0.92627 0.963548
0.927246 1.05387
0.928223 0.973971
0.929199 1.0283
0.930176 0.994729
0.931152 1.03496
0.932129 1.00976
0.933105 1.03337
0.934082 0.972553
0.935059 0.950751
0.936035 1.03823
0.937012 0.997649
0.937988 0.883035
0.938965 1.03603
0.939941 1.01074
0.940918 1.03176
0.941895 0.971758
0.942871 0.928826
0.943848 1.02621
0.944824 1.00039
0.945801 1.00446
0.946777 1.00871
0.947754 0.992898
0.94873 1.04304
0.949707 1.03951
0.950684 1.00947
0.95166 1.01202
0.952637 0.992682
0.953613 1.03238
0.95459 1.04043
0.955566 1.0357
0.956543 1.03079
0.95752 1.04385
0.958496 1.04849
0.959473 1.02017
0.960449 1.02666
0.961426 1.04546
0.962402 1.02598
0.963379 1.01126
0.964355 1.0576
0.965332 1.00571
0.966309 1.02718
0.967285 1.02918
0.968262 1.04329
0.969238 1.03762
0.970215 1.03181
0.971191 1.00697
0.972168 1.01874
0.973145 1.04594
0.974121 1.03573
0.975098 1.03404
0.976074 0.96756
0.977051 1.05409
0.978027 1.02039
0.979004 1.05745
0.97998 1.0368
0.980957 0.897995
0.981934 0.904288
0.98291 1.01802
0.983887 1.03826
0.984863 1.04853
0.98584 1.02401
0.986816 1.04012
0.987793 1.03297
0.98877 1.02451
0.989746 1.03373
0.990723 1.00889
0.991699 1.02695
0.992676 0.964734
0.993652 1.04109
0.994629 1.04663
0.995605 1.02946
0.996582 1.03329
0.997559 1.02591
0.998535 1.01217
0.999512 0.90659


==> data/min-2-1G-14-positions-1-xmax-128-bins.dat <==
0.00390625 1.03635
0.0117188 1.01729
0.0195312 1.03443
0.0273438 1.01708
0.0351562 0.993715
0.0429688 1.03065
0.0507812 1.03249
0.0585938 1.02902
0.0664062 1.01785
0.0742188 1.02068
0.0820312 0.974329
0.0898438 0.89793
0.0976562 1.0103
0.105469 1.02929
0.113281 1.02023
0.121094 0.996984
0.128906 1.00502
0.136719 1.03111
0.144531 1.02789
0.152344 1.02007
0.160156 1.01728
0.167969 1.02129
0.175781 1.01617
0.183594 1.01996
0.191406 1.01735
0.199219 0.944692
0.207031 1.0026
0.214844 0.976232
0.222656 0.810271
0.230469 0.578919
0.238281 0.82201
0.246094 0.85052
0.253906 0.944208
0.261719 0.991572
0.269531 1.02455
0.277344 0.976015
0.285156 0.968374
0.292969 0.95557
0.300781 0.984445
0.308594 0.995995
0.316406 1.01311
0.324219 1.01853
0.332031 1.02116
0.339844 1.03389
0.347656 0.983977
0.355469 1.00241
0.363281 1.01008
0.371094 0.995821
0.378906 0.999985
0.386719 1.00964
0.394531 0.987557
0.402344 1.011
0.410156 1.02032
0.417969 0.998533
0.425781 1.02311
0.433594 1.01107
0.441406 1.03257
0.449219 1.01883
0.457031 1.02505
0.464844 1.02643
0.472656 1.02878
0.480469 1.03115
0.488281 1.01625
0.496094 1.02925
0.503906 1.01875
0.511719 1.02302
0.519531 1.02687
0.527344 1.03823
0.535156 0.920295
0.542969 1.01209
0.550781 1.02938
0.558594 0.966606
0.566406 0.968746
0.574219 0.939299
0.582031 0.975812
0.589844 1.00248
0.597656 1.03201
0.605469 0.985578
0.613281 1.0044
0.621094 1.01
0.628906 1.0193
0.636719 1.02812
0.644531 0.98697
0.652344 1.02417
0.660156 1.02176
0.667969 1.01233
0.675781 1.03046
0.683594 1.02238
0.691406 1.02802
0.699219 0.968532
0.707031 1.01713
0.714844 1.00828
0.722656 1.02643
0.730469 0.978336
0.738281 0.991608
0.746094 1.04078
0.753906 1.00543
0.761719 1.01872
0.769531 1.01446
0.777344 1.02492
0.785156 1.03328
0.792969 1.00897
0.800781 1.01964
0.808594 1.01144
0.816406 0.994702
0.824219 1.02093
0.832031 1.01697
0.839844 1.01369
0.847656 1.02135
0.855469 1.00481
0.863281 1.02992
0.871094 0.991861
0.878906 1.0119
0.886719 0.967766
0.894531 0.969325
0.902344 0.967741
0.910156 1.02533
0.917969 1.03392
0.925781 0.993791
0.933594 1.004
0.941406 0.986093
0.949219 1.01285
0.957031 1.03481
0.964844 1.03071
0.972656 1.0223
0.980469 1.00341
0.988281 1.02996
0.996094 1.00749


==> data/min-2-1G-14-positions-1-xmax-256-bins.dat <==
0.00195312 1.04414
0.00585938 1.02856
0.00976562 1.01812
0.0136719 1.01646
0.0175781 1.02296
0.0214844 1.0459
0.0253906 0.996217
0.0292969 1.03795
0.0332031 1.01611
0.0371094 0.971319
0.0410156 1.03754
0.0449219 1.02377
0.0488281 1.02814
0.0527344 1.03684
0.0566406 1.0286
0.0605469 1.02943
0.0644531 1.00298
0.0683594 1.03271
0.0722656 1.02657
0.0761719 1.01479
0.0800781 1.01599
0.0839844 0.93267
0.0878906 0.808079
0.0917969 0.98778
0.0957031 0.995697
0.0996094 1.0249
0.103516 1.0275
0.107422 1.03107
0.111328 1.00596
0.115234 1.03451
0.119141 0.983453
0.123047 1.01052
0.126953 0.996665
0.130859 1.01337
0.134766 1.02597
0.138672 1.03625
0.142578 1.02902
0.146484 1.02677
0.150391 1.01917
0.154297 1.02097
0.158203 1.02514
0.162109 1.00943
0.166016 1.03901
0.169922 1.00358
0.173828 1.0195
0.177734 1.01284
0.181641 1.02673
0.185547 1.01319
0.189453 0.993103
0.193359 1.04159
0.197266 1.01101
0.201172 0.87837
0.205078 0.970078
0.208984 1.03512
0.212891 1.03914
0.216797 0.91332
0.220703 0.849448
0.224609 0.771094
0.228516 0.443679
0.232422 0.714158
0.236328 0.751293
0.240234 0.892726
0.244141 0.798568
0.248047 0.902472
0.251953 0.938614
0.255859 0.949802
0.259766 0.998527
0.263672 0.984616
0.267578 1.01009
0.271484 1.03902
0.275391 0.94142
0.279297 1.01061
0.283203 0.952745
0.287109 0.984003
0.291016 0.985228
0.294922 0.925912
0.298828 0.95619
0.302734 1.0127
0.306641 0.998492
0.310547 0.993497
0.314453 1.01623
0.318359 1.00999
0.322266 1.02539
0.326172 1.01167
0.330078 1.014
0.333984 1.02831
0.337891 1.03992
0.341797 1.02787
0.345703 0.970899
0.349609 0.997056
0.353516 0.965783
0.357422 1.03904
0.361328 1.00606
0.365234 1.01409
0.369141 1.03501
0.373047 0.95663
0.376953 0.987116
0.380859 1.01286
0.384766 1.00501
0.388672 1.01427
0.392578 0.974171
0.396484 1.00094
0.400391 0.999298
0.404297 1.0227
0.408203 1.00827
0.412109 1.03237
0.416016 1.01258
0.419922 0.984484
0.423828 1.0185
0.427734 1.02773
0.431641 1.01569
0.435547 1.00645
0.439453 1.03817
0.443359 1.02696
0.447266 1.00747
0.451172 1.03019
0.455078 1.02066
0.458984 1.02945
0.462891 1.02933
0.466797 1.02353
0.470703 1.02899
0.474609 1.02857
0.478516 1.03329
0.482422 1.029
0.486328 1.00864
0.490234 1.02387
0.494141 1.02605
0.498047 1.03245
0.501953 1.01296
0.505859 1.02454
0.509766 1.027
0.513672 1.01904
0.517578 1.03566
0.521484 1.01808
0.525391 1.03508
0.529297 1.04138
0.533203 1.02596
0.537109 0.814631
0.541016 0.98882
0.544922 1.03535
0.548828 1.02596
0.552734 1.03281
0.556641 0.920805
0.560547 1.01241
0.564453 0.994802
0.568359 0.94269
0.572266 0.904281
0.576172 0.974317
0.580078 0.961434
0.583984 0.99019
0.587891 1.00683
0.591797 0.998134
0.595703 1.03452
0.599609 1.02951
0.603516 0.9947
0.607422 0.976455
0.611328 0.996527
0.615234 1.01227
0.619141 1.00524
0.623047 1.01477
0.626953 1.03469
0.630859 1.00392
0.634766 1.03532
0.638672 1.02092
0.642578 0.934641
0.646484 1.0393
0.650391 1.01337
0.654297 1.03498
0.658203 1.02322
0.662109 1.02029
0.666016 1.02055
0.669922 1.0041
0.673828 1.03044
0.677734 1.03048
0.681641 1.01826
0.685547 1.0265
0.689453 1.02633
0.693359 1.02972
0.697266 0.946144
0.701172 0.990919
0.705078 1.03224
0.708984 1.00202
0.712891 1.02721
0.716797 0.989337
0.720703 1.02686
0.724609 1.026
0.728516 0.999242
0.732422 0.95743
0.736328 1.02213
0.740234 0.961082
0.744141 1.04668
0.748047 1.03487
0.751953 1.02809
0.755859 0.982758
0.759766 1.00612
0.763672 1.03131
0.767578 1.0299
0.771484 0.999019
0.775391 1.01128
0.779297 1.03857
0.783203 1.04706
0.787109 1.01951
0.791016 0.992121
0.794922 1.02583
0.798828 1.01545
0.802734 1.02384
0.806641 1.03476
0.810547 0.988115
0.814453 1.01035
0.818359 0.979049
0.822266 1.02664
0.826172 1.01521
0.830078 0.995338
0.833984 1.03861
0.837891 1.02771
0.841797 0.999657
0.845703 1.01947
0.849609 1.02323
0.853516 1.00585
0.857422 1.00378
0.861328 1.03028
0.865234 1.02955
0.869141 1.00233
0.873047 0.981386
0.876953 1.02497
0.880859 0.99882
0.884766 0.926562
0.888672 1.00897
0.892578 0.991817
0.896484 0.946833
0.900391 0.909246
0.904297 1.02624
0.908203 1.02582
0.912109 1.02484
0.916016 1.02144
0.919922 1.04641
0.923828 0.98266
0.927734 1.00492
0.931641 1.0182
0.935547 0.989797
0.939453 0.99039
0.943359 0.981796
0.947266 1.01228
0.951172 1.01342
0.955078 1.03482
0.958984 1.03479
0.962891 1.03507
0.966797 1.02634
0.970703 1.02379
0.974609 1.02082
0.978516 1.04218
0.982422 0.96464
0.986328 1.03641
0.990234 1.02352
0.994141 1.02048
0.998047 0.994491


==> data/min-2-1G-14-positions-1-xmax-32-bins.dat <==
0.015625 1.02629
0.046875 1.02147
0.078125 0.977696
0.109375 1.0142
0.140625 1.02102
0.171875 1.01868
0.203125 0.985217
0.234375 0.76543
0.265625 0.984087
0.296875 0.976096
0.328125 1.02167
0.359375 0.998072
0.390625 1.00205
0.421875 1.01326
0.453125 1.02572
0.484375 1.02636
0.515625 1.02672
0.546875 0.982093
0.578125 0.971585
0.609375 1.008
0.640625 1.01464
0.671875 1.02173
0.703125 1.00549
0.734375 1.00929
0.765625 1.01588
0.796875 1.01833
0.828125 1.01157
0.859375 1.01199
0.890625 0.979183
0.921875 1.01426
0.953125 1.01611
0.984375 1.01579


==> data/min-2-1G-14-positions-1-xmax-512-bins.dat <==
0.000976562 1.04889
0.00292969 1.03938
0.00488281 1.01133
0.00683594 1.0458
0.00878906 1.01886
0.0107422 1.01738
0.0126953 1.00606
0.0146484 1.02686
0.0166016 1.013
0.0185547 1.03292
0.0205078 1.04679
0.0224609 1.04501
0.0244141 0.984322
0.0263672 1.00811
0.0283203 1.03892
0.0302734 1.03698
0.0322266 1.0156
0.0341797 1.01662
0.0361328 0.956327
0.0380859 0.98631
0.0400391 1.05437
0.0419922 1.02071
0.0439453 0.997681
0.0458984 1.04986
0.0478516 1.03349
0.0498047 1.02278
0.0517578 1.0357
0.0537109 1.03797
0.0556641 1.04151
0.0576172 1.01569
0.0595703 1.02224
0.0615234 1.03661
0.0634766 0.973292
0.0654297 1.03268
0.0673828 1.02987
0.0693359 1.03555
0.0712891 1.02534
0.0732422 1.0278
0.0751953 1.01623
0.0771484 1.01334
0.0791016 1.01313
0.0810547 1.01885
0.0830078 1.03361
0.0849609 0.831727
0.0869141 0.695336
0.0888672 0.920822
0.0908203 0.995155
0.0927734 0.980406
0.0947266 1.00765
0.0966797 0.983742
0.0986328 1.02047
0.100586 1.02933
0.102539 1.02919
0.104492 1.02582
0.106445 1.03615
0.108398 1.02599
0.110352 0.998707
0.112305 1.0132
0.114258 1.0304
0.116211 1.03861
0.118164 0.935464
0.120117 1.03144
0.12207 0.999483
0.124023 1.02155
0.125977 1.01991
0.12793 0.973423
0.129883 1.00157
0.131836 1.02516
0.133789 1.01825
0.135742 1.0337
0.137695 1.04358
0.139648 1.02893
0.141602 1.02568
0.143555 1.03236
0.145508 1.02
0.147461 1.03354
0.149414 1.01691
0.151367 1.02143
0.15332 1.02087
0.155273 1.02107
0.157227 1.04874
0.15918 1.00154
0.161133 1.02092
0.163086 0.997944
0.165039 1.03768
0.166992 1.04034
0.168945 1.02981
0.170898 0.977343
0.172852 1.01795
0.174805 1.02105
0.176758 1.01304
0.178711 1.01263
0.180664 1.03838
0.182617 1.01509
0.18457 1.00371
0.186523 1.02267
0.188477 0.956419
0.19043 1.02979
0.192383 1.0343
0.194336 1.04888
0.196289 1.02607
0.198242 0.995957
0.200195 0.990744
0.202148 0.765995
0.204102 0.901016
0.206055 1.03914
0.208008 1.03478
0.209961 1.03545
0.211914 1.03925
0.213867 1.03904
0.21582 0.899043
0.217773 0.927596
0.219727 0.853765
0.22168 0.845131
0.223633 1.02588
0.225586 0.516305
0.227539 0.304236
0.229492 0.583123
0.231445 0.69559
0.233398 0.732726
0.235352 0.724031
0.237305 0.778555
0.239258 0.928413
0.241211 0.85704
0.243164 0.837782
0.245117 0.759355
0.24707 0.87045
0.249023 0.934494
0.250977 0.927596
0.25293 0.949633
0.254883 0.970876
0.256836 0.928728
0.258789 0.978431
0.260742 1.01862
0.262695 1.00049
0.264648 0.968739
0.266602 1.02369
0.268555 0.996498
0.270508 1.04409
0.272461 1.03394
0.274414 0.847939
0.276367 1.0349
0.27832 0.993953
0.280273 1.02727
0.282227 0.973386
0.28418 0.932105
0.286133 0.974477
0.288086 0.99353
0.290039 0.96845
0.291992 1.00201
0.293945 0.8509
0.295898 1.00092
0.297852 0.999265
0.299805 0.913115
0.301758 1.01683
0.303711 1.00857
0.305664 0.999074
0.307617 0.99791
0.30957 1.03438
0.311523 0.95261
0.313477 1.01726
0.31543 1.0152
0.317383 1.01476
0.319336 1.00522
0.321289 1.0186
0.323242 1.03218
0.325195 1.01262
0.327148 1.01072
0.329102 1.00104
0.331055 1.02696
0.333008 1.01977
0.334961 1.03685
0.336914 1.04008
0.338867 1.03975
0.34082 1.02176
0.342773 1.03399
0.344727 0.995977
0.34668 0.945821
0.348633 0.993945
0.350586 1.00017
0.352539 0.931822
0.354492 0.999743
0.356445 1.04802
0.358398 1.03006
0.360352 1.00012
0.362305 1.01201
0.364258 1.00517
0.366211 1.02301
0.368164 1.0345
0.370117 1.03552
0.37207 1.01251
0.374023 0.900745
0.375977 0.993898
0.37793 0.980334
0.379883 1.00125
0.381836 1.02446
0.383789 1.01947
0.385742 0.990552
0.387695 0.994236
0.389648 1.03431
0.391602 1.04602
0.393555 0.902319
0.395508 0.979594
0.397461 1.02229
0.399414 1.01755
0.401367 0.981047
0.40332 1.04115
0.405273 1.00424
0.407227 0.980052
0.40918 1.03648
0.411133 1.06864
0.413086 0.996104
0.415039 1.03038
0.416992 0.994784
0.418945 0.949261
0.420898 1.01971
0.422852 1.02319
0.424805 1.0138
0.426758 1.03295
0.428711 1.02251
0.430664 1.03605
0.432617 0.995331
0.43457 0.997707
0.436523 1.01518
0.438477 1.04257
0.44043 1.03377
0.442383 1.02836
0.444336 1.02557
0.446289 1.01477
0.448242 1.00017
0.450195 1.03956
0.452148 1.02082
0.454102 1.02986
0.456055 1.01145
0.458008 1.03377
0.459961 1.02513
0.461914 1.01743
0.463867 1.04122
0.46582 1.02149
0.467773 1.02556
0.469727 1.03148
0.47168 1.0265
0.473633 1.03985
0.475586 1.01728
0.477539 1.03917
0.479492 1.02742
0.481445 1.03918
0.483398 1.01883
0.485352 1.01212
0.487305 1.00515
0.489258 1.02228
0.491211 1.02546
0.493164 1.00542
0.495117 1.04668
0.49707 1.03375
0.499023 1.03115
0.500977 1.03387
0.50293 0.992061
0.504883 1.02697
0.506836 1.02212
0.508789 1.05223
0.510742 1.00176
0.512695 1.01445
0.514648 1.02363
0.516602 1.03558
0.518555 1.03575
0.520508 1.01351
0.522461 1.02266
0.524414 1.02813
0.526367 1.04204
0.52832 1.03539
0.530273 1.04737
0.532227 1.03929
0.53418 1.01263
0.536133 0.925636
0.538086 0.703627
0.540039 0.949854
0.541992 1.02779
0.543945 1.02278
0.545898 1.04793
0.547852 1.03588
0.549805 1.01605
0.551758 1.04691
0.553711 1.0187
0.555664 0.989405
0.557617 0.852205
0.55957 0.980325
0.561523 1.04449
0.563477 0.985948
0.56543 1.00366
0.567383 0.897825
0.569336 0.987556
0.571289 0.951386
0.573242 0.857175
0.575195 0.977959
0.577148 0.970675
0.579102 0.942552
0.581055 0.980316
0.583008 1.03025
0.584961 0.950133
0.586914 1.031
0.588867 0.982662
0.59082 1.00333
0.592773 0.992941
0.594727 1.02886
0.59668 1.04018
0.598633 1.03185
0.600586 1.02717
0.602539 0.980862
0.604492 1.00854
0.606445 0.932433
0.608398 1.02048
0.610352 1.00046
0.612305 0.992594
0.614258 1.04231
0.616211 0.982231
0.618164 0.998377
0.620117 1.01209
0.62207 1.01392
0.624023 1.01563
0.625977 1.03792
0.62793 1.03145
0.629883 0.986574
0.631836 1.02126
0.633789 1.03806
0.635742 1.03257
0.637695 1.02817
0.639648 1.01368
0.641602 0.836635
0.643555 1.03265
0.645508 1.03463
0.647461 1.04397
0.649414 0.995645
0.651367 1.03109
0.65332 1.04081
0.655273 1.02915
0.657227 1.035
0.65918 1.01144
0.661133 1.03737
0.663086 1.0032
0.665039 1.04542
0.666992 0.995677
0.668945 1.05078
0.670898 0.957423
0.672852 1.03154
0.674805 1.02934
0.676758 1.03695
0.678711 1.02401
0.680664 1.01381
0.682617 1.02272
0.68457 1.03012
0.686523 1.02288
0.688477 1.02871
0.69043 1.02394
0.692383 1.02789
0.694336 1.03155
0.696289 0.992629
0.698242 0.899659
0.700195 0.955497
0.702148 1.02634
0.704102 1.03332
0.706055 1.03117
0.708008 1.02502
0.709961 0.979034
0.711914 1.02468
0.713867 1.02975
0.71582 0.955257
0.717773 1.02342
0.719727 1.02421
0.72168 1.0295
0.723633 1.0162
0.725586 1.0358
0.727539 0.987774
0.729492 1.01071
0.731445 0.953703
0.733398 0.961158
0.735352 1.00463
0.737305 1.03964
0.739258 0.959237
0.741211 0.962927
0.743164 1.04795
0.745117 1.04542
0.74707 1.04388
0.749023 1.02587
0.750977 1.04094
0.75293 1.01525
0.754883 0.965088
0.756836 1.00043
0.758789 1.01878
0.760742 0.993463
0.762695 1.02852
0.764648 1.0341
0.766602 1.03886
0.768555 1.02094
0.770508 1.00347
0.772461 0.994565
0.774414 0.999767
0.776367 1.02279
0.77832 1.0403
0.780273 1.03683
0.782227 1.05293
0.78418 1.04118
0.786133 1.02356
0.788086 1.01546
0.790039 0.991986
0.791992 0.992257
0.793945 1.03483
0.795898 1.01682
0.797852 1.01479
0.799805 1.0161
0.801758 1.03232
0.803711 1.01535
0.805664 1.02696
0.807617 1.04256
0.80957 1.02786
0.811523 0.948366
0.813477 0.997542
0.81543 1.02317
0.817383 1.00061
0.819336 0.957489
0.821289 1.03343
0.823242 1.01985
0.825195 1.00092
0.827148 1.02951
0.829102 0.992105
0.831055 0.998572
0.833008 1.0397
0.834961 1.03752
0.836914 1.0194
0.838867 1.03603
0.84082 0.978698
0.842773 1.02062
0.844727 1.04305
0.84668 0.9959
0.848633 1.01319
0.850586 1.03327
0.852539 1.00328
0.854492 1.00842
0.856445 1.02444
0.858398 0.983121
0.860352 1.02404
0.862305 1.03652
0.864258 1.02476
0.866211 1.03435
0.868164 0.966646
0.870117 1.03802
0.87207 1.0158
0.874023 0.946975
0.875977 1.0222
0.87793 1.02775
0.879883 1.02776
0.881836 0.96988
0.883789 0.893006
0.885742 0.960117
0.887695 0.997595
0.889648 1.02035
0.891602 1.01908
0.893555 0.964559
0.895508 0.970671
0.897461 0.922996
0.899414 0.922097
0.901367 0.896395
0.90332 1.02805
0.905273 1.02442
0.907227 1.01168
0.90918 1.03995
0.911133 1.01007
0.913086 1.03961
0.915039 1.02304
0.916992 1.01984
0.918945 1.04477
0.920898 1.04804
0.922852 1.00732
0.924805 0.957998
0.926758 1.00871
0.928711 1.00114
0.930664 1.01484
0.932617 1.02156
0.93457 0.961652
0.936523 1.01794
0.938477 0.959531
0.94043 1.02125
0.942383 0.950292
0.944336 1.0133
0.946289 1.00658
0.948242 1.01797
0.950195 1.02449
0.952148 1.00235
0.954102 1.0364
0.956055 1.03325
0.958008 1.04617
0.959961 1.02342
0.961914 1.03572
0.963867 1.03443
0.96582 1.01645
0.967773 1.03624
0.969727 1.03472
0.97168 1.01286
0.973633 1.04083
0.975586 1.0008
0.977539 1.03724
0.979492 1.04712
0.981445 0.901142
0.983398 1.02814
0.985352 1.03627
0.987305 1.03654
0.989258 1.02912
0.991211 1.01792
0.993164 1.00291
0.995117 1.03805
0.99707 1.0296
0.999023 0.959382


==> data/min-2-1G-14-positions-1-xmax-64-bins.dat <==
0.0078125 1.02682
0.0234375 1.02576
0.0390625 1.01218
0.0546875 1.03075
0.0703125 1.01926
0.0859375 0.936129
0.101562 1.01979
0.117188 1.00861
0.132812 1.01807
0.148438 1.02398
0.164062 1.01929
0.179688 1.01807
0.195312 0.981019
0.210938 0.989415
0.226562 0.694595
0.242188 0.836265
0.257812 0.96789
0.273438 1.00028
0.289062 0.961972
0.304688 0.99022
0.320312 1.01582
0.335938 1.02752
0.351562 0.993194
0.367188 1.00295
0.382812 1.00481
0.398438 0.999277
0.414062 1.00943
0.429688 1.01709
0.445312 1.0257
0.460938 1.02574
0.476562 1.02996
0.492188 1.02275
0.507812 1.02089
0.523438 1.03255
0.539062 0.966191
0.554688 0.997995
0.570312 0.954022
0.585938 0.989147
0.601562 1.0088
0.617188 1.0072
0.632812 1.02371
0.648438 1.00557
0.664062 1.01704
0.679688 1.02642
0.695312 0.998278
0.710938 1.0127
0.726562 1.00238
0.742188 1.01619
0.757812 1.01207
0.773438 1.01969
0.789062 1.02113
0.804688 1.01554
0.820312 1.00781
0.835938 1.01533
0.851562 1.01308
0.867188 1.01089
0.882812 0.989832
0.898438 0.968533
0.914062 1.02963
0.929688 0.998895
0.945312 0.999471
0.960938 1.03276
0.976562 1.01286
0.992188 1.01872


==> data/min-2-1G-15-intervals-4-xmax-1024-bins.dat <==
0.00195312 1.62979
0.00585938 1.61658
0.00976562 1.60431
0.0136719 1.59131
0.0175781 1.57933
0.0214844 1.56754
0.0253906 1.55544
0.0292969 1.54267
0.0332031 1.53049
0.0371094 1.51897
0.0410156 1.50747
0.0449219 1.49456
0.0488281 1.48475
0.0527344 1.473
0.0566406 1.4616
0.0605469 1.44928
0.0644531 1.43812
0.0683594 1.42748
0.0722656 1.41716
0.0761719 1.40465
0.0800781 1.39422
0.0839844 1.38275
0.0878906 1.37224
0.0917969 1.36256
0.0957031 1.35191
0.0996094 1.34118
0.103516 1.33071
0.107422 1.32159
0.111328 1.31119
0.115234 1.30004
0.119141 1.29127
0.123047 1.28015
0.126953 1.27037
0.130859 1.2608
0.134766 1.25053
0.138672 1.2412
0.142578 1.23304
0.146484 1.22236
0.150391 1.2129
0.154297 1.20475
0.158203 1.19524
0.162109 1.18558
0.166016 1.17593
0.169922 1.16717
0.173828 1.15927
0.177734 1.14868
0.181641 1.14051
0.185547 1.13195
0.189453 1.12367
0.193359 1.1153
0.197266 1.10674
0.201172 1.09806
0.205078 1.09064
0.208984 1.0818
0.212891 1.07407
0.216797 1.06636
0.220703 1.05754
0.224609 1.04925
0.228516 1.04103
0.232422 1.03334
0.236328 1.02587
0.240234 1.01716
0.244141 1.00946
0.248047 1.00289
0.251953 0.995133
0.255859 0.987371
0.259766 0.980321
0.263672 0.973691
0.267578 0.966733
0.271484 0.959433
0.275391 0.952068
0.279297 0.944555
0.283203 0.936661
0.287109 0.930922
0.291016 0.923592
0.294922 0.917622
0.298828 0.910308
0.302734 0.90292
0.306641 0.896419
0.310547 0.889192
0.314453 0.883758
0.318359 0.877077
0.322266 0.870002
0.326172 0.863427
0.330078 0.857945
0.333984 0.852367
0.337891 0.845133
0.341797 0.839273
0.345703 0.833442
0.349609 0.826418
0.353516 0.819301
0.357422 0.814679
0.361328 0.809427
0.365234 0.80284
0.369141 0.796806
0.373047 0.791271
0.376953 0.785709
0.380859 0.779495
0.384766 0.774115
0.388672 0.768914
0.392578 0.763121
0.396484 0.757787
0.400391 0.752447
0.404297 0.746464
0.408203 0.741806
0.412109 0.73575
0.416016 0.730802
0.419922 0.724777
0.423828 0.720524
0.427734 0.715113
0.431641 0.709515
0.435547 0.705639
0.439453 0.700326
0.443359 0.695646
0.447266 0.691145
0.451172 0.686002
0.455078 0.680878
0.458984 0.67562
0.462891 0.670872
0.466797 0.666926
0.470703 0.661412
0.474609 0.656551
0.478516 0.652549
0.482422 0.648444
0.486328 0.644106
0.490234 0.639126
0.494141 0.634595
0.498047 0.630012
0.501953 0.62604
0.505859 0.620716
0.509766 0.617648
0.513672 0.612856
0.517578 0.608904
0.521484 0.605093
0.525391 0.60054
0.529297 0.596089
0.533203 0.592619
0.537109 0.587973
0.541016 0.584228
0.544922 0.579648
0.548828 0.57594
0.552734 0.571903
0.556641 0.567968
0.560547 0.564729
0.564453 0.560568
0.568359 0.55635
0.572266 0.553391
0.576172 0.549157
0.580078 0.54612
0.583984 0.541959
0.587891 0.538963
0.591797 0.53479
0.595703 0.532337
0.599609 0.527672
0.603516 0.523907
0.607422 0.520412
0.611328 0.517111
0.615234 0.51435
0.619141 0.509812
0.623047 0.506805
0.626953 0.503628
0.630859 0.50021
0.634766 0.497189
0.638672 0.493436
0.642578 0.491211
0.646484 0.487368
0.650391 0.483942
0.654297 0.480414
0.658203 0.477783
0.662109 0.474384
0.666016 0.471197
0.669922 0.468276
0.673828 0.465328
0.677734 0.462424
0.681641 0.458821
0.685547 0.45616
0.689453 0.453923
0.693359 0.450215
0.697266 0.447688
0.701172 0.444265
0.705078 0.441804
0.708984 0.438968
0.712891 0.436269
0.716797 0.432841
0.720703 0.430979
0.724609 0.427855
0.728516 0.424829
0.732422 0.422038
0.736328 0.420173
0.740234 0.417271
0.744141 0.414508
0.748047 0.411682
0.751953 0.408795
0.755859 0.406983
0.759766 0.404766
0.763672 0.401554
0.767578 0.398934
0.771484 0.39707
0.775391 0.394222
0.779297 0.391441
0.783203 0.389781
0.787109 0.386747
0.791016 0.384063
0.794922 0.382554
0.798828 0.379385
0.802734 0.377074
0.806641 0.374821
0.810547 0.372761
0.814453 0.370355
0.818359 0.368053
0.822266 0.365081
0.826172 0.363914
0.830078 0.361267
0.833984 0.358709
0.837891 0.35662
0.841797 0.354569
0.845703 0.352768
0.849609 0.350317
0.853516 0.348366
0.857422 0.346353
0.861328 0.34444
0.865234 0.342112
0.869141 0.339268
0.873047 0.337761
0.876953 0.335253
0.880859 0.333827
0.884766 0.331571
0.888672 0.329897
0.892578 0.327918
0.896484 0.325649
0.900391 0.323649
0.904297 0.321486
0.908203 0.319859
0.912109 0.317628
0.916016 0.315727
0.919922 0.31436
0.923828 0.312019
0.927734 0.310792
0.931641 0.308619
0.935547 0.306996
0.939453 0.30522
0.943359 0.303122
0.947266 0.301581
0.951172 0.300033
0.955078 0.298028
0.958984 0.295716
0.962891 0.294499
0.966797 0.292537
0.970703 0.291126
0.974609 0.289525
0.978516 0.287763
0.982422 0.285573
0.986328 0.28439
0.990234 0.28301
0.994141 0.281041
0.998047 0.279225
1.00195 0.278117
1.00586 0.276652
1.00977 0.274615
1.01367 0.273904
1.01758 0.271742
1.02148 0.269277
1.02539 0.268856
1.0293 0.266928
1.0332 0.265696
1.03711 0.264637
1.04102 0.26195
1.04492 0.261135
1.04883 0.259879
1.05273 0.257856
1.05664 0.256929
1.06055 0.255075
1.06445 0.253875
1.06836 0.252973
1.07227 0.25074
1.07617 0.250056
1.08008 0.248559
1.08398 0.246145
1.08789 0.245439
1.0918 0.243947
1.0957 0.242785
1.09961 0.241359
1.10352 0.239482
1.10742 0.238932
1.11133 0.237095
1.11523 0.235345
1.11914 0.235048
1.12305 0.232944
1.12695 0.232407
1.13086 0.231651
1.13477 0.229065
1.13867 0.228887
1.14258 0.227282
1.14648 0.225264
1.15039 0.224854
1.1543 0.222678
1.1582 0.222578
1.16211 0.2211
1.16602 0.219069
1.16992 0.219386
1.17383 0.217452
1.17773 0.215684
1.18164 0.214909
1.18555 0.213666
1.18945 0.213299
1.19336 0.211809
1.19727 0.210206
1.20117 0.209295
1.20508 0.208638
1.20898 0.206738
1.21289 0.206191
1.2168 0.205055
1.2207 0.204106
1.22461 0.203281
1.22852 0.20156
1.23242 0.200759
1.23633 0.199523
1.24023 0.198106
1.24414 0.197776
1.24805 0.195886
1.25195 0.195267
1.25586 0.194634
1.25977 0.193576
1.26367 0.192448
1.26758 0.191276
1.27148 0.190072
1.27539 0.190055
1.2793 0.188163
1.2832 0.187561
1.28711 0.186615
1.29102 0.184994
1.29492 0.185206
1.29883 0.183636
1.30273 0.182232
1.30664 0.181753
1.31055 0.180534
1.31445 0.179687
1.31836 0.179393
1.32227 0.177594
1.32617 0.176955
1.33008 0.176217
1.33398 0.175248
1.33789 0.174278
1.3418 0.173339
1.3457 0.172916
1.34961 0.171703
1.35352 0.170836
1.35742 0.169945
1.36133 0.169493
1.36523 0.168023
1.36914 0.167496
1.37305 0.166392
1.37695 0.166003
1.38086 0.165173
1.38477 0.163869
1.38867 0.163503
1.39258 0.162352
1.39648 0.161541
1.40039 0.161237
1.4043 0.159945
1.4082 0.159438
1.41211 0.15871
1.41602 0.157416
1.41992 0.157203
1.42383 0.156416
1.42773 0.155163
1.43164 0.154953
1.43555 0.153698
1.43945 0.153426
1.44336 0.152809
1.44727 0.151717
1.45117 0.15106
1.45508 0.150299
1.45898 0.149369
1.46289 0.148998
1.4668 0.148207
1.4707 0.147451
1.47461 0.146698
1.47852 0.14562
1.48242 0.145283
1.48633 0.144809
1.49023 0.143624
1.49414 0.14331
1.49805 0.1423
1.50195 0.142277
1.50586 0.141046
1.50977 0.14014
1.51367 0.139696
1.51758 0.139265
1.52148 0.138044
1.52539 0.137639
1.5293 0.136713
1.5332 0.136401
1.53711 0.13583
1.54102 0.134854
1.54492 0.134263
1.54883 0.13416
1.55273 0.132744
1.55664 0.132579
1.56055 0.131463
1.56445 0.131574
1.56836 0.130665
1.57227 0.129873
1.57617 0.129665
1.58008 0.128687
1.58398 0.12823
1.58789 0.127643
1.5918 0.126984
1.5957 0.126584
1.59961 0.126022
1.60352 0.124915
1.60742 0.124844
1.61133 0.124022
1.61523 0.123571
1.61914 0.12304
1.62305 0.122257
1.62695 0.122031
1.63086 0.121408
1.63477 0.12099
1.63867 0.120309
1.64258 0.120069
1.64648 0.119046
1.65039 0.118482
1.6543 0.118024
1.6582 0.117703
1.66211 0.117082
1.66602 0.116054
1.66992 0.116048
1.67383 0.115306
1.67773 0.114967
1.68164 0.114682
1.68555 0.113538
1.68945 0.113306
1.69336 0.112807
1.69727 0.112133
1.70117 0.111974
1.70508 0.111519
1.70898 0.110757
1.71289 0.110544
1.7168 0.109436
1.7207 0.109453
1.72461 0.108982
1.72852 0.107909
1.73242 0.107945
1.73633 0.107407
1.74023 0.106857
1.74414 0.106497
1.74805 0.105753
1.75195 0.105644
1.75586 0.105279
1.75977 0.104319
1.76367 0.104042
1.76758 0.103735
1.77148 0.103272
1.77539 0.103017
1.7793 0.102088
1.7832 0.102261
1.78711 0.101604
1.79102 0.100707
1.79492 0.100824
1.79883 0.0999598
1.80273 0.0995343
1.80664 0.0991485
1.81055 0.0985505
1.81445 0.0985229
1.81836 0.0980611
1.82227 0.0972851
1.82617 0.0973437
1.83008 0.097023
1.83398 0.0962706
1.83789 0.0957873
1.8418 0.0951967
1.8457 0.0950774
1.84961 0.0946386
1.85352 0.0941514
1.85742 0.0938829
1.86133 0.0937316
1.86523 0.0928125
1.86914 0.0925752
1.87305 0.092009
1.87695 0.0918909
1.88086 0.0917765
1.88477 0.0909033
1.88867 0.0906271
1.89258 0.0902925
1.89648 0.0898117
1.90039 0.089716
1.9043 0.0891758
1.9082 0.0888282
1.91211 0.0886298
1.91602 0.0879035
1.91992 0.0876943
1.92383 0.0873569
1.92773 0.0867996
1.93164 0.086679
1.93555 0.086048
1.93945 0.0859443
1.94336 0.0856586
1.94727 0.0849231
1.95117 0.0850081
1.95508 0.0844424
1.95898 0.0839636
1.96289 0.0839073
1.9668 0.0832046
1.9707 0.0832515
1.97461 0.0826847
1.97852 0.0823972
1.98242 0.0820342
1.98633 0.0817661
1.99023 0.0812242
1.99414 0.081131
1.99805 0.080555
2.00195 0.0803108
2.00586 0.0802811
2.00977 0.0795407
2.01367 0.0793485
2.01758 0.0792781
2.02148 0.0787231
2.02539 0.0786563
2.0293 0.0780749
2.0332 0.0778071
2.03711 0.077866
2.04102 0.0769894
2.04492 0.077121
2.04883 0.0766177
2.05273 0.0761518
2.05664 0.076085
2.06055 0.0756419
2.06445 0.0752571
2.06836 0.0752975
2.07227 0.074359
2.07617 0.07454
2.08008 0.0741578
2.08398 0.0737347
2.08789 0.0735388
2.0918 0.0731052
2.0957 0.0731674
2.09961 0.0730726
2.10352 0.0724362
2.10742 0.0721923
2.11133 0.0720125
2.11523 0.0714263
2.11914 0.0713492
2.12305 0.0710249
2.12695 0.0708646
2.13086 0.0704387
2.13477 0.070124
2.13867 0.0701481
2.14258 0.0696865
2.14648 0.0694129
2.15039 0.0691615
2.1543 0.0687967
2.1582 0.0687148
2.16211 0.0684444
2.16602 0.067945
2.16992 0.0680166
2.17383 0.0674271
2.17773 0.0670674
2.18164 0.0671037
2.18555 0.0667346
2.18945 0.0666337
2.19336 0.066206
2.19727 0.0658296
2.20117 0.0659313
2.20508 0.0657137
2.20898 0.0652731
2.21289 0.0651553
2.2168 0.0646979
2.2207 0.064564
2.22461 0.0643356
2.22852 0.0638264
2.23242 0.0638359
2.23633 0.0634924
2.24023 0.0632351
2.24414 0.0631744
2.24805 0.0629747
2.25195 0.0625999
2.25586 0.0621763
2.25977 0.0619151
2.26367 0.0619313
2.26758 0.0615808
2.27148 0.0610939
2.27539 0.0611863
2.2793 0.0608758
2.2832 0.0608579
2.28711 0.0605847
2.29102 0.0601766
2.29492 0.0601421
2.29883 0.0599212
2.30273 0.0594793
2.30664 0.059423
2.31055 0.0591076
2.31445 0.0588255
2.31836 0.0586647
2.32227 0.0586156
2.32617 0.0580844
2.33008 0.0579415
2.33398 0.0577147
2.33789 0.057376
2.3418 0.0574106
2.3457 0.0571722
2.34961 0.0569938
2.35352 0.0565962
2.35742 0.0567319
2.36133 0.0565038
2.36523 0.0558725
2.36914 0.0560172
2.37305 0.0556204
2.37695 0.0555448
2.38086 0.0553533
2.38477 0.0548365
2.38867 0.0549624
2.39258 0.0545682
2.39648 0.0543928
2.40039 0.0542733
2.4043 0.0542106
2.4082 0.0538724
2.41211 0.0538954
2.41602 0.0535532
2.41992 0.0535764
2.42383 0.053175
2.42773 0.0530555
2.43164 0.0529085
2.43555 0.0524439
2.43945 0.0524529
2.44336 0.0520504
2.44727 0.0518804
2.45117 0.0521441
2.45508 0.051713
2.45898 0.0514227
2.46289 0.0513925
2.4668 0.0509059
2.4707 0.0510116
2.47461 0.050591
2.47852 0.0504
2.48242 0.0503724
2.48633 0.0500792
2.49023 0.0498079
2.49414 0.0500605
2.49805 0.0498514
2.50195 0.049537
2.50586 0.0493176
2.50977 0.0492746
2.51367 0.0490186
2.51758 0.0490138
2.52148 0.0486377
2.52539 0.0485386
2.5293 0.0483044
2.5332 0.0482867
2.53711 0.0480489
2.54102 0.0476042
2.54492 0.0477857
2.54883 0.0476129
2.55273 0.047414
2.55664 0.047191
2.56055 0.0469041
2.56445 0.0469714
2.56836 0.046613
2.57227 0.0463314
2.57617 0.046284
2.58008 0.0461491
2.58398 0.0458378
2.58789 0.0458058
2.5918 0.0455982
2.5957 0.0456069
2.59961 0.0454861
2.60352 0.0451753
2.60742 0.0450967
2.61133 0.0449334
2.61523 0.0446295
2.61914 0.0446764
2.62305 0.0443407
2.62695 0.0442995
2.63086 0.044139
2.63477 0.0438467
2.63867 0.0438152
2.64258 0.043798
2.64648 0.0436004
2.65039 0.0434051
2.6543 0.0432712
2.6582 0.0430646
2.66211 0.0430669
2.66602 0.0428513
2.66992 0.0426911
2.67383 0.0425331
2.67773 0.0422111
2.68164 0.0423165
2.68555 0.0419812
2.68945 0.0418903
2.69336 0.0419269
2.69727 0.0416929
2.70117 0.0416663
2.70508 0.0415414
2.70898 0.0409708
2.71289 0.0411492
2.7168 0.0410921
2.7207 0.0406848
2.72461 0.040873
2.72852 0.0406026
2.73242 0.040395
2.73633 0.0403963
2.74023 0.0401992
2.74414 0.0401526
2.74805 0.039627
2.75195 0.039807
2.75586 0.0398231
2.75977 0.0393193
2.76367 0.0396196
2.76758 0.0392945
2.77148 0.0391268
2.77539 0.039145
2.7793 0.0388449
2.7832 0.0388191
2.78711 0.0387732
2.79102 0.038378
2.79492 0.038465
2.79883 0.0382569
2.80273 0.0379126
2.80664 0.0379154
2.81055 0.0376696
2.81445 0.0378542
2.81836 0.0377208
2.82227 0.0375928
2.82617 0.0375409
2.83008 0.0373522
2.83398 0.0371978
2.83789 0.0368768
2.8418 0.0367293
2.8457 0.0370573
2.84961 0.0367012
2.85352 0.0365143
2.85742 0.0364854
2.86133 0.0364134
2.86523 0.0361784
2.86914 0.0361024
2.87305 0.0358024
2.87695 0.0359411
2.88086 0.0357878
2.88477 0.035497
2.88867 0.0355594
2.89258 0.0354701
2.89648 0.035125
2.90039 0.0350103
2.9043 0.0350036
2.9082 0.0348951
2.91211 0.0348782
2.91602 0.0347369
2.91992 0.0347589
2.92383 0.0344809
2.92773 0.0342807
2.93164 0.0343242
2.93555 0.0341793
2.93945 0.0341243
2.94336 0.0340636
2.94727 0.0338957
2.95117 0.0335939
2.95508 0.0337357
2.95898 0.0333545
2.96289 0.0333379
2.9668 0.0332419
2.9707 0.0333153
2.97461 0.0332736
2.97852 0.0327219
2.98242 0.0329459
2.98633 0.0328532
2.99023 0.0327242
2.99414 0.0325934
2.99805 0.0324311
3.00195 0.0323868
3.00586 0.0323379
3.00977 0.0322691
3.01367 0.0322048
3.01758 0.0321119
3.02148 0.0320461
3.02539 0.0317435
3.0293 0.031702
3.0332 0.0316695
3.03711 0.0316321
3.04102 0.0314327
3.04492 0.0315039
3.04883 0.0313971
3.05273 0.0310528
3.05664 0.0311601
3.06055 0.0307899
3.06445 0.0309624
3.06836 0.0307535
3.07227 0.0307231
3.07617 0.0305134
3.08008 0.030463
3.08398 0.0303793
3.08789 0.0304279
3.0918 0.0301591
3.0957 0.0300887
3.09961 0.0301325
3.10352 0.0298673
3.10742 0.0298432
3.11133 0.0297613
3.11523 0.0295846
3.11914 0.0296146
3.12305 0.0294761
3.12695 0.0293453
3.13086 0.0294676
3.13477 0.0291845
3.13867 0.0291346
3.14258 0.0291453
3.14648 0.0289021
3.15039 0.02893
3.1543 0.0287437
3.1582 0.0286804
3.16211 0.0286551
3.16602 0.0283988
3.16992 0.0284818
3.17383 0.0284713
3.17773 0.0281052
3.18164 0.0283917
3.18555 0.0280561
3.18945 0.0279572
3.19336 0.0281736
3.19727 0.0277829
3.20117 0.0278098
3.20508 0.0276628
3.20898 0.0275254
3.21289 0.0274842
3.2168 0.0274022
3.2207 0.0273467
3.22461 0.0271444
3.22852 0.0272238
3.23242 0.0270666
3.23633 0.0270341
3.24023 0.027051
3.24414 0.0270113
3.24805 0.0267653
3.25195 0.0267738
3.25586 0.026697
3.25977 0.026452
3.26367 0.0264558
3.26758 0.0264015
3.27148 0.026358
3.27539 0.0263314
3.2793 0.0261975
3.2832 0.0261105
3.28711 0.0260872
3.29102 0.0258488
3.29492 0.0259274
3.29883 0.0257091
3.30273 0.0256998
3.30664 0.0257549
3.31055 0.02557
3.31445 0.0256696
3.31836 0.025428
3.32227 0.0253033
3.32617 0.025396
3.33008 0.025194
3.33398 0.0251392
3.33789 0.0252493
3.3418 0.0249782
3.3457 0.0249984
3.34961 0.025121
3.35352 0.0248957
3.35742 0.0247611
3.36133 0.0248069
3.36523 0.024769
3.36914 0.024544
3.37305 0.0243602
3.37695 0.0245074
3.38086 0.0245481
3.38477 0.0241874
3.38867 0.0241649
3.39258 0.024158
3.39648 0.0241608
3.40039 0.0239316
3.4043 0.0238584
3.4082 0.0238236
3.41211 0.0239081
3.41602 0.0236401
3.41992 0.0236439
3.42383 0.0237832
3.42773 0.023476
3.43164 0.0234058
3.43555 0.0233528
3.43945 0.0233958
3.44336 0.0232307
3.44727 0.0231084
3.45117 0.0232323
3.45508 0.0230147
3.45898 0.0229235
3.46289 0.0229706
3.4668 0.0228326
3.4707 0.0229074
3.47461 0.0228511
3.47852 0.0225692
3.48242 0.0226854
3.48633 0.0225592
3.49023 0.0224509
3.49414 0.0225672
3.49805 0.0224133
3.50195 0.0223227
3.50586 0.0221563
3.50977 0.0221263
3.51367 0.0221944
3.51758 0.0220692
3.52148 0.0219676
3.52539 0.0220109
3.5293 0.0218924
3.5332 0.0217879
3.53711 0.0216189
3.54102 0.0216765
3.54492 0.0216351
3.54883 0.0215583
3.55273 0.0215104
3.55664 0.0214633
3.56055 0.0214313
3.56445 0.0211986
3.56836 0.0211689
3.57227 0.0211374
3.57617 0.0212639
3.58008 0.0212431
3.58398 0.021014
3.58789 0.0210076
3.5918 0.0209293
3.5957 0.0208863
3.59961 0.0208123
3.60352 0.0207793
3.60742 0.0207946
3.61133 0.0207386
3.61523 0.020693
3.61914 0.0205752
3.62305 0.0204547
3.62695 0.0205558
3.63086 0.0205117
3.63477 0.0203924
3.63867 0.0203366
3.64258 0.0202634
3.64648 0.0201777
3.65039 0.019968
3.6543 0.0200479
3.6582 0.0200804
3.66211 0.0199606
3.66602 0.0198131
3.66992 0.0199956
3.67383 0.0199862
3.67773 0.019766
3.68164 0.0196925
3.68555 0.0196682
3.68945 0.0197158
3.69336 0.0195676
3.69727 0.0194322
3.70117 0.019413
3.70508 0.0194621
3.70898 0.0193144
3.71289 0.0192888
3.7168 0.0193085
3.7207 0.0190574
3.72461 0.019009
3.72852 0.0190172
3.73242 0.019008
3.73633 0.0190316
3.74023 0.0188595
3.74414 0.0188467
3.74805 0.01887
3.75195 0.0187372
3.75586 0.0187694
3.75977 0.0185551
3.76367 0.0186196
3.76758 0.018571
3.77148 0.018622
3.77539 0.0185293
3.7793 0.0184474
3.7832 0.0185713
3.78711 0.0184563
3.79102 0.0182167
3.79492 0.0182269
3.79883 0.0182149
3.80273 0.0181412
3.80664 0.0180872
3.81055 0.0179494
3.81445 0.017973
3.81836 0.0178867
3.82227 0.0178491
3.82617 0.0178575
3.83008 0.0179172
3.83398 0.0178365
3.83789 0.017792
3.8418 0.017545
3.8457 0.0176916
3.84961 0.0175716
3.85352 0.0176064
3.85742 0.0174561
3.86133 0.0174868
3.86523 0.017534
3.86914 0.0173386
3.87305 0.0173117
3.87695 0.0172623
3.88086 0.0172452
3.88477 0.0171581
3.88867 0.017281
3.89258 0.0171738
3.89648 0.0171351
3.90039 0.0172168
3.9043 0.0170404
3.9082 0.0168817
3.91211 0.0168699
3.91602 0.0168174
3.91992 0.0168381
3.92383 0.0166856
3.92773 0.0165965
3.93164 0.0167949
3.93555 0.0167117
3.93945 0.0167114
3.94336 0.0165839
3.94727 0.0165576
3.95117 0.0163948
3.95508 0.0163868
3.95898 0.0164296
3.96289 0.016277
3.9668 0.0163208
3.9707 0.0163551
3.97461 0.0163092
3.97852 0.0161766
3.98242 0.016235
3.98633 0.0160832
3.99023 0.0160957
3.99414 0.0160064
3.99805 0.0159872


==> data/min-2-1G-15-intervals-4-xmax-128-bins.dat <==
0.015625 1.58587
0.046875 1.49001
0.078125 1.3999
0.109375 1.31601
0.140625 1.23699
0.171875 1.16304
0.203125 1.09458
0.234375 1.02957
0.265625 0.969913
0.296875 0.913454
0.328125 0.861123
0.359375 0.811773
0.390625 0.766006
0.421875 0.722991
0.453125 0.683427
0.484375 0.645849
0.515625 0.610986
0.546875 0.578126
0.578125 0.547662
0.609375 0.519051
0.640625 0.492175
0.671875 0.466797
0.703125 0.443247
0.734375 0.421167
0.765625 0.400471
0.796875 0.380898
0.828125 0.362321
0.859375 0.345173
0.890625 0.328656
0.921875 0.31325
0.953125 0.298842
0.984375 0.285207
1.01562 0.272511
1.04688 0.260395
1.07812 0.248967
1.10938 0.237874
1.14062 0.227761
1.17188 0.217981
1.20312 0.208904
1.23438 0.200125
1.26562 0.191936
1.29688 0.184067
1.32812 0.176589
1.35938 0.169601
1.39062 0.162953
1.42188 0.156624
1.45312 0.150736
1.48438 0.144887
1.51562 0.139352
1.54688 0.134037
1.57812 0.129165
1.60938 0.124407
1.64062 0.120045
1.67188 0.115672
1.70312 0.11156
1.73438 0.1076
1.76562 0.103924
1.79688 0.100324
1.82812 0.0969363
1.85938 0.0936098
1.89062 0.0905242
1.92188 0.0874924
1.95312 0.0846315
1.98438 0.0818805
2.01562 0.0792767
2.04688 0.076785
2.07812 0.0742488
2.10938 0.0720852
2.14062 0.0698291
2.17188 0.0676817
2.20312 0.0656801
2.23438 0.0636798
2.26562 0.0616699
2.29688 0.0599615
2.32812 0.0580791
2.35938 0.0564385
2.39062 0.0547677
2.42188 0.05331
2.45312 0.0517452
2.48438 0.0502717
2.51562 0.0489553
2.54688 0.047606
2.57812 0.0461988
2.60938 0.0449931
2.64062 0.0437719
2.67188 0.0425895
2.70312 0.0414912
2.73438 0.0403663
2.76562 0.0393725
2.79688 0.0382737
2.82812 0.0373581
2.85938 0.0364068
2.89062 0.0354243
2.92188 0.0345668
2.95312 0.0336684
2.98438 0.0328573
3.01562 0.0321003
3.04688 0.0313298
3.07812 0.0305477
3.10938 0.029796
3.14062 0.0291067
3.17188 0.0284051
3.20312 0.0277248
3.23438 0.0270804
3.26562 0.0264584
3.29688 0.0258385
3.32812 0.0252947
3.35938 0.024782
3.39062 0.0241896
3.42188 0.0236292
3.45312 0.0230886
3.48438 0.0226255
3.51562 0.0220925
3.54688 0.0215852
3.57812 0.0211204
3.60938 0.0207167
3.64062 0.0202817
3.67188 0.0198703
3.70312 0.0194378
3.73438 0.0189624
3.76562 0.0186064
3.79688 0.018233
3.82812 0.0178321
3.85938 0.0174996
3.89062 0.0171891
3.92188 0.0167745
3.95312 0.0164577
3.98438 0.0161561


==> data/min-2-1G-15-intervals-4-xmax-256-bins.dat <==
0.0078125 1.6105
0.0234375 1.56124
0.0390625 1.51287
0.0546875 1.46716
0.0703125 1.42185
0.0859375 1.37794
0.101562 1.33635
0.117188 1.29566
0.132812 1.25573
0.148438 1.21826
0.164062 1.18098
0.179688 1.1451
0.195312 1.11094
0.210938 1.07822
0.226562 1.04529
0.242188 1.01384
0.257812 0.984129
0.273438 0.955697
0.289062 0.927199
0.304688 0.89971
0.320312 0.873566
0.335938 0.848679
0.351562 0.82346
0.367188 0.800086
0.382812 0.777058
0.398438 0.754955
0.414062 0.733284
0.429688 0.712698
0.445312 0.69328
0.460938 0.673574
0.476562 0.654739
0.492188 0.63696
0.507812 0.619315
0.523438 0.602657
0.539062 0.586117
0.554688 0.570135
0.570312 0.554867
0.585938 0.540458
0.601562 0.526082
0.617188 0.512019
0.632812 0.498616
0.648438 0.485734
0.664062 0.47291
0.679688 0.460683
0.695312 0.449023
0.710938 0.43747
0.726562 0.426425
0.742188 0.415908
0.757812 0.405525
0.773438 0.395417
0.789062 0.385786
0.804688 0.37601
0.820312 0.366851
0.835938 0.357791
0.851562 0.349451
0.867188 0.340895
0.882812 0.332637
0.898438 0.324676
0.914062 0.316894
0.929688 0.309607
0.945312 0.302489
0.960938 0.295195
0.976562 0.288497
0.992188 0.281917
1.00781 0.275822
1.02344 0.269201
1.03906 0.263355
1.05469 0.257435
1.07031 0.251911
1.08594 0.246023
1.10156 0.240639
1.11719 0.235108
1.13281 0.230502
1.14844 0.22502
1.16406 0.220533
1.17969 0.215428
1.19531 0.211152
1.21094 0.206656
1.22656 0.202427
1.24219 0.197823
1.25781 0.193981
1.27344 0.189891
1.28906 0.186094
1.30469 0.182039
1.32031 0.178407
1.33594 0.174771
1.35156 0.17135
1.36719 0.167851
1.38281 0.164637
1.39844 0.161269
1.41406 0.158191
1.42969 0.155057
1.44531 0.152253
1.46094 0.149218
1.47656 0.146263
1.49219 0.143511
1.50781 0.14079
1.52344 0.137915
1.53906 0.135337
1.55469 0.132737
1.57031 0.130444
1.58594 0.127886
1.60156 0.125591
1.61719 0.123223
1.63281 0.121185
1.64844 0.118905
1.66406 0.116722
1.67969 0.114623
1.69531 0.112555
1.71094 0.110564
1.72656 0.108572
1.74219 0.106628
1.75781 0.104821
1.77344 0.103028
1.78906 0.101349
1.80469 0.0992983
1.82031 0.0978032
1.83594 0.0960694
1.85156 0.0944376
1.86719 0.0927821
1.88281 0.0912995
1.89844 0.089749
1.91406 0.0882639
1.92969 0.0867209
1.94531 0.0853836
1.96094 0.0838795
1.97656 0.0825919
1.99219 0.0811691
2.00781 0.0798703
2.02344 0.0786831
2.03906 0.0774459
2.05469 0.0761241
2.07031 0.0748634
2.08594 0.0736341
2.10156 0.0727171
2.11719 0.0714532
2.13281 0.0703939
2.14844 0.0692644
2.16406 0.0682802
2.17969 0.0670832
2.19531 0.0661501
2.21094 0.06521
2.22656 0.0641405
2.24219 0.0632191
2.25781 0.0621556
2.27344 0.0611842
2.28906 0.0604403
2.30469 0.0594828
2.32031 0.0585475
2.33594 0.0576107
2.35156 0.0568735
2.36719 0.0560035
2.38281 0.0551743
2.39844 0.0543612
2.41406 0.0537244
2.42969 0.0528957
2.44531 0.052132
2.46094 0.0513585
2.47656 0.0505937
2.49219 0.0499498
2.50781 0.049287
2.52344 0.0486236
2.53906 0.0479314
2.55469 0.0472805
2.57031 0.04655
2.58594 0.0458477
2.60156 0.0453412
2.61719 0.044645
2.63281 0.0440251
2.64844 0.0435187
2.66406 0.0429185
2.67969 0.0422605
2.69531 0.0417941
2.71094 0.0411884
2.72656 0.0406388
2.74219 0.0400938
2.75781 0.0396422
2.77344 0.0391028
2.78906 0.0386088
2.80469 0.0379386
2.82031 0.0376772
2.83594 0.037039
2.85156 0.0366895
2.86719 0.0361242
2.88281 0.0356963
2.89844 0.0351523
2.91406 0.0348173
2.92969 0.0343163
2.94531 0.0339194
2.96094 0.0334175
2.97656 0.0330642
2.99219 0.0326505
3.00781 0.0322996
3.02344 0.0319009
3.03906 0.0315596
3.05469 0.0311
3.07031 0.0307381
3.08594 0.0303573
3.10156 0.0299829
3.11719 0.0296092
3.13281 0.029283
3.14844 0.0289303
3.16406 0.028554
3.17969 0.0282561
3.19531 0.0279309
3.21094 0.0275187
3.22656 0.0271954
3.24219 0.0269654
3.25781 0.0265946
3.27344 0.0263221
3.28906 0.0259935
3.30469 0.0256835
3.32031 0.0254492
3.33594 0.0251402
3.35156 0.0249441
3.36719 0.02462
3.38281 0.0243519
3.39844 0.0240272
3.41406 0.0237539
3.42969 0.0235044
3.44531 0.0232418
3.46094 0.0229354
3.47656 0.0227533
3.49219 0.0224977
3.50781 0.0221999
3.52344 0.021985
3.53906 0.0216796
3.55469 0.0214908
3.57031 0.0211922
3.58594 0.0210485
3.60156 0.0208181
3.61719 0.0206154
3.63281 0.0204492
3.64844 0.0201142
3.66406 0.0199624
3.67969 0.0197782
3.69531 0.0195322
3.71094 0.0193435
3.72656 0.0190229
3.74219 0.018902
3.75781 0.0186703
3.77344 0.0185424
3.78906 0.0183678
3.80469 0.0180982
3.82031 0.0178916
3.83594 0.0177727
3.85156 0.0175814
3.86719 0.0174178
3.88281 0.0172367
3.89844 0.0171415
3.91406 0.0168518
3.92969 0.0166972
3.94531 0.0165619
3.96094 0.0163535
3.97656 0.016269
3.99219 0.0160431


==> data/min-2-1G-15-intervals-4-xmax-32-bins.dat <==
0.0625 1.44795
0.1875 1.13105
0.3125 0.889066
0.4375 0.704568
0.5625 0.563956
0.6875 0.455846
0.8125 0.372216
0.9375 0.306489
1.0625 0.254937
1.1875 0.213693
1.3125 0.180548
1.4375 0.1538
1.5625 0.13174
1.6875 0.113719
1.8125 0.0986985
1.9375 0.0861322
2.0625 0.0755989
2.1875 0.0667177
2.3125 0.0590373
2.4375 0.0525237
2.5625 0.0469383
2.6875 0.0420547
2.8125 0.0378528
2.9375 0.0341292
3.0625 0.0309434
3.1875 0.0280792
3.3125 0.0255934
3.4375 0.0233832
3.5625 0.0213787
3.6875 0.0196381
3.8125 0.0180428
3.9375 0.0166443


==> data/min-2-1G-15-intervals-4-xmax-512-bins.dat <==
0.00390625 1.62319
0.0117188 1.59781
0.0195312 1.57343
0.0273438 1.54905
0.0351562 1.52473
0.0429688 1.50101
0.0507812 1.47887
0.0585938 1.45544
0.0664062 1.4328
0.0742188 1.41091
0.0820312 1.38848
0.0898438 1.3674
0.0976562 1.34655
0.105469 1.32615
0.113281 1.30561
0.121094 1.28571
0.128906 1.26558
0.136719 1.24587
0.144531 1.2277
0.152344 1.20883
0.160156 1.19041
0.167969 1.17155
0.175781 1.15397
0.183594 1.13623
0.191406 1.11948
0.199219 1.1024
0.207031 1.08622
0.214844 1.07021
0.222656 1.0534
0.230469 1.03719
0.238281 1.02151
0.246094 1.00618
0.253906 0.991252
0.261719 0.977006
0.269531 0.963083
0.277344 0.948312
0.285156 0.933792
0.292969 0.920607
0.300781 0.906614
0.308594 0.892806
0.316406 0.880417
0.324219 0.866715
0.332031 0.855156
0.339844 0.842203
0.347656 0.82993
0.355469 0.81699
0.363281 0.806133
0.371094 0.794038
0.378906 0.782602
0.386719 0.771514
0.394531 0.760454
0.402344 0.749456
0.410156 0.738778
0.417969 0.727789
0.425781 0.717819
0.433594 0.707577
0.441406 0.697986
0.449219 0.688574
0.457031 0.678249
0.464844 0.668899
0.472656 0.658981
0.480469 0.650497
0.488281 0.641616
0.496094 0.632303
0.503906 0.623378
0.511719 0.615252
0.519531 0.606999
0.527344 0.598314
0.535156 0.590296
0.542969 0.581938
0.550781 0.573922
0.558594 0.566349
0.566406 0.558459
0.574219 0.551274
0.582031 0.54404
0.589844 0.536877
0.597656 0.530004
0.605469 0.522159
0.613281 0.51573
0.621094 0.508308
0.628906 0.501919
0.636719 0.495313
0.644531 0.489289
0.652344 0.482178
0.660156 0.476084
0.667969 0.469737
0.675781 0.463876
0.683594 0.45749
0.691406 0.452069
0.699219 0.445977
0.707031 0.440386
0.714844 0.434555
0.722656 0.429417
0.730469 0.423433
0.738281 0.418722
0.746094 0.413095
0.753906 0.407889
0.761719 0.40316
0.769531 0.398002
0.777344 0.392831
0.785156 0.388264
0.792969 0.383308
0.800781 0.378229
0.808594 0.373791
0.816406 0.369204
0.824219 0.364498
0.832031 0.359988
0.839844 0.355594
0.847656 0.351543
0.855469 0.347359
0.863281 0.343276
0.871094 0.338514
0.878906 0.33454
0.886719 0.330734
0.894531 0.326784
0.902344 0.322568
0.910156 0.318744
0.917969 0.315044
0.925781 0.311406
0.933594 0.307808
0.941406 0.304171
0.949219 0.300807
0.957031 0.296872
0.964844 0.293518
0.972656 0.290325
0.980469 0.286668
0.988281 0.2837
0.996094 0.280133
1.00391 0.277384
1.01172 0.27426
1.01953 0.27051
1.02734 0.267892
1.03516 0.265167
1.04297 0.261542
1.05078 0.258867
1.05859 0.256002
1.06641 0.253424
1.07422 0.250398
1.08203 0.247352
1.08984 0.244693
1.09766 0.242072
1.10547 0.239207
1.11328 0.23622
1.12109 0.233996
1.12891 0.232029
1.13672 0.228976
1.14453 0.226273
1.15234 0.223766
1.16016 0.221839
1.16797 0.219228
1.17578 0.216568
1.18359 0.214288
1.19141 0.212554
1.19922 0.209751
1.20703 0.207688
1.21484 0.205623
1.22266 0.203694
1.23047 0.20116
1.23828 0.198814
1.24609 0.196831
1.25391 0.194951
1.26172 0.193012
1.26953 0.190674
1.27734 0.189109
1.28516 0.187088
1.29297 0.1851
1.30078 0.182934
1.30859 0.181144
1.31641 0.17954
1.32422 0.177275
1.33203 0.175732
1.33984 0.173809
1.34766 0.17231
1.35547 0.170391
1.36328 0.168758
1.37109 0.166944
1.37891 0.165588
1.38672 0.163686
1.39453 0.161947
1.40234 0.160591
1.41016 0.159074
1.41797 0.157309
1.42578 0.155789
1.43359 0.154326
1.44141 0.153118
1.44922 0.151388
1.45703 0.149834
1.46484 0.148602
1.47266 0.147074
1.48047 0.145451
1.48828 0.144217
1.49609 0.142805
1.50391 0.141661
1.51172 0.139918
1.51953 0.138655
1.52734 0.137176
1.53516 0.136115
1.54297 0.134558
1.55078 0.133452
1.55859 0.132021
1.56641 0.131119
1.57422 0.129769
1.58203 0.128459
1.58984 0.127314
1.59766 0.126303
1.60547 0.12488
1.61328 0.123796
1.62109 0.122649
1.62891 0.12172
1.63672 0.12065
1.64453 0.119558
1.65234 0.118253
1.66016 0.117392
1.66797 0.116051
1.67578 0.115137
1.68359 0.11411
1.69141 0.113057
1.69922 0.112054
1.70703 0.111138
1.71484 0.10999
1.72266 0.109217
1.73047 0.107927
1.73828 0.107132
1.74609 0.106125
1.75391 0.105461
1.76172 0.10418
1.76953 0.103503
1.77734 0.102552
1.78516 0.101932
1.79297 0.100765
1.80078 0.0997471
1.80859 0.0988495
1.81641 0.098292
1.82422 0.0973144
1.83203 0.0966468
1.83984 0.095492
1.84766 0.094858
1.85547 0.0940172
1.86328 0.0932721
1.87109 0.0922921
1.87891 0.0918337
1.88672 0.0907652
1.89453 0.0900521
1.90234 0.0894459
1.91016 0.088729
1.91797 0.0877989
1.92578 0.0870783
1.93359 0.0863635
1.94141 0.0858015
1.94922 0.0849656
1.95703 0.084203
1.96484 0.083556
1.97266 0.0829681
1.98047 0.0822157
1.98828 0.0814952
1.99609 0.080843
2.00391 0.0802959
2.01172 0.0794446
2.01953 0.0790006
2.02734 0.0783656
2.03516 0.0778365
2.04297 0.0770552
2.05078 0.0763848
2.05859 0.0758634
2.06641 0.0752773
2.07422 0.0744495
2.08203 0.0739462
2.08984 0.073322
2.09766 0.07312
2.10547 0.0723142
2.11328 0.0717194
2.12109 0.0711871
2.12891 0.0706516
2.13672 0.0701361
2.14453 0.0695497
2.15234 0.0689791
2.16016 0.0685796
2.16797 0.0679808
2.17578 0.0672472
2.18359 0.0669192
2.19141 0.0664198
2.19922 0.0658804
2.20703 0.0654934
2.21484 0.0649266
2.22266 0.0644498
2.23047 0.0638312
2.23828 0.0633637
2.24609 0.0630746
2.25391 0.0623881
2.26172 0.0619232
2.26953 0.0613373
2.27734 0.061031
2.28516 0.0607213
2.29297 0.0601594
2.30078 0.0597002
2.30859 0.0592653
2.31641 0.0587451
2.32422 0.05835
2.33203 0.0578281
2.33984 0.0573933
2.34766 0.057083
2.35547 0.0566641
2.36328 0.0561882
2.37109 0.0558188
2.37891 0.0554491
2.38672 0.0548995
2.39453 0.0544805
2.40234 0.0542419
2.41016 0.0538839
2.41797 0.0535648
2.42578 0.0531153
2.43359 0.0526762
2.44141 0.0522516
2.44922 0.0520123
2.45703 0.0515679
2.46484 0.0511492
2.47266 0.0508013
2.48047 0.0503862
2.48828 0.0499436
2.49609 0.049956
2.50391 0.0494273
2.51172 0.0491466
2.51953 0.0488257
2.52734 0.0484215
2.53516 0.0481678
2.54297 0.047695
2.55078 0.0475135
2.55859 0.0470476
2.56641 0.0467922
2.57422 0.0463077
2.58203 0.0459935
2.58984 0.045702
2.59766 0.0455465
2.60547 0.045136
2.61328 0.0447814
2.62109 0.0445085
2.62891 0.0442193
2.63672 0.0438309
2.64453 0.0436992
2.65234 0.0433381
2.66016 0.0430657
2.66797 0.0427712
2.67578 0.0423721
2.68359 0.0421489
2.69141 0.0419086
2.69922 0.0416796
2.70703 0.0412561
2.71484 0.0411206
2.72266 0.0407789
2.73047 0.0404988
2.73828 0.0402977
2.74609 0.0398898
2.75391 0.039815
2.76172 0.0394694
2.76953 0.0392106
2.77734 0.0389949
2.78516 0.0387962
2.79297 0.0384215
2.80078 0.0380847
2.80859 0.0377925
2.81641 0.0377875
2.82422 0.0375668
2.83203 0.037275
2.83984 0.0368031
2.84766 0.0368792
2.85547 0.0364998
2.86328 0.0362959
2.87109 0.0359524
2.87891 0.0358644
2.88672 0.0355282
2.89453 0.0352975
2.90234 0.035007
2.91016 0.0348867
2.91797 0.0347479
2.92578 0.0343808
2.93359 0.0342518
2.94141 0.034094
2.94922 0.0337448
2.95703 0.0335451
2.96484 0.0332899
2.97266 0.0332945
2.98047 0.0328339
2.98828 0.0327887
2.99609 0.0325123
3.00391 0.0323624
3.01172 0.0322369
3.01953 0.032079
3.02734 0.0317228
3.03516 0.0316508
3.04297 0.0314683
3.05078 0.031225
3.05859 0.030975
3.06641 0.030858
3.07422 0.0306182
3.08203 0.0304211
3.08984 0.0302935
3.09766 0.0301106
3.10547 0.0298552
3.11328 0.029673
3.12109 0.0295453
3.12891 0.0294065
3.13672 0.0291596
3.14453 0.0290237
3.15234 0.0288369
3.16016 0.0286678
3.16797 0.0284403
3.17578 0.0282883
3.18359 0.0282239
3.19141 0.0280654
3.19922 0.0277964
3.20703 0.0275941
3.21484 0.0274432
3.22266 0.0272456
3.23047 0.0271452
3.23828 0.0270426
3.24609 0.0268883
3.25391 0.0267354
3.26172 0.0264539
3.26953 0.0263798
3.27734 0.0262644
3.28516 0.0260988
3.29297 0.0258881
3.30078 0.0257044
3.30859 0.0256625
3.31641 0.0255488
3.32422 0.0253496
3.33203 0.0251666
3.33984 0.0251137
3.34766 0.0250597
3.35547 0.0248284
3.36328 0.024788
3.37109 0.0244521
3.37891 0.0245277
3.38672 0.0241761
3.39453 0.0241594
3.40234 0.023895
3.41016 0.0238659
3.41797 0.023642
3.42578 0.0236296
3.43359 0.0233793
3.44141 0.0233133
3.44922 0.0231703
3.45703 0.0229691
3.46484 0.0229016
3.47266 0.0228792
3.48047 0.0226273
3.48828 0.0225051
3.49609 0.0224902
3.50391 0.0222395
3.51172 0.0221604
3.51953 0.0220184
3.52734 0.0219516
3.53516 0.0217034
3.54297 0.0216558
3.55078 0.0215343
3.55859 0.0214473
3.56641 0.0211837
3.57422 0.0212006
3.58203 0.0211286
3.58984 0.0209684
3.59766 0.0208493
3.60547 0.0207869
3.61328 0.0207158
3.62109 0.0205149
3.62891 0.0205338
3.63672 0.0203645
3.64453 0.0202205
3.65234 0.0200079
3.66016 0.0200205
3.66797 0.0199044
3.67578 0.0198761
3.68359 0.0196804
3.69141 0.0196417
3.69922 0.0194226
3.70703 0.0193883
3.71484 0.0192987
3.72266 0.0190332
3.73047 0.0190126
3.73828 0.0189455
3.74609 0.0188584
3.75391 0.0187533
3.76172 0.0185874
3.76953 0.0185965
3.77734 0.0184883
3.78516 0.0185138
3.79297 0.0182218
3.80078 0.018178
3.80859 0.0180183
3.81641 0.0179299
3.82422 0.0178533
3.83203 0.0178769
3.83984 0.0176685
3.84766 0.0176316
3.85547 0.0175313
3.86328 0.0175104
3.87109 0.0173252
3.87891 0.0172538
3.88672 0.0172196
3.89453 0.0171544
3.90234 0.0171286
3.91016 0.0168758
3.91797 0.0168278
3.92578 0.016641
3.93359 0.0167533
3.94141 0.0166477
3.94922 0.0164762
3.95703 0.0164082
3.96484 0.0162989
3.97266 0.0163322
3.98047 0.0162058
3.98828 0.0160895
3.99609 0.0159968


==> data/min-2-1G-15-intervals-4-xmax-64-bins.dat <==
0.03125 1.53794
0.09375 1.35795
0.15625 1.20002
0.21875 1.06207
0.28125 0.941684
0.34375 0.836448
0.40625 0.744499
0.46875 0.664638
0.53125 0.594556
0.59375 0.533356
0.65625 0.479486
0.71875 0.432207
0.78125 0.390684
0.84375 0.353747
0.90625 0.320953
0.96875 0.292024
1.03125 0.266453
1.09375 0.24342
1.15625 0.222871
1.21875 0.204514
1.28125 0.188001
1.34375 0.173095
1.40625 0.159789
1.46875 0.147811
1.53125 0.136695
1.59375 0.126786
1.65625 0.117859
1.71875 0.10958
1.78125 0.102124
1.84375 0.0952731
1.90625 0.0890083
1.96875 0.083256
2.03125 0.0780308
2.09375 0.073167
2.15625 0.0687554
2.21875 0.0646799
2.28125 0.0608157
2.34375 0.0572588
2.40625 0.0540389
2.46875 0.0510085
2.53125 0.0482806
2.59375 0.045596
2.65625 0.0431807
2.71875 0.0409288
2.78125 0.0388231
2.84375 0.0368825
2.90625 0.0349955
2.96875 0.0332629
3.03125 0.031715
3.09375 0.0301719
3.15625 0.0287559
3.21875 0.0274026
3.28125 0.0261484
3.34375 0.0250384
3.40625 0.0239094
3.46875 0.022857
3.53125 0.0218388
3.59375 0.0209185
3.65625 0.020076
3.71875 0.0192001
3.78125 0.0184197
3.84375 0.0176659
3.90625 0.0169818
3.96875 0.0163069


==> data/min-2-1G-15-positions-1-xmax-1024-bins.dat <==
0.000488281 1.04612
0.00146484 1.00842
0.00244141 1.03623
0.00341797 1.01996
0.00439453 0.99838
0.00537109 1.04512
0.00634766 0.967396
0.00732422 1.02319
0.00830078 0.956371
0.00927734 0.978037
0.0102539 1.03735
0.0112305 1.02601
0.012207 1.03113
0.0131836 1.01846
0.0141602 1.06134
0.0151367 1.03766
0.0161133 1.02191
0.0170898 1.0499
0.0180664 1.00285
0.019043 0.864838
0.0200195 1.03009
0.0209961 0.997505
0.0219727 1.01705
0.0229492 1.0145
0.0239258 1.02387
0.0249023 1.00916
0.0258789 1.04393
0.0268555 0.997788
0.027832 1.03899
0.0288086 1.02046
0.0297852 1.02828
0.0307617 1.04959
0.0317383 1.01181
0.0327148 1.03854
0.0336914 0.990727
0.034668 1.0142
0.0356445 0.977483
0.0366211 1.04333
0.0375977 1.03829
0.0385742 1.03095
0.0395508 1.03603
0.0405273 1.01268
0.0415039 0.985161
0.0424805 1.03611
0.043457 1.00322
0.0444336 0.99714
0.0454102 0.996655
0.0463867 1.03918
0.0473633 1.03578
0.0483398 1.01711
0.0493164 1.04374
0.050293 1.04497
0.0512695 0.986933
0.0522461 0.982045
0.0532227 1.02859
0.0541992 1.02373
0.0551758 1.02471
0.0561523 1.045
0.0571289 1.033
0.0581055 1.02901
0.059082 1.02155
0.0600586 1.02334
0.0610352 1.0627
0.0620117 1.02781
0.0629883 1.02939
0.0639648 1.02683
0.0649414 1.02522
0.065918 1.0136
0.0668945 1.04792
0.0678711 1.02208
0.0688477 1.04414
0.0698242 1.02346
0.0708008 1.05303
0.0717773 1.02974
0.0727539 1.04705
0.0737305 1.04314
0.074707 1.03978
0.0756836 1.05006
0.0766602 1.009
0.0776367 1.03791
0.0786133 1.02654
0.0795898 1.01275
0.0805664 1.02343
0.081543 1.04359
0.0825195 1.05537
0.0834961 1.01992
0.0844727 1.03179
0.0854492 0.983099
0.0864258 1.00896
0.0874023 1.02859
0.0883789 1.01242
0.0893555 1.01781
0.090332 1.03235
0.0913086 1.01814
0.0922852 1.03214
0.0932617 1.04158
0.0942383 1.02874
0.0952148 1.02432
0.0961914 1.03524
0.097168 1.02136
0.0981445 0.959876
0.0991211 1.01845
0.100098 0.972327
0.101074 1.06625
0.102051 1.03149
0.103027 1.03016
0.104004 0.998715
0.10498 1.0186
0.105957 1.03371
0.106934 0.989768
0.10791 1.009
0.108887 1.01037
0.109863 1.02675
0.11084 1.00772
0.111816 1.03026
0.112793 1.03619
0.11377 1.03238
0.114746 1.03064
0.115723 0.989042
0.116699 1.02015
0.117676 0.879607
0.118652 1.00566
0.119629 1.00504
0.120605 1.03965
0.121582 1.02378
0.122559 1.00803
0.123535 1.00146
0.124512 1.04421
0.125488 1.0462
0.126465 1.01165
0.127441 1.03859
0.128418 0.989392
0.129395 0.823207
0.130371 0.766588
0.131348 0.954188
0.132324 0.929604
0.133301 0.80905
0.134277 0.978048
0.135254 1.01239
0.13623 0.955034
0.137207 1.04276
0.138184 1.02911
0.13916 1.02194
0.140137 1.01379
0.141113 0.993522
0.14209 0.810605
0.143066 1.03851
0.144043 0.997858
0.14502 1.00709
0.145996 1.02843
0.146973 1.03927
0.147949 1.04017
0.148926 1.02834
0.149902 0.973278
0.150879 1.00632
0.151855 1.03585
0.152832 1.01312
0.153809 1.01548
0.154785 1.01495
0.155762 0.998736
0.156738 1.05764
0.157715 1.00642
0.158691 0.97382
0.159668 1.01236
0.160645 0.973749
0.161621 1.01209
0.162598 1.03023
0.163574 1.02715
0.164551 1.01869
0.165527 1.03232
0.166504 1.01607
0.16748 0.96462
0.168457 0.93413
0.169434 1.03218
0.17041 0.984637
0.171387 1.02614
0.172363 0.986978
0.17334 0.993603
0.174316 0.989525
0.175293 1.04307
0.17627 1.03395
0.177246 1.02853
0.178223 1.05051
0.179199 1.01056
0.180176 0.92951
0.181152 1.02687
0.182129 1.02539
0.183105 1.03592
0.184082 1.01316
0.185059 1.01463
0.186035 1.03777
0.187012 1.05289
0.187988 1.05325
0.188965 1.05709
0.189941 1.03268
0.190918 1.04155
0.191895 1.01596
0.192871 1.02767
0.193848 1.04077
0.194824 1.01219
0.195801 0.941661
0.196777 1.01572
0.197754 0.923583
0.19873 1.01482
0.199707 1.03125
0.200684 1.04503
0.20166 1.03063
0.202637 1.04305
0.203613 1.04163
0.20459 1.02078
0.205566 1.03507
0.206543 1.0282
0.20752 0.962862
0.208496 0.975472
0.209473 1.02078
0.210449 1.0264
0.211426 1.04021
0.212402 0.992942
0.213379 0.916895
0.214355 1.0085
0.215332 0.993691
0.216309 1.04187
0.217285 1.05471
0.218262 0.984174
0.219238 1.01201
0.220215 1.04094
0.221191 1.02877
0.222168 1.01049
0.223145 1.01234
0.224121 1.03017
0.225098 1.03985
0.226074 1.02841
0.227051 0.985316
0.228027 0.994226
0.229004 1.06279
0.22998 0.989183
0.230957 1.06037
0.231934 1.01569
0.23291 0.950963
0.233887 1.05138
0.234863 0.968274
0.23584 1.02688
0.236816 1.057
0.237793 1.03254
0.23877 0.85404
0.239746 1.0144
0.240723 1.03049
0.241699 1.02294
0.242676 1.02777
0.243652 1.0546
0.244629 1.03028
0.245605 1.02154
0.246582 1.03106
0.247559 1.03097
0.248535 1.03793
0.249512 0.979846
0.250488 1.03478
0.251465 1.02424
0.252441 1.04693
0.253418 1.03654
0.254395 1.02467
0.255371 1.04368
0.256348 1.01393
0.257324 1.02535
0.258301 1.04539
0.259277 1.01591
0.260254 1.04721
0.26123 1.02091
0.262207 1.00777
0.263184 1.03555
0.26416 1.0222
0.265137 1.03206
0.266113 1.0141
0.26709 0.992851
0.268066 0.999728
0.269043 1.02931
0.27002 1.0486
0.270996 1.02404
0.271973 1.03747
0.272949 1.01754
0.273926 1.03087
0.274902 1.03781
0.275879 0.998947
0.276855 1.02922
0.277832 1.03804
0.278809 1.01824
0.279785 0.943244
0.280762 1.03831
0.281738 1.03501
0.282715 0.992784
0.283691 1.04806
0.284668 1.0117
0.285645 1.03357
0.286621 0.986586
0.287598 1.01983
0.288574 0.96254
0.289551 0.800988
0.290527 1.02824
0.291504 1.0133
0.29248 1.04189
0.293457 1.04496
0.294434 1.04847
0.29541 1.03008
0.296387 1.0356
0.297363 0.960175
0.29834 1.00534
0.299316 1.04707
0.300293 1.00862
0.30127 1.00882
0.302246 1.01865
0.303223 1.05188
0.304199 1.03472
0.305176 0.994025
0.306152 1.04323
0.307129 1.05839
0.308105 1.03387
0.309082 1.02144
0.310059 1.02381
0.311035 1.05346
0.312012 1.05474
0.312988 0.976973
0.313965 1.02035
0.314941 1.02223
0.315918 1.02118
0.316895 1.03998
0.317871 1.03269
0.318848 1.03606
0.319824 0.912465
0.320801 1.0264
0.321777 1.01556
0.322754 1.0377
0.32373 1.04235
0.324707 1.0497
0.325684 1.01749
0.32666 0.972714
0.327637 1.01326
0.328613 1.01141
0.32959 0.994736
0.330566 1.01437
0.331543 1.0496
0.33252 1.01614
0.333496 0.90322
0.334473 1.03787
0.335449 1.00168
0.336426 1.02725
0.337402 1.05552
0.338379 0.979009
0.339355 1.05121
0.340332 1.02647
0.341309 1.04479
0.342285 0.977963
0.343262 0.956143
0.344238 0.96769
0.345215 1.0422
0.346191 1.00788
0.347168 1.02286
0.348145 1.01467
0.349121 1.01683
0.350098 1.04447
0.351074 1.0433
0.352051 0.920326
0.353027 1.02608
0.354004 0.946326
0.35498 0.999598
0.355957 1.01242
0.356934 1.01845
0.35791 1.01679
0.358887 1.04205
0.359863 1.00224
0.36084 1.01052
0.361816 1.00051
0.362793 1.04612
0.36377 1.03055
0.364746 1.03187
0.365723 1.01752
0.366699 1.02717
0.367676 1.00129
0.368652 1.02145
0.369629 1.01623
0.370605 0.919439
0.371582 1.01651
0.372559 1.02372
0.373535 0.992264
0.374512 1.04092
0.375488 1.03381
0.376465 0.952835
0.377441 0.996434
0.378418 0.861428
0.379395 1.02203
0.380371 1.04096
0.381348 1.04692
0.382324 0.889625
0.383301 0.80326
0.384277 0.891688
0.385254 0.911465
0.38623 0.842034
0.387207 0.714558
0.388184 0.708516
0.38916 0.588273
0.390137 0.847413
0.391113 0.400974
0.39209 0.333527
0.393066 0.445421
0.394043 0.763222
0.39502 0.695549
0.395996 0.52698
0.396973 0.299074
0.397949 0.524259
0.398926 0.813173
0.399902 0.991206
0.400879 1.0332
0.401855 0.998888
0.402832 1.001
0.403809 1.03032
0.404785 1.04172
0.405762 1.04258
0.406738 0.974934
0.407715 0.992336
0.408691 0.971594
0.409668 1.05011
0.410645 1.02556
0.411621 1.03611
0.412598 1.04016
0.413574 0.828284
0.414551 0.849179
0.415527 0.998663
0.416504 1.02373
0.41748 0.976137
0.418457 1.02822
0.419434 1.03275
0.42041 0.89763
0.421387 0.833822
0.422363 0.997944
0.42334 0.960838
0.424316 1.03423
0.425293 1.02643
0.42627 0.972994
0.427246 1.00394
0.428223 0.974282
0.429199 1.03868
0.430176 1.00517
0.431152 1.0117
0.432129 0.968624
0.433105 0.993592
0.434082 1.02131
0.435059 1.03188
0.436035 1.02853
0.437012 1.00619
0.437988 0.938237
0.438965 1.01955
0.439941 0.988413
0.440918 0.987767
0.441895 1.04709
0.442871 1.01712
0.443848 1.00846
0.444824 0.865461
0.445801 0.89499
0.446777 0.912552
0.447754 1.00673
0.44873 1.0381
0.449707 1.03109
0.450684 1.0307
0.45166 1.06291
0.452637 1.02343
0.453613 0.995567
0.45459 0.913988
0.455566 1.01502
0.456543 1.01881
0.45752 1.04266
0.458496 0.993686
0.459473 0.977824
0.460449 1.02806
0.461426 1.01862
0.462402 1.03616
0.463379 1.03391
0.464355 1.04567
0.465332 1.04336
0.466309 1.02887
0.467285 1.0109
0.468262 0.967199
0.469238 1.04903
0.470215 1.01596
0.471191 1.04405
0.472168 0.975048
0.473145 1.04036
0.474121 1.02475
0.475098 1.04035
0.476074 1.02695
0.477051 0.853161
0.478027 1.03512
0.479004 1.06879
0.47998 1.01389
0.480957 1.02699
0.481934 1.03234
0.48291 1.04661
0.483887 1.01758
0.484863 1.04087
0.48584 1.02257
0.486816 1.04272
0.487793 1.0407
0.48877 1.02082
0.489746 0.994268
0.490723 0.952243
0.491699 0.895127
0.492676 1.04313
0.493652 1.03344
0.494629 1.04954
0.495605 1.02315
0.496582 1.00207
0.497559 1.01757
0.498535 0.980613
0.499512 1.02857
0.500488 1.01114
0.501465 1.03
0.502441 1.03098
0.503418 1.04597
0.504395 1.00337
0.505371 1.01057
0.506348 0.994939
0.507324 0.967649
0.508301 1.01523
0.509277 0.959781
0.510254 0.987319
0.51123 1.01659
0.512207 1.03336
0.513184 1.02787
0.51416 0.968476
0.515137 1.03116
0.516113 1.04029
0.51709 1.02461
0.518066 0.920972
0.519043 1.04527
0.52002 1.02958
0.520996 1.01677
0.521973 1.03732
0.522949 0.963758
0.523926 0.9165
0.524902 1.02669
0.525879 1.04995
0.526855 0.998218
0.527832 1.0357
0.528809 0.994736
0.529785 0.981681
0.530762 1.02359
0.531738 1.01423
0.532715 1.03123
0.533691 1.0128
0.534668 1.04862
0.535645 1.00985
0.536621 0.982247
0.537598 1.05644
0.538574 1.00743
0.539551 1.02865
0.540527 1.03778
0.541504 1.04667
0.54248 1.04634
0.543457 1.00491
0.544434 0.964357
0.54541 1.02347
0.546387 1.01625
0.547363 1.05593
0.54834 1.05636
0.549316 1.00173
0.550293 1.03027
0.55127 1.02409
0.552246 1.0578
0.553223 1.02932
0.554199 1.04719
0.555176 0.976534
0.556152 1.03178
0.557129 1.0151
0.558105 1.04524
0.559082 1.00343
0.560059 0.920694
0.561035 1.02396
0.562012 1.0154
0.562988 1.04304
0.563965 1.03551
0.564941 1.01211
0.565918 1.04325
0.566895 0.992303
0.567871 1.02028
0.568848 1.0233
0.569824 1.02277
0.570801 1.00084
0.571777 1.02865
0.572754 1.01716
0.57373 1.01238
0.574707 1.04884
0.575684 1.06176
0.57666 1.02737
0.577637 0.999382
0.578613 1.04386
0.57959 0.99922
0.580566 1.04136
0.581543 1.05188
0.58252 1.04543
0.583496 1.0312
0.584473 1.01425
0.585449 0.926875
0.586426 1.04176
0.587402 1.03026
0.588379 1.0083
0.589355 1.02472
0.590332 1.04535
0.591309 1.00697
0.592285 1.03879
0.593262 0.980196
0.594238 1.04573
0.595215 1.03103
0.596191 1.04865
0.597168 1.02001
0.598145 0.911334
0.599121 1.0207
0.600098 1.00394
0.601074 1.01264
0.602051 0.711174
0.603027 1.00618
0.604004 0.896101
0.60498 0.868127
0.605957 0.890008
0.606934 0.956366
0.60791 0.94168
0.608887 0.975057
0.609863 0.931161
0.61084 0.956719
0.611816 0.926883
0.612793 0.975646
0.61377 0.987159
0.614746 0.976622
0.615723 0.771332
0.616699 0.995946
0.617676 0.949861
0.618652 0.754612
0.619629 0.858555
0.620605 0.751828
0.621582 1.00059
0.622559 0.938669
0.623535 1.02622
0.624512 1.0337
0.625488 1.03494
0.626465 1.03446
0.627441 1.01237
0.628418 1.04532
0.629395 1.01381
0.630371 1.02801
0.631348 1.01833
0.632324 1.03092
0.633301 0.858237
0.634277 0.977637
0.635254 0.921121
0.63623 0.994632
0.637207 0.883703
0.638184 0.90163
0.63916 0.909759
0.640137 0.830689
0.641113 0.782895
0.64209 1.01149
0.643066 0.983224
0.644043 0.989298
0.64502 1.03276
0.645996 1.01698
0.646973 1.03057
0.647949 1.00663
0.648926 1.02063
0.649902 0.965077
0.650879 0.978913
0.651855 1.01274
0.652832 0.931912
0.653809 0.966584
0.654785 1.00979
0.655762 0.967848
0.656738 0.92578
0.657715 0.931869
0.658691 0.968938
0.659668 0.973115
0.660645 0.849018
0.661621 0.988516
0.662598 1.02961
0.663574 1.01709
0.664551 1.0175
0.665527 1.00384
0.666504 0.830774
0.66748 0.946932
0.668457 1.00737
0.669434 1.06037
0.67041 0.9908
0.671387 1.02274
0.672363 1.0198
0.67334 1.02227
0.674316 0.985647
0.675293 1.02571
0.67627 0.975232
0.677246 0.987193
0.678223 1.05396
0.679199 1.01118
0.680176 1.02099
0.681152 0.994062
0.682129 1.03341
0.683105 1.02339
0.684082 1.00457
0.685059 0.98333
0.686035 1.03297
0.687012 0.977919
0.687988 1.03833
0.688965 1.00596
0.689941 0.997927
0.690918 1.01356
0.691895 0.985956
0.692871 1.03725
0.693848 1.02532
0.694824 1.01311
0.695801 1.04509
0.696777 1.02614
0.697754 1.04719
0.69873 1.01333
0.699707 1.05084
0.700684 1.03971
0.70166 1.05776
0.702637 0.959665
0.703613 1.04201
0.70459 1.01761
0.705566 1.0022
0.706543 1.03491
0.70752 1.01828
0.708496 0.974559
0.709473 1.03128
0.710449 1.04283
0.711426 0.980847
0.712402 1.02751
0.713379 0.983045
0.714355 1.01486
0.715332 0.99023
0.716309 1.03707
0.717285 1.02329
0.718262 1.02395
0.719238 1.00851
0.720215 0.908519
0.721191 0.876211
0.722168 1.03527
0.723145 1.0332
0.724121 0.998917
0.725098 1.04091
0.726074 1.01345
0.727051 1.04196
0.728027 0.989858
0.729004 0.992759
0.72998 1.05677
0.730957 1.03207
0.731934 1.01161
0.73291 0.972846
0.733887 0.939525
0.734863 0.839534
0.73584 1.02482
0.736816 1.01718
0.737793 0.938416
0.73877 1.00427
0.739746 1.03098
0.740723 1.02489
0.741699 1.02394
0.742676 1.04989
0.743652 0.971639
0.744629 1.01772
0.745605 0.997687
0.746582 1.04229
0.747559 0.989935
0.748535 0.999046
0.749512 1.0279
0.750488 1.01645
0.751465 1.00452
0.752441 0.991241
0.753418 1.01244
0.754395 1.02147
0.755371 1.0031
0.756348 1.02793
0.757324 1.05343
0.758301 1.00933
0.759277 1.00557
0.760254 1.05348
0.76123 1.02797
0.762207 1.00353
0.763184 1.0522
0.76416 1.02798
0.765137 1.03619
0.766113 1.03799
0.76709 1.03164
0.768066 1.03361
0.769043 1.03977
0.77002 1.04047
0.770996 1.02999
0.771973 1.0155
0.772949 1.038
0.773926 1.02192
0.774902 0.978968
0.775879 1.01533
0.776855 1.0223
0.777832 1.01476
0.778809 1.03532
0.779785 0.975585
0.780762 0.92402
0.781738 0.993867
0.782715 1.03501
0.783691 1.00752
0.784668 0.93066
0.785645 1.04035
0.786621 1.04192
0.787598 1.03824
0.788574 1.03014
0.789551 1.01019
0.790527 1.01854
0.791504 0.992288
0.79248 0.954235
0.793457 0.871195
0.794434 0.934783
0.79541 0.953333
0.796387 0.958665
0.797363 1.02837
0.79834 1.01972
0.799316 1.01357
0.800293 1.02937
0.80127 1.01862
0.802246 0.999935
0.803223 1.02331
0.804199 0.970792
0.805176 1.05872
0.806152 1.04369
0.807129 1.05347
0.808105 1.0085
0.809082 1.01685
0.810059 0.978905
0.811035 0.94987
0.812012 0.995611
0.812988 0.852307
0.813965 0.908539
0.814941 0.973711
0.815918 0.942557
0.816895 1.03374
0.817871 1.01254
0.818848 0.988188
0.819824 1.04968
0.820801 1.01766
0.821777 1.03964
0.822754 1.021
0.82373 1.03786
0.824707 1.04628
0.825684 1.02226
0.82666 0.995334
0.827637 1.02538
0.828613 1.03803
0.82959 1.05109
0.830566 1.02691
0.831543 1.03459
0.83252 1.02281
0.833496 1.01198
0.834473 1.00039
0.835449 1.02888
0.836426 1.05252
0.837402 1.01897
0.838379 1.04985
0.839355 0.990974
0.840332 1.0289
0.841309 1.01725
0.842285 0.85683
0.843262 1.00235
0.844238 1.04613
0.845215 1.0363
0.846191 1.04132
0.847168 1.05023
0.848145 1.02988
0.849121 0.986477
0.850098 1.03674
0.851074 1.02029
0.852051 1.00516
0.853027 1.01286
0.854004 1.00061
0.85498 0.993995
0.855957 1.03288
0.856934 0.985595
0.85791 0.947303
0.858887 1.02431
0.859863 1.05183
0.86084 1.02511
0.861816 1.00033
0.862793 1.02263
0.86377 0.923201
0.864746 0.859201
0.865723 0.97371
0.866699 1.03052
0.867676 1.00406
0.868652 1.02172
0.869629 0.971502
0.870605 0.806159
0.871582 0.955943
0.872559 0.873863
0.873535 1.03096
0.874512 1.02733
0.875488 1.02578
0.876465 1.03535
0.877441 1.04648
0.878418 1.0259
0.879395 1.01956
0.880371 0.983421
0.881348 1.02969
0.882324 1.02903
0.883301 1.02837
0.884277 0.951884
0.885254 1.00977
0.88623 1.01422
0.887207 1.02477
0.888184 0.984263
0.88916 0.866509
0.890137 1.05524
0.891113 1.0411
0.89209 0.567462
0.893066 0.832736
0.894043 0.82032
0.89502 0.831985
0.895996 0.737836
0.896973 0.838156
0.897949 0.981907
0.898926 0.896544
0.899902 0.851143
0.900879 0.716194
0.901855 0.94927
0.902832 0.997673
0.903809 0.992846
0.904785 1.0235
0.905762 0.927918
0.906738 0.957309
0.907715 1.00729
0.908691 1.01401
0.909668 0.992155
0.910645 1.01407
0.911621 1.04632
0.912598 1.05011
0.913574 1.04704
0.914551 1.00902
0.915527 1.04657
0.916504 1.04693
0.91748 0.995809
0.918457 1.06241
0.919434 1.01092
0.92041 0.989821
0.921387 1.02006
0.922363 1.00818
0.92334 0.998304
0.924316 1.03738
0.925293 1.03182
0.92627 1.00574
0.927246 1.0183
0.928223 1.02027
0.929199 1.02626
0.930176 0.957941
0.931152 1.0526
0.932129 1.02876
0.933105 0.98397
0.934082 1.02543
0.935059 1.03755
0.936035 1.02277
0.937012 1.03789
0.937988 1.05021
0.938965 1.05531
0.939941 1.03321
0.940918 1.03081
0.941895 1.02947
0.942871 1.02103
0.943848 1.00472
0.944824 0.917808
0.945801 1.00341
0.946777 1.03454
0.947754 1.04045
0.94873 1.01968
0.949707 1.01636
0.950684 1.04425
0.95166 1.04124
0.952637 1.04447
0.953613 1.03053
0.95459 1.04152
0.955566 1.01903
0.956543 1.01674
0.95752 1.00263
0.958496 1.04267
0.959473 1.03806
0.960449 1.05583
0.961426 1.0362
0.962402 1.04075
0.963379 0.990179
0.964355 1.03159
0.965332 1.0087
0.966309 1.04775
0.967285 1.03982
0.968262 1.01172
0.969238 1.03963
0.970215 1.03415
0.971191 1.00904
0.972168 1.039
0.973145 1.02193
0.974121 1.02254
0.975098 1.05305
0.976074 1.02345
0.977051 1.01538
0.978027 1.03301
0.979004 1.03333
0.97998 1.00655
0.980957 1.00766
0.981934 0.978021
0.98291 1.03864
0.983887 1.03939
0.984863 1.04546
0.98584 1.04239
0.986816 1.02859
0.987793 1.0371
0.98877 1.00795
0.989746 1.04487
0.990723 1.03697
0.991699 1.03282
0.992676 1.02411
0.993652 1.01119
0.994629 0.977931
0.995605 1.00437
0.996582 1.02297
0.997559 1.04557
0.998535 1.02258
0.999512 1.00986


==> data/min-2-1G-15-positions-1-xmax-128-bins.dat <==
0.00390625 1.0181
0.0117188 1.01829
0.0195312 0.99983
0.0273438 1.02651
0.0351562 1.01817
0.0429688 1.01327
0.0507812 1.02036
0.0585938 1.03339
0.0664062 1.02908
0.0742188 1.03871
0.0820312 1.02456
0.0898438 1.024
0.0976562 1.01582
0.105469 1.01523
0.113281 1.02164
0.121094 1.00093
0.128906 0.944928
0.136719 0.982764
0.144531 0.994432
0.152344 1.01076
0.160156 1.01168
0.167969 1.0011
0.175781 1.01709
0.183594 1.01702
0.191406 1.03514
0.199219 1.00572
0.207031 1.0139
0.214844 1.00412
0.222656 1.02537
0.230469 1.01374
0.238281 1.00082
0.246094 1.02675
0.253906 1.03127
0.261719 1.02837
0.269531 1.02045
0.277344 1.01684
0.285156 1.01126
0.292969 1.00544
0.300781 1.01691
0.308594 1.03537
0.316406 1.00774
0.324219 1.0219
0.332031 1.00363
0.339844 1.01479
0.347656 1.01999
0.355469 0.997755
0.363281 1.02081
0.371094 1.00398
0.378906 0.980506
0.386719 0.788401
0.394531 0.498626
0.402344 0.994011
0.410156 0.989886
0.417969 0.955016
0.425781 1.00117
0.433594 1.00837
0.441406 0.984014
0.449219 1.00006
0.457031 0.998201
0.464844 1.02309
0.472656 1.02706
0.480469 1.01181
0.488281 1.00117
0.496094 1.02226
0.503906 1.01183
0.511719 1.00497
0.519531 1.00982
0.527344 1.00338
0.535156 1.02036
0.542969 1.02105
0.550781 1.03784
0.558594 1.00402
0.566406 1.02407
0.574219 1.02455
0.582031 1.01926
0.589844 1.02204
0.597656 1.01176
0.605469 0.905587
0.613281 0.940183
0.621094 0.914254
0.628906 1.02727
0.636719 0.909676
0.644531 0.98173
0.652344 0.981688
0.660156 0.960492
0.667969 0.985041
0.675781 1.01012
0.683594 1.00883
0.691406 1.01468
0.699219 1.02997
0.707031 1.02046
0.714844 1.0101
0.722656 0.989373
0.730469 1.00467
0.738281 0.988003
0.746094 1.01201
0.753906 1.01632
0.761719 1.02703
0.769531 1.03337
0.777344 0.998525
0.785156 1.01471
0.792969 0.961653
0.800781 1.01296
0.808594 1.0132
0.816406 0.970158
0.824219 1.02568
0.832031 1.02683
0.839844 1.00221
0.847656 1.03092
0.855469 1.00034
0.863281 0.985818
0.871094 0.961442
0.878906 1.0244
0.886719 0.991878
0.894531 0.831438
0.902344 0.919385
0.910156 1.01604
0.917969 1.02269
0.925781 1.01828
0.933594 1.01836
0.941406 1.01782
0.949219 1.03055
0.957031 1.03088
0.964844 1.02584
0.972656 1.03035
0.980469 1.019
0.988281 1.03452
0.996094 1.01482


==> data/min-2-1G-15-positions-1-xmax-256-bins.dat <==
0.00195312 1.02768
0.00585938 1.00852
0.00976562 0.999443
0.0136719 1.03715
0.0175781 0.984872
0.0214844 1.01479
0.0253906 1.01869
0.0292969 1.03433
0.0332031 1.01382
0.0371094 1.02251
0.0410156 1.0175
0.0449219 1.00905
0.0488281 1.0354
0.0527344 1.00532
0.0566406 1.03293
0.0605469 1.03385
0.0644531 1.02376
0.0683594 1.0344
0.0722656 1.04324
0.0761719 1.03419
0.0800781 1.02658
0.0839844 1.02255
0.0878906 1.01694
0.0917969 1.03105
0.0957031 1.02742
0.0996094 1.00423
0.103516 1.01974
0.107422 1.01071
0.111328 1.02523
0.115234 1.01805
0.119141 0.982489
0.123047 1.01937
0.126953 1.02146
0.130859 0.868397
0.134766 0.93863
0.138672 1.0269
0.142578 0.960124
0.146484 1.02874
0.150391 1.01095
0.154297 1.01057
0.158203 1.01256
0.162109 1.0108
0.166016 1.00793
0.169922 0.994272
0.173828 1.00329
0.177734 1.03089
0.181641 1.00442
0.185547 1.02961
0.189453 1.04614
0.193359 1.02415
0.197266 0.973948
0.201172 1.03749
0.205078 1.03142
0.208984 0.996378
0.212891 0.989638
0.216797 1.01861
0.220703 1.02305
0.224609 1.02769
0.228516 1.00788
0.232422 1.0196
0.236328 1.02117
0.240234 0.980467
0.244141 1.03355
0.248047 1.01995
0.251953 1.03562
0.255859 1.02691
0.259766 1.03235
0.263672 1.02439
0.267578 1.009
0.271484 1.03191
0.275391 1.02421
0.279297 1.00946
0.283203 1.02189
0.287109 1.00063
0.291016 0.971104
0.294922 1.03978
0.298828 1.0053
0.302734 1.02852
0.306641 1.03238
0.310547 1.03836
0.314453 1.01018
0.318359 1.0053
0.322266 1.0305
0.326172 1.01329
0.330078 1.01753
0.333984 0.989729
0.337891 1.02825
0.341797 1.00134
0.345703 1.01016
0.349609 1.02982
0.353516 0.973083
0.357422 1.02243
0.361328 1.01485
0.365234 1.02678
0.369141 0.989604
0.373047 1.01835
0.376953 0.961127
0.380859 0.999886
0.384766 0.862112
0.388672 0.71469
0.392578 0.485786
0.396484 0.511465
0.400391 0.959118
0.404297 1.0289
0.408203 0.997243
0.412109 0.982529
0.416016 0.961927
0.419922 0.948105
0.423828 1.00486
0.427734 0.997473
0.431641 0.994771
0.435547 1.02198
0.439453 0.983493
0.443359 0.984535
0.447266 0.963093
0.451172 1.03703
0.455078 0.985846
0.458984 1.01056
0.462891 1.03359
0.466797 1.01258
0.470703 1.02102
0.474609 1.0331
0.478516 0.992739
0.482422 1.03088
0.486328 1.03672
0.490234 0.965615
0.494141 1.03731
0.498047 1.0072
0.501953 1.02952
0.505859 0.99413
0.509766 0.994729
0.513672 1.01522
0.517578 1.00778
0.521484 1.01186
0.525391 0.997839
0.529297 1.00893
0.533203 1.02672
0.537109 1.01399
0.541016 1.03986
0.544922 1.00224
0.548828 1.03607
0.552734 1.0396
0.556641 1.01716
0.560547 0.990869
0.564453 1.03348
0.568359 1.01466
0.572266 1.01476
0.576172 1.03434
0.580078 1.03408
0.583984 1.00444
0.587891 1.02626
0.591797 1.01783
0.595703 1.03636
0.599609 0.987156
0.603516 0.870397
0.607422 0.940777
0.611328 0.947602
0.615234 0.932765
0.619141 0.828714
0.623047 0.999794
0.626953 1.03177
0.630859 1.02277
0.634766 0.937907
0.638672 0.881445
0.642578 0.941726
0.646484 1.02173
0.650391 0.994341
0.654297 0.969034
0.658203 0.949926
0.662109 0.971058
0.666016 0.949761
0.669922 1.02032
0.673828 1.01336
0.677734 1.00689
0.681641 1.01796
0.685547 0.999699
0.689453 1.01395
0.693359 1.01541
0.697266 1.03294
0.701172 1.02699
0.705078 1.02418
0.708984 1.01674
0.712891 1.00157
0.716797 1.01864
0.720703 0.957126
0.724609 1.02162
0.728516 1.02034
0.732422 0.989012
0.736328 0.954987
0.740234 1.02102
0.744141 1.00923
0.748047 1.01479
0.751953 1.00616
0.755859 1.02648
0.759766 1.02409
0.763672 1.02997
0.767578 1.03575
0.771484 1.03099
0.775391 1.00963
0.779297 0.98742
0.783203 0.991763
0.787109 1.03766
0.791016 0.993813
0.794922 0.929494
0.798828 1.02276
0.802734 1.00316
0.806641 1.0411
0.810547 0.985308
0.814453 0.919279
0.818359 1.02104
0.822266 1.02904
0.826172 1.02231
0.830078 1.03765
0.833984 1.01602
0.837891 1.02808
0.841797 0.976333
0.845703 1.0435
0.849609 1.01835
0.853516 1.00316
0.857422 0.997524
0.861328 1.02498
0.865234 0.946659
0.869141 0.950862
0.873047 0.972023
0.876953 1.03338
0.880859 1.01542
0.884766 1.00106
0.888672 0.982694
0.892578 0.815405
0.896484 0.847471
0.900391 0.853287
0.904297 0.985484
0.908203 0.992692
0.912109 1.03939
0.916016 1.02458
0.919922 1.0208
0.923828 1.01892
0.927734 1.01764
0.931641 1.00582
0.935547 1.03091
0.939453 1.04238
0.943359 0.993255
0.947266 1.02452
0.951172 1.03658
0.955078 1.02696
0.958984 1.0348
0.962891 1.02468
0.966797 1.027
0.970703 1.03045
0.974609 1.03024
0.978516 1.02207
0.982422 1.01593
0.986328 1.03839
0.990234 1.03065
0.994141 1.0044
0.998047 1.02525


==> data/min-2-1G-15-positions-1-xmax-32-bins.dat <==
0.015625 1.01568
0.046875 1.0213
0.078125 1.02909
0.109375 1.0134
0.140625 0.983221
0.171875 1.01172
0.203125 1.01472
0.234375 1.01667
0.265625 1.02423
0.296875 1.01725
0.328125 1.01202
0.359375 1.01063
0.390625 0.815386
0.421875 0.988611
0.453125 1.00134
0.484375 1.01557
0.515625 1.0075
0.546875 1.02082
0.578125 1.02248
0.609375 0.942945
0.640625 0.975091
0.671875 0.991122
0.703125 1.0188
0.734375 0.998516
0.765625 1.01881
0.796875 1.00063
0.828125 1.00622
0.859375 0.99463
0.890625 0.941776
0.921875 1.01884
0.953125 1.02627
0.984375 1.02467


==> data/min-2-1G-15-positions-1-xmax-512-bins.dat <==
0.000976562 1.02727
0.00292969 1.02809
0.00488281 1.02175
0.00683594 0.995291
0.00878906 0.967204
0.0107422 1.03168
0.0126953 1.02479
0.0146484 1.0495
0.0166016 1.0359
0.0185547 0.933842
0.0205078 1.0138
0.0224609 1.01578
0.0244141 1.01652
0.0263672 1.02086
0.0283203 1.02973
0.0302734 1.03894
0.0322266 1.02518
0.0341797 1.00246
0.0361328 1.01041
0.0380859 1.03462
0.0400391 1.02436
0.0419922 1.01064
0.0439453 1.00018
0.0458984 1.01792
0.0478516 1.02645
0.0498047 1.04436
0.0517578 0.984489
0.0537109 1.02616
0.0556641 1.03486
0.0576172 1.03101
0.0595703 1.02244
0.0615234 1.04525
0.0634766 1.02811
0.0654297 1.01941
0.0673828 1.035
0.0693359 1.0338
0.0712891 1.04139
0.0732422 1.04509
0.0751953 1.04492
0.0771484 1.02345
0.0791016 1.01964
0.0810547 1.03351
0.0830078 1.03765
0.0849609 1.00744
0.0869141 1.01877
0.0888672 1.01511
0.0908203 1.02524
0.0927734 1.03686
0.0947266 1.02653
0.0966797 1.0283
0.0986328 0.989164
0.100586 1.01929
0.102539 1.03083
0.104492 1.00866
0.106445 1.01174
0.108398 1.00969
0.110352 1.01723
0.112305 1.03323
0.114258 1.03151
0.116211 1.00459
0.118164 0.942634
0.120117 1.02234
0.12207 1.0159
0.124023 1.02283
0.125977 1.02893
0.12793 1.01399
0.129883 0.794897
0.131836 0.941896
0.133789 0.893549
0.135742 0.983711
0.137695 1.03593
0.139648 1.01787
0.141602 0.902063
0.143555 1.01819
0.145508 1.01776
0.147461 1.03972
0.149414 1.00081
0.151367 1.02109
0.15332 1.0143
0.155273 1.00684
0.157227 1.03203
0.15918 0.993092
0.161133 0.992918
0.163086 1.02869
0.165039 1.0255
0.166992 0.990346
0.168945 0.983154
0.170898 1.00539
0.172852 0.99029
0.174805 1.0163
0.176758 1.03124
0.178711 1.03054
0.180664 0.978188
0.182617 1.03065
0.18457 1.01389
0.186523 1.04533
0.188477 1.05517
0.19043 1.03711
0.192383 1.02181
0.194336 1.02648
0.196289 0.978693
0.198242 0.969203
0.200195 1.03814
0.202148 1.03684
0.204102 1.03121
0.206055 1.03163
0.208008 0.969167
0.209961 1.02359
0.211914 1.01658
0.213867 0.962698
0.21582 1.01778
0.217773 1.01944
0.219727 1.02648
0.22168 1.01963
0.223633 1.02125
0.225586 1.03413
0.227539 0.989771
0.229492 1.02599
0.231445 1.03803
0.233398 1.00117
0.235352 0.997579
0.237305 1.04477
0.239258 0.934221
0.241211 1.02671
0.243164 1.04118
0.245117 1.02591
0.24707 1.03101
0.249023 1.00889
0.250977 1.02951
0.25293 1.04173
0.254883 1.03418
0.256836 1.01964
0.258789 1.03065
0.260742 1.03406
0.262695 1.02166
0.264648 1.02713
0.266602 1.00347
0.268555 1.01452
0.270508 1.03632
0.272461 1.0275
0.274414 1.03434
0.276367 1.01408
0.27832 1.02814
0.280273 0.990779
0.282227 1.0139
0.28418 1.02988
0.286133 1.01008
0.288086 0.991187
0.290039 0.914614
0.291992 1.02759
0.293945 1.04671
0.295898 1.03284
0.297852 0.982759
0.299805 1.02785
0.301758 1.01373
0.303711 1.0433
0.305664 1.01863
0.307617 1.04613
0.30957 1.02263
0.311523 1.0541
0.313477 0.998664
0.31543 1.0217
0.317383 1.03634
0.319336 0.974264
0.321289 1.02098
0.323242 1.04003
0.325195 1.0336
0.327148 0.992989
0.329102 1.00307
0.331055 1.03199
0.333008 0.959681
0.334961 1.01978
0.336914 1.04138
0.338867 1.01511
0.34082 1.03563
0.342773 0.967053
0.344727 1.00494
0.34668 1.01537
0.348633 1.01575
0.350586 1.04389
0.352539 0.973203
0.354492 0.972962
0.356445 1.01544
0.358398 1.02942
0.360352 1.00638
0.362305 1.02331
0.364258 1.03121
0.366211 1.02234
0.368164 1.01137
0.370117 0.967835
0.37207 1.02012
0.374023 1.01659
0.375977 0.993324
0.37793 0.928931
0.379883 1.0315
0.381836 0.968272
0.383789 0.847474
0.385742 0.87675
0.387695 0.711537
0.389648 0.717843
0.391602 0.36725
0.393555 0.604321
0.395508 0.611265
0.397461 0.411666
0.399414 0.90219
0.401367 1.01605
0.40332 1.01566
0.405273 1.04215
0.407227 0.983635
0.40918 1.01085
0.411133 1.03083
0.413086 0.934224
0.415039 0.923921
0.416992 0.999932
0.418945 1.03048
0.420898 0.865726
0.422852 0.979391
0.424805 1.03033
0.426758 0.988465
0.428711 1.00648
0.430664 1.00843
0.432617 0.981108
0.43457 1.0266
0.436523 1.01736
0.438477 0.978896
0.44043 0.98809
0.442383 1.03211
0.444336 0.936961
0.446289 0.903771
0.448242 1.02241
0.450195 1.0309
0.452148 1.04317
0.454102 0.954777
0.456055 1.01691
0.458008 1.01817
0.459961 1.00294
0.461914 1.02739
0.463867 1.03979
0.46582 1.03611
0.467773 0.989051
0.469727 1.03249
0.47168 1.00955
0.473633 1.03255
0.475586 1.03365
0.477539 0.944141
0.479492 1.04134
0.481445 1.02967
0.483398 1.03209
0.485352 1.03172
0.487305 1.04171
0.489258 1.00755
0.491211 0.923685
0.493164 1.03828
0.495117 1.03634
0.49707 1.00982
0.499023 1.00459
0.500977 1.02057
0.50293 1.03848
0.504883 1.00697
0.506836 0.981294
0.508789 0.987505
0.510742 1.00195
0.512695 1.03062
0.514648 0.999819
0.516602 1.03245
0.518555 0.98312
0.520508 1.02318
0.522461 1.00054
0.524414 0.971594
0.526367 1.02408
0.52832 1.01522
0.530273 1.00264
0.532227 1.02273
0.53418 1.03071
0.536133 0.99605
0.538086 1.03194
0.540039 1.03322
0.541992 1.0465
0.543945 0.984632
0.545898 1.01986
0.547852 1.05614
0.549805 1.016
0.551758 1.04094
0.553711 1.03825
0.555664 1.00416
0.557617 1.03017
0.55957 0.96206
0.561523 1.01968
0.563477 1.03927
0.56543 1.02768
0.567383 1.00629
0.569336 1.02304
0.571289 1.01475
0.573242 1.01477
0.575195 1.0553
0.577148 1.01338
0.579102 1.02154
0.581055 1.04662
0.583008 1.03832
0.584961 0.970563
0.586914 1.03601
0.588867 1.01651
0.59082 1.02616
0.592773 1.00949
0.594727 1.03838
0.59668 1.03433
0.598633 0.966019
0.600586 1.00829
0.602539 0.858679
0.604492 0.882114
0.606445 0.923187
0.608398 0.958368
0.610352 0.94394
0.612305 0.951264
0.614258 0.98189
0.616211 0.883639
0.618164 0.852237
0.620117 0.805192
0.62207 0.969631
0.624023 1.02996
0.625977 1.0347
0.62793 1.02885
0.629883 1.02091
0.631836 1.02462
0.633789 0.917937
0.635742 0.957876
0.637695 0.892666
0.639648 0.870224
0.641602 0.897191
0.643555 0.986261
0.645508 1.02487
0.647461 1.0186
0.649414 0.992854
0.651367 0.995828
0.65332 0.949248
0.655273 0.988821
0.657227 0.928824
0.65918 0.971027
0.661133 0.918767
0.663086 1.02335
0.665039 1.01067
0.666992 0.888853
0.668945 1.03387
0.670898 1.00677
0.672852 1.02103
0.674805 1.00568
0.676758 0.981213
0.678711 1.03257
0.680664 1.00753
0.682617 1.0284
0.68457 0.993951
0.686523 1.00545
0.688477 1.02215
0.69043 1.00575
0.692383 1.0116
0.694336 1.01922
0.696289 1.03562
0.698242 1.03026
0.700195 1.04528
0.702148 1.00871
0.704102 1.02981
0.706055 1.01856
0.708008 0.99642
0.709961 1.03705
0.711914 1.00418
0.713867 0.998953
0.71582 1.01365
0.717773 1.02362
0.719727 0.958513
0.72168 0.95574
0.723633 1.01606
0.725586 1.02718
0.727539 1.01591
0.729492 1.02477
0.731445 1.02184
0.733398 0.956186
0.735352 0.932175
0.737305 0.9778
0.739258 1.01762
0.741211 1.02441
0.743164 1.01077
0.745117 1.0077
0.74707 1.01611
0.749023 1.01347
0.750977 1.01049
0.75293 1.00184
0.754883 1.01229
0.756836 1.04068
0.758789 1.00745
0.760742 1.04072
0.762695 1.02786
0.764648 1.03208
0.766602 1.03481
0.768555 1.03669
0.770508 1.03523
0.772461 1.02675
0.774414 1.00045
0.776367 1.01882
0.77832 1.02504
0.780273 0.949802
0.782227 1.01444
0.78418 0.969088
0.786133 1.04113
0.788086 1.03419
0.790039 1.01436
0.791992 0.973261
0.793945 0.902989
0.795898 0.955999
0.797852 1.02404
0.799805 1.02147
0.801758 1.00928
0.803711 0.997052
0.805664 1.05121
0.807617 1.03099
0.80957 0.997877
0.811523 0.97274
0.813477 0.880423
0.81543 0.958134
0.817383 1.02314
0.819336 1.01893
0.821289 1.02865
0.823242 1.02943
0.825195 1.03427
0.827148 1.01036
0.829102 1.04456
0.831055 1.03075
0.833008 1.0174
0.834961 1.01463
0.836914 1.03574
0.838867 1.02041
0.84082 1.02308
0.842773 0.92959
0.844727 1.04122
0.84668 1.04578
0.848633 1.00818
0.850586 1.02851
0.852539 1.00901
0.854492 0.997304
0.856445 1.00924
0.858398 0.985809
0.860352 1.03847
0.862305 1.01148
0.864258 0.891201
0.866211 1.00212
0.868164 1.01289
0.870117 0.88883
0.87207 0.914903
0.874023 1.02914
0.875977 1.03057
0.87793 1.03619
0.879883 1.00149
0.881836 1.02936
0.883789 0.990126
0.885742 1.012
0.887695 1.00452
0.889648 0.960873
0.891602 0.804281
0.893555 0.826528
0.895508 0.78491
0.897461 0.910032
0.899414 0.873843
0.901367 0.832732
0.90332 0.995259
0.905273 0.975708
0.907227 0.982301
0.90918 1.00308
0.911133 1.0302
0.913086 1.04858
0.915039 1.0278
0.916992 1.02137
0.918945 1.03667
0.920898 1.00494
0.922852 1.00324
0.924805 1.0346
0.926758 1.01202
0.928711 1.02327
0.930664 1.00527
0.932617 1.00637
0.93457 1.03149
0.936523 1.03033
0.938477 1.05276
0.94043 1.03201
0.942383 1.02525
0.944336 0.961262
0.946289 1.01898
0.948242 1.03007
0.950195 1.03031
0.952148 1.04286
0.954102 1.03603
0.956055 1.01789
0.958008 1.02265
0.959961 1.04694
0.961914 1.03848
0.963867 1.01088
0.96582 1.02822
0.967773 1.02577
0.969727 1.03689
0.97168 1.02402
0.973633 1.02223
0.975586 1.03825
0.977539 1.02419
0.979492 1.01994
0.981445 0.992839
0.983398 1.03901
0.985352 1.04393
0.987305 1.03284
0.989258 1.02641
0.991211 1.03489
0.993164 1.01765
0.995117 0.991151
0.99707 1.03427
0.999023 1.01622


==> data/min-2-1G-15-positions-1-xmax-64-bins.dat <==
0.0078125 1.0182
0.0234375 1.01317
0.0390625 1.01572
0.0546875 1.02688
0.0703125 1.0339
0.0859375 1.02428
0.101562 1.01552
0.117188 1.01128
0.132812 0.963846
0.148438 1.0026
0.164062 1.00639
0.179688 1.01705
0.195312 1.02043
0.210938 1.00901
0.226562 1.01956
0.242188 1.01379
0.257812 1.02982
0.273438 1.01865
0.289062 1.00835
0.304688 1.02614
0.320312 1.01482
0.335938 1.00921
0.351562 1.00887
0.367188 1.0124
0.382812 0.884454
0.398438 0.746318
0.414062 0.972451
0.429688 1.00477
0.445312 0.992039
0.460938 1.01064
0.476562 1.01944
0.492188 1.01171
0.507812 1.0084
0.523438 1.0066
0.539062 1.0207
0.554688 1.02093
0.570312 1.02431
0.585938 1.02065
0.601562 0.958672
0.617188 0.927219
0.632812 0.968472
0.648438 0.981709
0.664062 0.972766
0.679688 1.00948
0.695312 1.02232
0.710938 1.01528
0.726562 0.997024
0.742188 1.00001
0.757812 1.02168
0.773438 1.01595
0.789062 0.988183
0.804688 1.01308
0.820312 0.997918
0.835938 1.01452
0.851562 1.01563
0.867188 0.97363
0.882812 1.00814
0.898438 0.875412
0.914062 1.01937
0.929688 1.01832
0.945312 1.02418
0.960938 1.02836
0.976562 1.02467
0.992188 1.02467


==> data/min-2-1M-00-intervals-4-xmax-1024-bins.dat <==
0.00195312 1.65581
0.00585938 1.63917
0.00976562 1.58515
0.0136719 1.56416
0.0175781 1.55981
0.0214844 1.56621
0.0253906 1.51066
0.0292969 1.54598
0.0332031 1.54547
0.0371094 1.49222
0.0410156 1.51706
0.0449219 1.48813
0.0488281 1.4825
0.0527344 1.46765
0.0566406 1.45869
0.0605469 1.41747
0.0644531 1.44051
0.0683594 1.40877
0.0722656 1.41338
0.0761719 1.41312
0.0800781 1.38112
0.0839844 1.3632
0.0878906 1.40237
0.0917969 1.37114
0.0957031 1.35347
0.0996094 1.34502
0.103516 1.33581
0.107422 1.31891
0.111328 1.31123
0.115234 1.3399
0.119141 1.26771
0.123047 1.29869
0.126953 1.28896
0.130859 1.22394
0.134766 1.2329
0.138672 1.26182
0.142578 1.22675
0.146484 1.22854
0.150391 1.20269
0.154297 1.22342
0.158203 1.2073
0.162109 1.18272
0.166016 1.16864
0.169922 1.15789
0.173828 1.15405
0.177734 1.14176
0.181641 1.13715
0.185547 1.16403
0.189453 1.12666
0.193359 1.11846
0.197266 1.08544
0.201172 1.09184
0.205078 1.06778
0.208984 1.08979
0.212891 1.07418
0.216797 1.08774
0.220703 1.02451
0.224609 1.06419
0.228516 1.02605
0.232422 1.04064
0.236328 1.01862
0.240234 1.01888
0.244141 0.999936
0.248047 0.992256
0.251953 0.994304
0.255859 0.997376
0.259766 0.971264
0.263672 0.949248
0.267578 0.977408
0.271484 0.96256
0.275391 0.93696
0.279297 0.97536
0.283203 0.918016
0.287109 0.911616
0.291016 0.895744
0.294922 0.907776
0.298828 0.888064
0.302734 0.903936
0.306641 0.911616
0.310547 0.89728
0.314453 0.894464
0.318359 0.87424
0.322266 0.896768
0.326172 0.885248
0.330078 0.862208
0.333984 0.856832
0.337891 0.806656
0.341797 0.854016
0.345703 0.838912
0.349609 0.835584
0.353516 0.829696
0.357422 0.81664
0.361328 0.79872
0.365234 0.774656
0.369141 0.792576
0.373047 0.79488
0.376953 0.7552
0.380859 0.773376
0.384766 0.76032
0.388672 0.747776
0.392578 0.768512
0.396484 0.749824
0.400391 0.763136
0.404297 0.767744
0.408203 0.76928
0.412109 0.734208
0.416016 0.745472
0.419922 0.729344
0.423828 0.734208
0.427734 0.722176
0.431641 0.716032
0.435547 0.708864
0.439453 0.69504
0.443359 0.681728
0.447266 0.687872
0.451172 0.700928
0.455078 0.69504
0.458984 0.67584
0.462891 0.676608
0.466797 0.656384
0.470703 0.667904
0.474609 0.6592
0.478516 0.63104
0.482422 0.641536
0.486328 0.642304
0.490234 0.616192
0.494141 0.65792
0.498047 0.656896
0.501953 0.62208
0.505859 0.626432
0.509766 0.614656
0.513672 0.589824
0.517578 0.619264
0.521484 0.60288
0.525391 0.629504
0.529297 0.594944
0.533203 0.601344
0.537109 0.582144
0.541016 0.577792
0.544922 0.580608
0.548828 0.58624
0.552734 0.560384
0.556641 0.569856
0.560547 0.555008
0.564453 0.573184
0.568359 0.55296
0.572266 0.552192
0.576172 0.548864
0.580078 0.553472
0.583984 0.542208
0.587891 0.53376
0.591797 0.541952
0.595703 0.538112
0.599609 0.529152
0.603516 0.530688
0.607422 0.528128
0.611328 0.527616
0.615234 0.514304
0.619141 0.517376
0.623047 0.493824
0.626953 0.485632
0.630859 0.496896
0.634766 0.508416
0.638672 0.503552
0.642578 0.48256
0.646484 0.473088
0.650391 0.483072
0.654297 0.464896
0.658203 0.472832
0.662109 0.470784
0.666016 0.461568
0.669922 0.481792
0.673828 0.455936
0.677734 0.456704
0.681641 0.466176
0.685547 0.462336
0.689453 0.436224
0.693359 0.445696
0.697266 0.430848
0.701172 0.440576
0.705078 0.440576
0.708984 0.463616
0.712891 0.4416
0.716797 0.440064
0.720703 0.42624
0.724609 0.431872
0.728516 0.408576
0.732422 0.427264
0.736328 0.438272
0.740234 0.417536
0.744141 0.411136
0.748047 0.416256
0.751953 0.397568
0.755859 0.425984
0.759766 0.395264
0.763672 0.408832
0.767578 0.402688
0.771484 0.388096
0.775391 0.3904
0.779297 0.390144
0.783203 0.3968
0.787109 0.391168
0.791016 0.402432
0.794922 0.380928
0.798828 0.375808
0.802734 0.373248
0.806641 0.374272
0.810547 0.367872
0.814453 0.374784
0.818359 0.358912
0.822266 0.355072
0.826172 0.366336
0.830078 0.348928
0.833984 0.349952
0.837891 0.348928
0.841797 0.35328
0.845703 0.354048
0.849609 0.364288
0.853516 0.350208
0.857422 0.348928
0.861328 0.348416
0.865234 0.337408
0.869141 0.334592
0.873047 0.34432
0.876953 0.332032
0.880859 0.3264
0.884766 0.329728
0.888672 0.325888
0.892578 0.338944
0.896484 0.328448
0.900391 0.319232
0.904297 0.335872
0.908203 0.33408
0.912109 0.327424
0.916016 0.317696
0.919922 0.324096
0.923828 0.321024
0.927734 0.30848
0.931641 0.317184
0.935547 0.310272
0.939453 0.302848
0.943359 0.317184
0.947266 0.295424
0.951172 0.292096
0.955078 0.293376
0.958984 0.285952
0.962891 0.277504
0.966797 0.298496
0.970703 0.29824
0.974609 0.296704
0.978516 0.27904
0.982422 0.278272
0.986328 0.28032
0.990234 0.286976
0.994141 0.291328
0.998047 0.295168
1.00195 0.278016
1.00586 0.282112
1.00977 0.26496
1.01367 0.272384
1.01758 0.272128
1.02148 0.27136
1.02539 0.262912
1.0293 0.26624
1.0332 0.26112
1.03711 0.274944
1.04102 0.271616
1.04492 0.258048
1.04883 0.252416
1.05273 0.247296
1.05664 0.234752
1.06055 0.256256
1.06445 0.263424
1.06836 0.234752
1.07227 0.257536
1.07617 0.254976
1.08008 0.251392
1.08398 0.234752
1.08789 0.257536
1.0918 0.247296
1.0957 0.250368
1.09961 0.230656
1.10352 0.243968
1.10742 0.236544
1.11133 0.242176
1.11523 0.228608
1.11914 0.246016
1.12305 0.230144
1.12695 0.232704
1.13086 0.240384
1.13477 0.23424
1.13867 0.225792
1.14258 0.2304
1.14648 0.220672
1.15039 0.226816
1.1543 0.225536
1.1582 0.219904
1.16211 0.231936
1.16602 0.221952
1.16992 0.227328
1.17383 0.224256
1.17773 0.21632
1.18164 0.221952
1.18555 0.214016
1.18945 0.205312
1.19336 0.220928
1.19727 0.212992
1.20117 0.211968
1.20508 0.215808
1.20898 0.204032
1.21289 0.221184
1.2168 0.199936
1.2207 0.204288
1.22461 0.206336
1.22852 0.199168
1.23242 0.207872
1.23633 0.190208
1.24023 0.201472
1.24414 0.201984
1.24805 0.181248
1.25195 0.196352
1.25586 0.19072
1.25977 0.19968
1.26367 0.188928
1.26758 0.20608
1.27148 0.190208
1.27539 0.190976
1.2793 0.182016
1.2832 0.180992
1.28711 0.187648
1.29102 0.200192
1.29492 0.178688
1.29883 0.186624
1.30273 0.194048
1.30664 0.179968
1.31055 0.181504
1.31445 0.169984
1.31836 0.175616
1.32227 0.165376
1.32617 0.17664
1.33008 0.190208
1.33398 0.180224
1.33789 0.178688
1.3418 0.174848
1.3457 0.168192
1.34961 0.176384
1.35352 0.17152
1.35742 0.165376
1.36133 0.161536
1.36523 0.170496
1.36914 0.162816
1.37305 0.172032
1.37695 0.16512
1.38086 0.163072
1.38477 0.17024
1.38867 0.16768
1.39258 0.156672
1.39648 0.16768
1.40039 0.166912
1.4043 0.160768
1.4082 0.164096
1.41211 0.16256
1.41602 0.150784
1.41992 0.160768
1.42383 0.164864
1.42773 0.150016
1.43164 0.157952
1.43555 0.150784
1.43945 0.165376
1.44336 0.158976
1.44727 0.149248
1.45117 0.149248
1.45508 0.150784
1.45898 0.146688
1.46289 0.140288
1.4668 0.155392
1.4707 0.144128
1.47461 0.152832
1.47852 0.140544
1.48242 0.143104
1.48633 0.14592
1.49023 0.138752
1.49414 0.140544
1.49805 0.15104
1.50195 0.140032
1.50586 0.140288
1.50977 0.146688
1.51367 0.138752
1.51758 0.131584
1.52148 0.149504
1.52539 0.144128
1.5293 0.12672
1.5332 0.136704
1.53711 0.129536
1.54102 0.132096
1.54492 0.129024
1.54883 0.133632
1.55273 0.122624
1.55664 0.131584
1.56055 0.119552
1.56445 0.140032
1.56836 0.143616
1.57227 0.125952
1.57617 0.126464
1.58008 0.1344
1.58398 0.1216
1.58789 0.127488
1.5918 0.132352
1.5957 0.127232
1.59961 0.123392
1.60352 0.123136
1.60742 0.123136
1.61133 0.119552
1.61523 0.123904
1.61914 0.12544
1.62305 0.12288
1.62695 0.124416
1.63086 0.11904
1.63477 0.124672
1.63867 0.115456
1.64258 0.115456
1.64648 0.126208
1.65039 0.11392
1.6543 0.117504
1.6582 0.116224
1.66211 0.127232
1.66602 0.113152
1.66992 0.1152
1.67383 0.120832
1.67773 0.12032
1.68164 0.11776
1.68555 0.111104
1.68945 0.09728
1.69336 0.11008
1.69727 0.114432
1.70117 0.10624
1.70508 0.111872
1.70898 0.113664
1.71289 0.107776
1.7168 0.111872
1.7207 0.113408
1.72461 0.109056
1.72852 0.102656
1.73242 0.109056
1.73633 0.114688
1.74023 0.115968
1.74414 0.109056
1.74805 0.109824
1.75195 0.105216
1.75586 0.108288
1.75977 0.098816
1.76367 0.097536
1.76758 0.109056
1.77148 0.100096
1.77539 0.114432
1.7793 0.09344
1.7832 0.100864
1.78711 0.103168
1.79102 0.094976
1.79492 0.102656
1.79883 0.105472
1.80273 0.095232
1.80664 0.097024
1.81055 0.099072
1.81445 0.1024
1.81836 0.095488
1.82227 0.107008
1.82617 0.09728
1.83008 0.096256
1.83398 0.095744
1.83789 0.096
1.8418 0.098304
1.8457 0.10624
1.84961 0.094208
1.85352 0.08576
1.85742 0.097536
1.86133 0.095488
1.86523 0.096
1.86914 0.092928
1.87305 0.092416
1.87695 0.089344
1.88086 0.09088
1.88477 0.1024
1.88867 0.083712
1.89258 0.09216
1.89648 0.090112
1.90039 0.085248
1.9043 0.09216
1.9082 0.08704
1.91211 0.07808
1.91602 0.084224
1.91992 0.082944
1.92383 0.0832
1.92773 0.089856
1.93164 0.083456
1.93555 0.083968
1.93945 0.092928
1.94336 0.0832
1.94727 0.080128
1.95117 0.075264
1.95508 0.08832
1.95898 0.080896
1.96289 0.081664
1.9668 0.080896
1.9707 0.091392
1.97461 0.074752
1.97852 0.07808
1.98242 0.08576
1.98633 0.092672
1.99023 0.075264
1.99414 0.084224
1.99805 0.086528
2.00195 0.074752
2.00586 0.08448
2.00977 0.077056
2.01367 0.08064
2.01758 0.081152
2.02148 0.06656
2.02539 0.08576
2.0293 0.07552
2.0332 0.073984
2.03711 0.080128
2.04102 0.07424
2.04492 0.066304
2.04883 0.068096
2.05273 0.082688
2.05664 0.076032
2.06055 0.07808
2.06445 0.07424
2.06836 0.072448
2.07227 0.07424
2.07617 0.07168
2.08008 0.072192
2.08398 0.06912
2.08789 0.069888
2.0918 0.079616
2.0957 0.073472
2.09961 0.06784
2.10352 0.067328
2.10742 0.071168
2.11133 0.07424
2.11523 0.068352
2.11914 0.084224
2.12305 0.062976
2.12695 0.070656
2.13086 0.07424
2.13477 0.070656
2.13867 0.070912
2.14258 0.065024
2.14648 0.062208
2.15039 0.073984
2.1543 0.064
2.1582 0.064
2.16211 0.06528
2.16602 0.070912
2.16992 0.068352
2.17383 0.064768
2.17773 0.072448
2.18164 0.06656
2.18555 0.067584
2.18945 0.071424
2.19336 0.071424
2.19727 0.05888
2.20117 0.069376
2.20508 0.06784
2.20898 0.064256
2.21289 0.064512
2.2168 0.063744
2.2207 0.060416
2.22461 0.06656
2.22852 0.06784
2.23242 0.059648
2.23633 0.067072
2.24023 0.061952
2.24414 0.066816
2.24805 0.061696
2.25195 0.065024
2.25586 0.059136
2.25977 0.067328
2.26367 0.059392
2.26758 0.060928
2.27148 0.061184
2.27539 0.055552
2.2793 0.06144
2.2832 0.0576
2.28711 0.061952
2.29102 0.05888
2.29492 0.0576
2.29883 0.065536
2.30273 0.060672
2.30664 0.0576
2.31055 0.059904
2.31445 0.063232
2.31836 0.0512
2.32227 0.04992
2.32617 0.060672
2.33008 0.055552
2.33398 0.05888
2.33789 0.066048
2.3418 0.060672
2.3457 0.064768
2.34961 0.054272
2.35352 0.065024
2.35742 0.056576
2.36133 0.065792
2.36523 0.04736
2.36914 0.059392
2.37305 0.052736
2.37695 0.0512
2.38086 0.05248
2.38477 0.053504
2.38867 0.051712
2.39258 0.057088
2.39648 0.052992
2.40039 0.0512
2.4043 0.057856
2.4082 0.05504
2.41211 0.05504
2.41602 0.051968
2.41992 0.050944
2.42383 0.060672
2.42773 0.050176
2.43164 0.053248
2.43555 0.053504
2.43945 0.04736
2.44336 0.055296
2.44727 0.049152
2.45117 0.049408
2.45508 0.055296
2.45898 0.053504
2.46289 0.045056
2.4668 0.049664
2.4707 0.050944
2.47461 0.044544
2.47852 0.050176
2.48242 0.054272
2.48633 0.044032
2.49023 0.053504
2.49414 0.047616
2.49805 0.051456
2.50195 0.046848
2.50586 0.044288
2.50977 0.050432
2.51367 0.045056
2.51758 0.046592
2.52148 0.045312
2.52539 0.052736
2.5293 0.04736
2.5332 0.052736
2.53711 0.0512
2.54102 0.055808
2.54492 0.050176
2.54883 0.055552
2.55273 0.04352
2.55664 0.049408
2.56055 0.050432
2.56445 0.051712
2.56836 0.047104
2.57227 0.045056
2.57617 0.050944
2.58008 0.054016
2.58398 0.043776
2.58789 0.040704
2.5918 0.04352
2.5957 0.042496
2.59961 0.034304
2.60352 0.044544
2.60742 0.051712
2.61133 0.041984
2.61523 0.045568
2.61914 0.04224
2.62305 0.04864
2.62695 0.046336
2.63086 0.048384
2.63477 0.045824
2.63867 0.050176
2.64258 0.044288
2.64648 0.04608
2.65039 0.048896
2.6543 0.038912
2.6582 0.046848
2.66211 0.041216
2.66602 0.041216
2.66992 0.045824
2.67383 0.041472
2.67773 0.039424
2.68164 0.047616
2.68555 0.046592
2.68945 0.047616
2.69336 0.042752
2.69727 0.03584
2.70117 0.033024
2.70508 0.040192
2.70898 0.04736
2.71289 0.045056
2.7168 0.035584
2.7207 0.037888
2.72461 0.037376
2.72852 0.042496
2.73242 0.036608
2.73633 0.039424
2.74023 0.036096
2.74414 0.0384
2.74805 0.03968
2.75195 0.04096
2.75586 0.034304
2.75977 0.033792
2.76367 0.03712
2.76758 0.04352
2.77148 0.036608
2.77539 0.036608
2.7793 0.037888
2.7832 0.043264
2.78711 0.036608
2.79102 0.03712
2.79492 0.042752
2.79883 0.041472
2.80273 0.036096
2.80664 0.03712
2.81055 0.038656
2.81445 0.038656
2.81836 0.03968
2.82227 0.038912
2.82617 0.036864
2.83008 0.035584
2.83398 0.032768
2.83789 0.041472
2.8418 0.036608
2.8457 0.035328
2.84961 0.03328
2.85352 0.036352
2.85742 0.040448
2.86133 0.036352
2.86523 0.02944
2.86914 0.03072
2.87305 0.037632
2.87695 0.036096
2.88086 0.039424
2.88477 0.038144
2.88867 0.033024
2.89258 0.031744
2.89648 0.03328
2.90039 0.037888
2.9043 0.036352
2.9082 0.031744
2.91211 0.035328
2.91602 0.03968
2.91992 0.03712
2.92383 0.042752
2.92773 0.03584
2.93164 0.033024
2.93555 0.033536
2.93945 0.03456
2.94336 0.037376
2.94727 0.037632
2.95117 0.031232
2.95508 0.03456
2.95898 0.035584
2.96289 0.032512
2.9668 0.03328
2.9707 0.030976
2.97461 0.034816
2.97852 0.031744
2.98242 0.034048
2.98633 0.036096
2.99023 0.030464
2.99414 0.03456
2.99805 0.032512
3.00195 0.034816
3.00586 0.032
3.00977 0.032
3.01367 0.028928
3.01758 0.035584
3.02148 0.034048
3.02539 0.031488
3.0293 0.032
3.0332 0.030976
3.03711 0.028416
3.04102 0.030464
3.04492 0.028416
3.04883 0.02944
3.05273 0.034048
3.05664 0.029952
3.06055 0.02944
3.06445 0.032768
3.06836 0.033536
3.07227 0.034048
3.07617 0.030464
3.08008 0.03072
3.08398 0.028928
3.08789 0.023296
3.0918 0.031232
3.0957 0.037376
3.09961 0.027648
3.10352 0.027904
3.10742 0.028672
3.11133 0.031232
3.11523 0.032256
3.11914 0.028672
3.12305 0.030464
3.12695 0.03072
3.13086 0.025344
3.13477 0.029184
3.13867 0.025856
3.14258 0.028928
3.14648 0.02304
3.15039 0.028672
3.1543 0.02816
3.1582 0.032768
3.16211 0.02688
3.16602 0.031232
3.16992 0.02304
3.17383 0.029952
3.17773 0.02432
3.18164 0.02688
3.18555 0.027904
3.18945 0.027136
3.19336 0.029184
3.19727 0.02688
3.20117 0.027648
3.20508 0.02944
3.20898 0.026112
3.21289 0.031232
3.2168 0.034048
3.2207 0.034048
3.22461 0.031744
3.22852 0.03072
3.23242 0.022272
3.23633 0.0256
3.24023 0.02176
3.24414 0.026112
3.24805 0.031232
3.25195 0.025088
3.25586 0.022784
3.25977 0.031488
3.26367 0.025344
3.26758 0.030208
3.27148 0.023296
3.27539 0.029184
3.2793 0.028672
3.2832 0.02048
3.28711 0.021248
3.29102 0.027392
3.29492 0.0256
3.29883 0.027904
3.30273 0.022272
3.30664 0.023552
3.31055 0.029184
3.31445 0.025344
3.31836 0.024832
3.32227 0.022784
3.32617 0.0256
3.33008 0.027648
3.33398 0.025344
3.33789 0.02688
3.3418 0.023808
3.3457 0.028672
3.34961 0.024576
3.35352 0.024064
3.35742 0.022272
3.36133 0.026112
3.36523 0.023808
3.36914 0.025344
3.37305 0.027648
3.37695 0.026624
3.38086 0.02432
3.38477 0.025856
3.38867 0.022784
3.39258 0.023808
3.39648 0.024064
3.40039 0.02688
3.4043 0.02688
3.4082 0.0256
3.41211 0.023552
3.41602 0.026624
3.41992 0.025088
3.42383 0.02176
3.42773 0.024832
3.43164 0.025856
3.43555 0.019712
3.43945 0.029696
3.44336 0.023296
3.44727 0.021504
3.45117 0.026112
3.45508 0.018432
3.45898 0.02048
3.46289 0.024064
3.4668 0.02176
3.4707 0.024576
3.47461 0.022272
3.47852 0.021504
3.48242 0.023808
3.48633 0.022016
3.49023 0.019968
3.49414 0.020736
3.49805 0.019712
3.50195 0.023808
3.50586 0.020736
3.50977 0.02176
3.51367 0.023552
3.51758 0.02176
3.52148 0.022016
3.52539 0.022784
3.5293 0.024064
3.5332 0.025344
3.53711 0.024576
3.54102 0.022272
3.54492 0.023808
3.54883 0.019712
3.55273 0.021504
3.55664 0.0192
3.56055 0.026624
3.56445 0.01792
3.56836 0.017152
3.57227 0.026112
3.57617 0.018176
3.58008 0.021248
3.58398 0.021504
3.58789 0.021248
3.5918 0.02304
3.5957 0.018944
3.59961 0.02048
3.60352 0.023808
3.60742 0.020992
3.61133 0.022528
3.61523 0.02048
3.61914 0.020736
3.62305 0.022272
3.62695 0.02304
3.63086 0.015872
3.63477 0.017664
3.63867 0.022784
3.64258 0.0192
3.64648 0.019456
3.65039 0.020992
3.6543 0.02176
3.6582 0.024832
3.66211 0.02048
3.66602 0.019968
3.66992 0.020224
3.67383 0.020736
3.67773 0.022784
3.68164 0.020736
3.68555 0.02304
3.68945 0.01792
3.69336 0.020224
3.69727 0.022528
3.70117 0.0192
3.70508 0.018944
3.70898 0.01792
3.71289 0.019456
3.7168 0.020736
3.7207 0.019968
3.72461 0.017408
3.72852 0.017664
3.73242 0.018944
3.73633 0.019968
3.74023 0.018944
3.74414 0.018432
3.74805 0.017664
3.75195 0.017664
3.75586 0.018944
3.75977 0.017152
3.76367 0.01792
3.76758 0.017152
3.77148 0.018944
3.77539 0.014336
3.7793 0.019712
3.7832 0.021504
3.78711 0.019968
3.79102 0.019968
3.79492 0.018688
3.79883 0.017664
3.80273 0.018432
3.80664 0.017408
3.81055 0.02176
3.81445 0.022784
3.81836 0.015872
3.82227 0.019968
3.82617 0.020224
3.83008 0.019456
3.83398 0.018176
3.83789 0.019712
3.8418 0.016128
3.8457 0.01792
3.84961 0.018176
3.85352 0.018432
3.85742 0.0192
3.86133 0.016896
3.86523 0.017152
3.86914 0.016384
3.87305 0.01536
3.87695 0.0192
3.88086 0.018688
3.88477 0.0192
3.88867 0.019456
3.89258 0.016384
3.89648 0.015872
3.90039 0.016128
3.9043 0.020224
3.9082 0.018688
3.91211 0.013312
3.91602 0.015104
3.91992 0.016128
3.92383 0.01408
3.92773 0.016384
3.93164 0.01664
3.93555 0.01408
3.93945 0.013568
3.94336 0.017664
3.94727 0.011776
3.95117 0.014336
3.95508 0.01792
3.95898 0.01664
3.96289 0.01408
3.9668 0.0192
3.9707 0.019968
3.97461 0.018176
3.97852 0.014848
3.98242 0.01536
3.98633 0.017152
3.99023 0.014848
3.99414 0.013824
3.99805 0.015104


==> data/min-2-1M-00-intervals-4-xmax-128-bins.dat <==
0.015625 1.57837
0.046875 1.48365
0.078125 1.3992
0.109375 1.32134
0.140625 1.23613
0.171875 1.16419
0.203125 1.09274
0.234375 1.02314
0.265625 0.97056
0.296875 0.904256
0.328125 0.866304
0.359375 0.810208
0.390625 0.760736
0.421875 0.732448
0.453125 0.68368
0.484375 0.646624
0.515625 0.612448
0.546875 0.576672
0.578125 0.549824
0.609375 0.5224
0.640625 0.487264
0.671875 0.466016
0.703125 0.4424
0.734375 0.422144
0.765625 0.399872
0.796875 0.382816
0.828125 0.357024
0.859375 0.347776
0.890625 0.329568
0.921875 0.320032
0.953125 0.29536
0.984375 0.288256
1.01562 0.271264
1.04688 0.257056
1.07812 0.250208
1.10938 0.23856
1.14062 0.229568
1.17188 0.222208
1.20312 0.21152
1.23438 0.199072
1.26562 0.19312
1.29688 0.186208
1.32812 0.176448
1.35938 0.168544
1.39062 0.164768
1.42188 0.157728
1.45312 0.152
1.48438 0.144608
1.51562 0.139712
1.54688 0.129344
1.57812 0.131488
1.60938 0.123584
1.64062 0.119584
1.67188 0.117728
1.70312 0.109152
1.73438 0.110464
1.76562 0.10336
1.79688 0.099808
1.82812 0.09856
1.85938 0.095072
1.89062 0.090752
1.92188 0.084096
1.95312 0.082912
1.98438 0.083584
2.01562 0.07824
2.04688 0.074944
2.07812 0.072928
2.10938 0.0712
2.14062 0.06896
2.17188 0.067488
2.20312 0.066432
2.23438 0.064
2.26562 0.061248
2.29688 0.059968
2.32812 0.058272
2.35938 0.05824
2.39062 0.053504
2.42188 0.053824
2.45312 0.050592
2.48438 0.049568
2.51562 0.047328
2.54688 0.051104
2.57812 0.047104
2.60938 0.043936
2.64062 0.046112
2.67188 0.043776
2.70312 0.040928
2.73438 0.038496
2.76562 0.0376
2.79688 0.039136
2.82812 0.037568
2.85938 0.034944
2.89062 0.035744
2.92188 0.036128
2.95312 0.034592
2.98438 0.033152
3.01562 0.032608
3.04688 0.030144
3.07812 0.030624
3.10938 0.030528
3.14062 0.027488
3.17188 0.027872
3.20312 0.02896
3.23438 0.027936
3.26562 0.027008
3.29688 0.024704
3.32812 0.02528
3.35938 0.025312
3.39062 0.025152
3.42188 0.024128
3.45312 0.023168
3.48438 0.021824
3.51562 0.02256
3.54688 0.02288
3.57812 0.0208
3.60938 0.02128
3.64062 0.020096
3.67188 0.0216
3.70312 0.019616
3.73438 0.018624
3.76562 0.017728
3.79688 0.019424
3.82812 0.01904
3.85938 0.01744
3.89062 0.018144
3.92188 0.015552
3.95312 0.015648
3.98438 0.01616


==> data/min-2-1M-00-intervals-4-xmax-256-bins.dat <==
0.0078125 1.61107
0.0234375 1.54566
0.0390625 1.51072
0.0546875 1.45658
0.0703125 1.41894
0.0859375 1.37946
0.101562 1.3383
0.117188 1.30438
0.132812 1.2519
0.148438 1.22035
0.164062 1.17914
0.179688 1.14925
0.195312 1.1056
0.210938 1.07987
0.226562 1.03885
0.242188 1.00742
0.257812 0.978048
0.273438 0.963072
0.289062 0.908288
0.304688 0.900224
0.320312 0.88768
0.335938 0.844928
0.351562 0.830208
0.367188 0.790208
0.382812 0.759168
0.398438 0.762304
0.414062 0.744576
0.429688 0.72032
0.445312 0.691392
0.460938 0.675968
0.476562 0.64992
0.492188 0.643328
0.507812 0.613248
0.523438 0.611648
0.539062 0.585472
0.554688 0.567872
0.570312 0.5568
0.585938 0.542848
0.601562 0.53152
0.617188 0.51328
0.632812 0.498624
0.648438 0.475904
0.664062 0.471744
0.679688 0.460288
0.695312 0.438336
0.710938 0.446464
0.726562 0.423488
0.742188 0.4208
0.757812 0.406912
0.773438 0.392832
0.789062 0.392832
0.804688 0.3728
0.820312 0.363776
0.835938 0.350272
0.851562 0.354368
0.867188 0.341184
0.882812 0.328512
0.898438 0.330624
0.914062 0.325824
0.929688 0.31424
0.945312 0.301888
0.960938 0.288832
0.976562 0.288064
0.992188 0.288448
1.00781 0.274368
1.02344 0.26816
1.03906 0.266432
1.05469 0.24768
1.07031 0.252672
1.08594 0.247744
1.10156 0.240384
1.11719 0.236736
1.13281 0.23328
1.14844 0.225856
1.16406 0.22528
1.17969 0.219136
1.19531 0.2128
1.21094 0.21024
1.22656 0.204416
1.24219 0.193728
1.25781 0.19392
1.27344 0.19232
1.28906 0.18688
1.30469 0.185536
1.32031 0.171904
1.33594 0.180992
1.35156 0.170368
1.36719 0.16672
1.38281 0.166528
1.39844 0.163008
1.41406 0.159552
1.42969 0.155904
1.44531 0.155712
1.46094 0.148288
1.47656 0.145152
1.49219 0.144064
1.50781 0.14144
1.52344 0.137984
1.53906 0.13184
1.55469 0.126848
1.57031 0.134016
1.58594 0.12896
1.60156 0.124224
1.61719 0.122944
1.63281 0.120896
1.64844 0.118272
1.66406 0.117952
1.67969 0.117504
1.69531 0.107008
1.71094 0.111296
1.72656 0.108544
1.74219 0.112384
1.75781 0.102464
1.77344 0.104256
1.78906 0.100416
1.80469 0.0992
1.82031 0.100544
1.83594 0.096576
1.85156 0.095936
1.86719 0.094208
1.88281 0.091584
1.89844 0.08992
1.91406 0.083072
1.92969 0.08512
1.94531 0.08288
1.96094 0.082944
1.97656 0.082496
1.99219 0.084672
2.00781 0.079232
2.02344 0.077248
2.03906 0.073664
2.05469 0.076224
2.07031 0.073152
2.08594 0.072704
2.10156 0.069952
2.11719 0.072448
2.13281 0.071616
2.14844 0.066304
2.16406 0.067136
2.17969 0.06784
2.19531 0.067776
2.21094 0.065088
2.22656 0.063616
2.24219 0.064384
2.25781 0.06272
2.27344 0.059776
2.28906 0.059008
2.30469 0.060928
2.32031 0.056256
2.33594 0.060288
2.35156 0.06016
2.36719 0.05632
2.38281 0.052224
2.39844 0.054784
2.41406 0.053248
2.42969 0.0544
2.44531 0.050304
2.46094 0.05088
2.47656 0.049984
2.49219 0.049152
2.50781 0.046656
2.52344 0.048
2.53906 0.05248
2.55469 0.049728
2.57031 0.048704
2.58594 0.045504
2.60156 0.043264
2.61719 0.044608
2.63281 0.04768
2.64844 0.044544
2.66406 0.043776
2.67969 0.043776
2.69531 0.039808
2.71094 0.042048
2.72656 0.038592
2.74219 0.0384
2.75781 0.036544
2.77344 0.038656
2.78906 0.039936
2.80469 0.038336
2.82031 0.038528
2.83594 0.036608
2.85156 0.036352
2.86719 0.033536
2.88281 0.036672
2.89844 0.034816
2.91406 0.035968
2.92969 0.036288
2.94531 0.0352
2.96094 0.033984
2.97656 0.032896
2.99219 0.033408
3.00781 0.031936
3.02344 0.03328
3.03906 0.029568
3.05469 0.03072
3.07031 0.032704
3.08594 0.028544
3.10156 0.0304
3.11719 0.030656
3.13281 0.027776
3.14844 0.0272
3.16406 0.02848
3.17969 0.027264
3.19531 0.027712
3.21094 0.030208
3.22656 0.029696
3.24219 0.026176
3.25781 0.026176
3.27344 0.02784
3.28906 0.02368
3.30469 0.025728
3.32031 0.02464
3.33594 0.02592
3.35156 0.024896
3.36719 0.025728
3.38281 0.024896
3.39844 0.025408
3.41406 0.025216
3.42969 0.02304
3.44531 0.025152
3.46094 0.021184
3.47656 0.02304
3.49219 0.020608
3.50781 0.022464
3.52344 0.022656
3.53906 0.024
3.55469 0.02176
3.57031 0.01984
3.58594 0.02176
3.60156 0.021056
3.61719 0.021504
3.63281 0.01984
3.64844 0.020352
3.66406 0.021376
3.67969 0.021824
3.69531 0.019968
3.71094 0.019264
3.72656 0.018496
3.74219 0.018752
3.75781 0.01792
3.77344 0.017536
3.78906 0.020032
3.80469 0.018816
3.82031 0.019712
3.83594 0.018368
3.85156 0.018432
3.86719 0.016448
3.88281 0.019136
3.89844 0.017152
3.91406 0.015808
3.92969 0.015296
3.94531 0.014336
3.96094 0.01696
3.97656 0.017088
3.99219 0.015232


==> data/min-2-1M-00-intervals-4-xmax-32-bins.dat <==
0.0625 1.44564
0.1875 1.12905
0.3125 0.887832
0.4375 0.705872
0.5625 0.565336
0.6875 0.454456
0.8125 0.371872
0.9375 0.308304
1.0625 0.254272
1.1875 0.215592
1.3125 0.18108
1.4375 0.154776
1.5625 0.131032
1.6875 0.114232
1.8125 0.0992
1.9375 0.085336
2.0625 0.074328
2.1875 0.06672
2.3125 0.059432
2.4375 0.051872
2.5625 0.047368
2.6875 0.042328
2.8125 0.037312
2.9375 0.034904
3.0625 0.030976
3.1875 0.028064
3.3125 0.025576
3.4375 0.023568
3.5625 0.02188
3.6875 0.019984
3.8125 0.018408
3.9375 0.016376


==> data/min-2-1M-00-intervals-4-xmax-512-bins.dat <==
0.00390625 1.64749
0.0117188 1.57466
0.0195312 1.56301
0.0273438 1.52832
0.0351562 1.51885
0.0429688 1.50259
0.0507812 1.47507
0.0585938 1.43808
0.0664062 1.42464
0.0742188 1.41325
0.0820312 1.37216
0.0898438 1.38675
0.0976562 1.34925
0.105469 1.32736
0.113281 1.32557
0.121094 1.2832
0.128906 1.25645
0.136719 1.24736
0.144531 1.22765
0.152344 1.21306
0.160156 1.19501
0.167969 1.16326
0.175781 1.1479
0.183594 1.15059
0.191406 1.12256
0.199219 1.08864
0.207031 1.07878
0.214844 1.08096
0.222656 1.04435
0.230469 1.03334
0.238281 1.01875
0.246094 0.996096
0.253906 0.99584
0.261719 0.960256
0.269531 0.969984
0.277344 0.95616
0.285156 0.914816
0.292969 0.90176
0.300781 0.896
0.308594 0.904448
0.316406 0.884352
0.324219 0.891008
0.332031 0.85952
0.339844 0.830336
0.347656 0.837248
0.355469 0.823168
0.363281 0.786688
0.371094 0.793728
0.378906 0.764288
0.386719 0.754048
0.394531 0.759168
0.402344 0.76544
0.410156 0.751744
0.417969 0.737408
0.425781 0.728192
0.433594 0.712448
0.441406 0.688384
0.449219 0.6944
0.457031 0.68544
0.464844 0.666496
0.472656 0.663552
0.480469 0.636288
0.488281 0.629248
0.496094 0.657408
0.503906 0.624256
0.511719 0.60224
0.519531 0.611072
0.527344 0.612224
0.535156 0.591744
0.542969 0.5792
0.550781 0.573312
0.558594 0.562432
0.566406 0.563072
0.574219 0.550528
0.582031 0.54784
0.589844 0.537856
0.597656 0.533632
0.605469 0.529408
0.613281 0.52096
0.621094 0.5056
0.628906 0.491264
0.636719 0.505984
0.644531 0.477824
0.652344 0.473984
0.660156 0.471808
0.667969 0.47168
0.675781 0.45632
0.683594 0.464256
0.691406 0.44096
0.699219 0.435712
0.707031 0.452096
0.714844 0.440832
0.722656 0.429056
0.730469 0.41792
0.738281 0.427904
0.746094 0.413696
0.753906 0.411776
0.761719 0.402048
0.769531 0.395392
0.777344 0.390272
0.785156 0.393984
0.792969 0.39168
0.800781 0.374528
0.808594 0.371072
0.816406 0.366848
0.824219 0.360704
0.832031 0.34944
0.839844 0.351104
0.847656 0.359168
0.855469 0.349568
0.863281 0.342912
0.871094 0.339456
0.878906 0.329216
0.886719 0.327808
0.894531 0.333696
0.902344 0.327552
0.910156 0.330752
0.917969 0.320896
0.925781 0.314752
0.933594 0.313728
0.941406 0.310016
0.949219 0.29376
0.957031 0.289664
0.964844 0.288
0.972656 0.297472
0.980469 0.278656
0.988281 0.283648
0.996094 0.293248
1.00391 0.280064
1.01172 0.268672
1.01953 0.271744
1.02734 0.264576
1.03516 0.268032
1.04297 0.264832
1.05078 0.249856
1.05859 0.245504
1.06641 0.249088
1.07422 0.256256
1.08203 0.243072
1.08984 0.252416
1.09766 0.240512
1.10547 0.240256
1.11328 0.235392
1.12109 0.23808
1.12891 0.236544
1.13672 0.230016
1.14453 0.225536
1.15234 0.226176
1.16016 0.22592
1.16797 0.22464
1.17578 0.220288
1.18359 0.217984
1.19141 0.21312
1.19922 0.21248
1.20703 0.20992
1.21484 0.21056
1.22266 0.205312
1.23047 0.20352
1.23828 0.19584
1.24609 0.191616
1.25391 0.193536
1.26172 0.194304
1.26953 0.198144
1.27734 0.186496
1.28516 0.18432
1.29297 0.18944
1.30078 0.190336
1.30859 0.180736
1.31641 0.1728
1.32422 0.171008
1.33203 0.185216
1.33984 0.176768
1.34766 0.172288
1.35547 0.168448
1.36328 0.166016
1.37109 0.167424
1.37891 0.164096
1.38672 0.16896
1.39453 0.162176
1.40234 0.16384
1.41016 0.163328
1.41797 0.155776
1.42578 0.15744
1.43359 0.154368
1.44141 0.162176
1.44922 0.149248
1.45703 0.148736
1.46484 0.14784
1.47266 0.14848
1.48047 0.141824
1.48828 0.142336
1.49609 0.145792
1.50391 0.14016
1.51172 0.14272
1.51953 0.140544
1.52734 0.135424
1.53516 0.13312
1.54297 0.13056
1.55078 0.128128
1.55859 0.125568
1.56641 0.141824
1.57422 0.126208
1.58203 0.128
1.58984 0.12992
1.59766 0.125312
1.60547 0.123136
1.61328 0.121728
1.62109 0.12416
1.62891 0.121728
1.63672 0.120064
1.64453 0.120832
1.65234 0.115712
1.66016 0.121728
1.66797 0.114176
1.67578 0.120576
1.68359 0.114432
1.69141 0.10368
1.69922 0.110336
1.70703 0.112768
1.71484 0.109824
1.72266 0.111232
1.73047 0.105856
1.73828 0.115328
1.74609 0.10944
1.75391 0.106752
1.76172 0.098176
1.76953 0.104576
1.77734 0.103936
1.78516 0.102016
1.79297 0.098816
1.80078 0.100352
1.80859 0.098048
1.81641 0.098944
1.82422 0.102144
1.83203 0.096
1.83984 0.097152
1.84766 0.100224
1.85547 0.091648
1.86328 0.095744
1.87109 0.092672
1.87891 0.090112
1.88672 0.093056
1.89453 0.091136
1.90234 0.088704
1.91016 0.08256
1.91797 0.083584
1.92578 0.086528
1.93359 0.083712
1.94141 0.088064
1.94922 0.077696
1.95703 0.084608
1.96484 0.08128
1.97266 0.083072
1.98047 0.08192
1.98828 0.083968
1.99609 0.085376
2.00391 0.079616
2.01172 0.078848
2.01953 0.073856
2.02734 0.08064
2.03516 0.077056
2.04297 0.070272
2.05078 0.075392
2.05859 0.077056
2.06641 0.073344
2.07422 0.07296
2.08203 0.070656
2.08984 0.074752
2.09766 0.070656
2.10547 0.069248
2.11328 0.071296
2.12109 0.0736
2.12891 0.072448
2.13672 0.070784
2.14453 0.063616
2.15234 0.068992
2.16016 0.06464
2.16797 0.069632
2.17578 0.068608
2.18359 0.067072
2.19141 0.071424
2.19922 0.064128
2.20703 0.066048
2.21484 0.064128
2.22266 0.063488
2.23047 0.063744
2.23828 0.064512
2.24609 0.064256
2.25391 0.06208
2.26172 0.06336
2.26953 0.061056
2.27734 0.058496
2.28516 0.059776
2.29297 0.05824
2.30078 0.063104
2.30859 0.058752
2.31641 0.057216
2.32422 0.055296
2.33203 0.057216
2.33984 0.06336
2.34766 0.05952
2.35547 0.0608
2.36328 0.056576
2.37109 0.056064
2.37891 0.05184
2.38672 0.052608
2.39453 0.05504
2.40234 0.054528
2.41016 0.05504
2.41797 0.051456
2.42578 0.055424
2.43359 0.053376
2.44141 0.051328
2.44922 0.04928
2.45703 0.0544
2.46484 0.04736
2.47266 0.047744
2.48047 0.052224
2.48828 0.048768
2.49609 0.049536
2.50391 0.045568
2.51172 0.047744
2.51953 0.045952
2.52734 0.050048
2.53516 0.051968
2.54297 0.052992
2.55078 0.049536
2.55859 0.04992
2.56641 0.049408
2.57422 0.048
2.58203 0.048896
2.58984 0.042112
2.59766 0.0384
2.60547 0.048128
2.61328 0.043776
2.62109 0.04544
2.62891 0.04736
2.63672 0.048
2.64453 0.045184
2.65234 0.043904
2.66016 0.044032
2.66797 0.04352
2.67578 0.040448
2.68359 0.047104
2.69141 0.045184
2.69922 0.034432
2.70703 0.043776
2.71484 0.04032
2.72266 0.037632
2.73047 0.039552
2.73828 0.03776
2.74609 0.03904
2.75391 0.037632
2.76172 0.035456
2.76953 0.040064
2.77734 0.037248
2.78516 0.039936
2.79297 0.039936
2.80078 0.038784
2.80859 0.037888
2.81641 0.039168
2.82422 0.037888
2.83203 0.034176
2.83984 0.03904
2.84766 0.034304
2.85547 0.0384
2.86328 0.032896
2.87109 0.034176
2.87891 0.03776
2.88672 0.035584
2.89453 0.032512
2.90234 0.03712
2.91016 0.033536
2.91797 0.0384
2.92578 0.039296
2.93359 0.03328
2.94141 0.035968
2.94922 0.034432
2.95703 0.035072
2.96484 0.032896
2.97266 0.032896
2.98047 0.032896
2.98828 0.03328
2.99609 0.033536
3.00391 0.033408
3.01172 0.030464
3.01953 0.034816
3.02734 0.031744
3.03516 0.029696
3.04297 0.02944
3.05078 0.031744
3.05859 0.029696
3.06641 0.033152
3.07422 0.032256
3.08203 0.029824
3.08984 0.027264
3.09766 0.032512
3.10547 0.028288
3.11328 0.031744
3.12109 0.029568
3.12891 0.028032
3.13672 0.02752
3.14453 0.025984
3.15234 0.028416
3.16016 0.029824
3.16797 0.027136
3.17578 0.027136
3.18359 0.027392
3.19141 0.02816
3.19922 0.027264
3.20703 0.027776
3.21484 0.03264
3.22266 0.032896
3.23047 0.026496
3.23828 0.02368
3.24609 0.028672
3.25391 0.023936
3.26172 0.028416
3.26953 0.026752
3.27734 0.028928
3.28516 0.020864
3.29297 0.026496
3.30078 0.025088
3.30859 0.026368
3.31641 0.025088
3.32422 0.024192
3.33203 0.026496
3.33984 0.025344
3.34766 0.026624
3.35547 0.023168
3.36328 0.02496
3.37109 0.026496
3.37891 0.025472
3.38672 0.02432
3.39453 0.023936
3.40234 0.02688
3.41016 0.024576
3.41797 0.025856
3.42578 0.023296
3.43359 0.022784
3.44141 0.026496
3.44922 0.023808
3.45703 0.019456
3.46484 0.022912
3.47266 0.023424
3.48047 0.022656
3.48828 0.020992
3.49609 0.020224
3.50391 0.022272
3.51172 0.022656
3.51953 0.021888
3.52734 0.023424
3.53516 0.02496
3.54297 0.02304
3.55078 0.020608
3.55859 0.022912
3.56641 0.017536
3.57422 0.022144
3.58203 0.021376
3.58984 0.022144
3.59766 0.019712
3.60547 0.0224
3.61328 0.021504
3.62109 0.021504
3.62891 0.019456
3.63672 0.020224
3.64453 0.019328
3.65234 0.021376
3.66016 0.022656
3.66797 0.020096
3.67578 0.02176
3.68359 0.021888
3.69141 0.019072
3.69922 0.020864
3.70703 0.018432
3.71484 0.020096
3.72266 0.018688
3.73047 0.018304
3.73828 0.019456
3.74609 0.018048
3.75391 0.018304
3.76172 0.017536
3.76953 0.018048
3.77734 0.017024
3.78516 0.020736
3.79297 0.019328
3.80078 0.018048
3.80859 0.019584
3.81641 0.019328
3.82422 0.020096
3.83203 0.018816
3.83984 0.01792
3.84766 0.018048
3.85547 0.018816
3.86328 0.017024
3.87109 0.015872
3.87891 0.018944
3.88672 0.019328
3.89453 0.016128
3.90234 0.018176
3.91016 0.016
3.91797 0.015616
3.92578 0.015232
3.93359 0.01536
3.94141 0.015616
3.94922 0.013056
3.95703 0.01728
3.96484 0.01664
3.97266 0.019072
3.98047 0.015104
3.98828 0.016
3.99609 0.014464


==> data/min-2-1M-00-intervals-4-xmax-64-bins.dat <==
0.03125 1.53101
0.09375 1.36027
0.15625 1.20016
0.21875 1.05794
0.28125 0.937408
0.34375 0.838256
0.40625 0.746592
0.46875 0.665152
0.53125 0.59456
0.59375 0.536112
0.65625 0.47664
0.71875 0.432272
0.78125 0.391344
0.84375 0.3524
0.90625 0.3248
0.96875 0.291808
1.03125 0.26416
1.09375 0.244384
1.15625 0.225888
1.21875 0.205296
1.28125 0.189664
1.34375 0.172496
1.40625 0.161248
1.46875 0.148304
1.53125 0.134528
1.59375 0.127536
1.65625 0.118656
1.71875 0.109808
1.78125 0.101584
1.84375 0.096816
1.90625 0.087424
1.96875 0.083248
2.03125 0.076592
2.09375 0.072064
2.15625 0.068224
2.21875 0.065216
2.28125 0.060608
2.34375 0.058256
2.40625 0.053664
2.46875 0.05008
2.53125 0.049216
2.59375 0.04552
2.65625 0.044944
2.71875 0.039712
2.78125 0.038368
2.84375 0.036256
2.90625 0.035936
2.96875 0.033872
3.03125 0.031376
3.09375 0.030576
3.15625 0.02768
3.21875 0.028448
3.28125 0.025856
3.34375 0.025296
3.40625 0.02464
3.46875 0.022496
3.53125 0.02272
3.59375 0.02104
3.65625 0.020848
3.71875 0.01912
3.78125 0.018576
3.84375 0.01824
3.90625 0.016848
3.96875 0.015904


==> data/min-2-1M-00-positions-1-xmax-1024-bins.dat <==
0.000488281 1.04243
0.00146484 1.08237
0.00244141 0.884736
0.00341797 0.67072
0.00439453 1.00659
0.00537109 1.09158
0.00634766 0.978944
0.00732422 1.17043
0.00830078 0.994304
0.00927734 1.24211
0.0102539 1.15507
0.0112305 1.19603
0.012207 1.07008
0.0131836 1.15098
0.0141602 0.927744
0.0151367 1.152
0.0161133 1.24928
0.0170898 1.15098
0.0180664 1.152
0.019043 0.950272
0.0200195 1.03731
0.0209961 0.971776
0.0219727 1.12333
0.0229492 1.03424
0.0239258 1.14893
0.0249023 1.27488
0.0258789 0.669696
0.0268555 1.12435
0.027832 0.94208
0.0288086 1.11718
0.0297852 1.11309
0.0307617 0.928768
0.0317383 1.05882
0.0327148 1.03936
0.0336914 1.1991
0.034668 1.2288
0.0356445 1.05779
0.0366211 1.20218
0.0375977 0.902144
0.0385742 1.17555
0.0395508 1.07725
0.0405273 1.16122
0.0415039 1.06189
0.0424805 1.08032
0.043457 1.11309
0.0444336 1.20934
0.0454102 1.12742
0.0463867 1.14893
0.0473633 1.14074
0.0483398 1.01069
0.0493164 1.24621
0.050293 1.21754
0.0512695 1.20115
0.0522461 1.28307
0.0532227 1.1817
0.0541992 1.28819
0.0551758 1.27795
0.0561523 1.1561
0.0571289 1.0281
0.0581055 0.986112
0.059082 1.01171
0.0600586 1.0793
0.0610352 1.15098
0.0620117 1.24109
0.0629883 1.0025
0.0639648 1.10387
0.0649414 0.823296
0.065918 0.678912
0.0668945 1.11411
0.0678711 1.23392
0.0688477 1.23187
0.0698242 0.790528
0.0708008 0.668672
0.0717773 1.08749
0.0727539 1.2073
0.0737305 1.11309
0.074707 1.17043
0.0756836 0.90624
0.0766602 1.12538
0.0776367 1.0455
0.0786133 1.01274
0.0795898 1.18682
0.0805664 1.25747
0.081543 1.05574
0.0825195 1.0496
0.0834961 1.21037
0.0844727 0.822272
0.0854492 0.786432
0.0864258 1.20218
0.0874023 0.786432
0.0883789 1.26157
0.0893555 0.776192
0.090332 0.941056
0.0913086 1.03731
0.0922852 1.14995
0.0932617 0.863232
0.0942383 1.0199
0.0952148 1.02093
0.0961914 1.1223
0.097168 1.1561
0.0981445 1.13459
0.0991211 0.777216
0.100098 1.0537
0.101074 1.1008
0.102051 1.0496
0.103027 0.958464
0.104004 1.17658
0.10498 1.14381
0.105957 0.966656
0.106934 1.1305
0.10791 1.20013
0.108887 1.0752
0.109863 1.03117
0.11084 1.15712
0.111816 1.09056
0.112793 1.04755
0.11377 1.0199
0.114746 1.12538
0.115723 1.1776
0.116699 1.16634
0.117676 1.12538
0.118652 0.968704
0.119629 1.14074
0.120605 0.69632
0.121582 0.91648
0.122559 1.13664
0.123535 1.14381
0.124512 1.15507
0.125488 1.11104
0.126465 1.01171
0.127441 0.985088
0.128418 1.16019
0.129395 1.27181
0.130371 1.06701
0.131348 1.06496
0.132324 1.26566
0.133301 1.24723
0.134277 1.23494
0.135254 1.25747
0.13623 1.16122
0.137207 0.973824
0.138184 1.04038
0.13916 1.1735
0.140137 1.1223
0.141113 0.896
0.14209 1.14074
0.143066 0.77824
0.144043 1.07827
0.14502 1.14995
0.145996 0.899072
0.146973 1.15917
0.147949 1.24826
0.148926 1.02502
0.149902 1.08032
0.150879 1.00966
0.151855 0.969728
0.152832 1.14995
0.153809 0.951296
0.154785 1.12026
0.155762 1.01888
0.156738 1.18272
0.157715 0.898048
0.158691 0.755712
0.159668 0.82944
0.160645 1.13152
0.161621 0.764928
0.162598 1.34042
0.163574 1.04243
0.164551 1.12742
0.165527 1.11821
0.166504 1.13766
0.16748 1.07213
0.168457 1.09773
0.169434 1.16531
0.17041 1.21446
0.171387 1.16122
0.172363 0.631808
0.17334 0.861184
0.174316 1.29638
0.175293 1.13869
0.17627 1.16224
0.177246 1.10182
0.178223 0.878592
0.179199 1.02195
0.180176 1.09568
0.181152 1.09056
0.182129 0.951296
0.183105 0.951296
0.184082 0.802816
0.185059 0.60416
0.186035 0.765952
0.187012 0.787456
0.187988 1.04755
0.188965 0.823296
0.189941 0.62464
0.190918 0.886784
0.191895 0.528384
0.192871 1.00659
0.193848 0.991232
0.194824 1.10797
0.195801 1.20627
0.196777 1.05165
0.197754 1.1776
0.19873 1.06086
0.199707 1.11206
0.200684 1.14381
0.20166 1.17658
0.202637 1.10592
0.203613 1.16122
0.20459 1.12026
0.205566 1.20934
0.206543 0.902144
0.20752 0.98816
0.208496 1.03629
0.209473 1.2032
0.210449 1.03014
0.211426 1.18374
0.212402 1.17248
0.213379 1.1561
0.214355 0.927744
0.215332 0.979968
0.216309 1.03526
0.217285 1.37114
0.218262 1.0025
0.219238 0.915456
0.220215 1.04755
0.221191 1.06086
0.222168 0.536576
0.223145 1.01274
0.224121 0.881664
0.225098 1.11002
0.226074 1.30662
0.227051 0.8448
0.228027 1.20832
0.229004 1.04653
0.22998 0.905216
0.230957 1.2288
0.231934 1.08032
0.23291 1.05165
0.233887 1.0793
0.234863 1.00864
0.23584 1.31686
0.236816 1.15098
0.237793 0.932864
0.23877 0.284672
0.239746 0.364544
0.240723 0.625664
0.241699 1.13766
0.242676 1.15507
0.243652 1.21549
0.244629 1.20832
0.245605 1.16634
0.246582 1.12435
0.247559 1.17146
0.248535 1.20422
0.249512 1.07213
0.250488 0.976896
0.251465 1.01683
0.252441 1.18477
0.253418 1.01376
0.254395 0.960512
0.255371 0.937984
0.256348 1.22061
0.257324 1.1776
0.258301 1.15405
0.259277 0.769024
0.260254 1.05984
0.26123 0.761856
0.262207 1.04038
0.263184 1.08851
0.26416 0.978944
0.265137 0.76288
0.266113 1.30458
0.26709 1.02195
0.268066 1.08749
0.269043 1.01274
0.27002 0.436224
0.270996 0.982016
0.271973 0.562176
0.272949 0.59904
0.273926 0.402432
0.274902 0.811008
0.275879 0.854016
0.276855 0.9728
0.277832 1.15712
0.278809 0.883712
0.279785 1.00762
0.280762 1.05472
0.281738 0.888832
0.282715 0.392192
0.283691 0.613376
0.284668 0.37888
0.285645 1.02502
0.286621 0.935936
0.287598 0.850944
0.288574 0.987136
0.289551 1.06189
0.290527 1.08237
0.291504 1.10285
0.29248 0.927744
0.293457 1.18579
0.294434 1.08646
0.29541 1.0967
0.296387 1.19398
0.297363 1.1223
0.29834 0.976896
0.299316 0.966656
0.300293 1.05677
0.30127 0.953344
0.302246 0.641024
0.303223 0.763904
0.304199 0.15872
0.305176 0.386048
0.306152 0.545792
0.307129 0.5888
0.308105 1.09875
0.309082 1.26362
0.310059 1.01376
0.311035 1.05062
0.312012 1.1817
0.312988 0.964608
0.313965 1.05165
0.314941 1.16736
0.315918 1.17555
0.316895 1.26874
0.317871 1.05165
0.318848 0.832512
0.319824 0.74752
0.320801 1.24109
0.321777 1.09363
0.322754 1.26874
0.32373 1.00352
0.324707 1.11411
0.325684 0.982016
0.32666 0.812032
0.327637 0.7936
0.328613 0.922624
0.32959 1.02605
0.330566 1.08749
0.331543 1.17862
0.33252 1.00352
0.333496 1.01171
0.334473 1.10592
0.335449 1.11411
0.336426 0.835584
0.337402 1.16019
0.338379 1.10694
0.339355 1.13971
0.340332 1.24211
0.341309 0.997376
0.342285 1.09363
0.343262 1.22675
0.344238 1.0537
0.345215 0.920576
0.346191 1.21446
0.347168 1.14483
0.348145 1.20218
0.349121 0.878592
0.350098 0.990208
0.351074 1.14278
0.352051 1.14688
0.353027 1.00557
0.354004 1.26464
0.35498 0.920576
0.355957 1.11616
0.356934 0.87552
0.35791 1.0711
0.358887 1.18579
0.359863 1.19398
0.36084 1.0537
0.361816 0.800768
0.362793 0.274432
0.36377 0.512
0.364746 0.878592
0.365723 0.917504
0.366699 0.69632
0.367676 1.11718
0.368652 0.908288
0.369629 0.570368
0.370605 0.91648
0.371582 1.10592
0.372559 0.939008
0.373535 1.11616
0.374512 1.20218
0.375488 1.1735
0.376465 1.14688
0.377441 1.24928
0.378418 0.929792
0.379395 1.15814
0.380371 1.18067
0.381348 0.83968
0.382324 1.04141
0.383301 1.08851
0.384277 0.909312
0.385254 1.16019
0.38623 1.05574
0.387207 1.2544
0.388184 0.930816
0.38916 1.1223
0.390137 0.96256
0.391113 1.25235
0.39209 1.12845
0.393066 1.22573
0.394043 0.984064
0.39502 0.889856
0.395996 1.08442
0.396973 1.04653
0.397949 0.878592
0.398926 1.19501
0.399902 1.15917
0.400879 0.753664
0.401855 1.02502
0.402832 1.23085
0.403809 1.22778
0.404785 1.01478
0.405762 1.07315
0.406738 1.04448
0.407715 1.24416
0.408691 1.22163
0.409668 1.18682
0.410645 1.01683
0.411621 1.24109
0.412598 1.14586
0.413574 0.743424
0.414551 1.11821
0.415527 1.22061
0.416504 0.804864
0.41748 0.9984
0.418457 0.72704
0.419434 1.08954
0.42041 1.28
0.421387 1.10387
0.422363 1.20832
0.42334 1.00659
0.424316 0.903168
0.425293 0.800768
0.42627 0.98816
0.427246 0.923648
0.428223 0.591872
0.429199 1.15098
0.430176 0.995328
0.431152 0.924672
0.432129 0.736256
0.433105 0.504832
0.434082 1.11514
0.435059 0.899072
0.436035 1.13357
0.437012 1.01171
0.437988 0.681984
0.438965 0.843776
0.439941 0.943104
0.440918 1.01888
0.441895 1.08544
0.442871 1.17555
0.443848 1.17043
0.444824 0.975872
0.445801 1.24723
0.446777 1.1264
0.447754 0.78336
0.44873 1.20218
0.449707 0.82944
0.450684 1.05062
0.45166 1.16224
0.452637 1.07827
0.453613 0.893952
0.45459 1.03526
0.455566 1.12845
0.456543 0.966656
0.45752 0.72704
0.458496 0.338944
0.459473 0.999424
0.460449 1.16429
0.461426 0.760832
0.462402 0.652288
0.463379 0.661504
0.464355 0.734208
0.465332 0.738304
0.466309 0.984064
0.467285 0.769024
0.468262 0.726016
0.469238 1.14381
0.470215 1.10592
0.471191 0.914432
0.472168 0.685056
0.473145 0.581632
0.474121 0.862208
0.475098 0.562176
0.476074 0.470016
0.477051 0.93696
0.478027 1.04038
0.479004 0.974848
0.47998 1.05779
0.480957 0.995328
0.481934 1.10899
0.48291 0.8704
0.483887 0.930816
0.484863 1.03117
0.48584 0.914432
0.486816 1.09773
0.487793 0.738304
0.48877 1.01171
0.489746 0.944128
0.490723 1.09978
0.491699 1.0793
0.492676 0.909312
0.493652 0.868352
0.494629 0.878592
0.495605 1.01581
0.496582 1.11718
0.497559 1.02912
0.498535 1.1305
0.499512 1.05779
0.500488 0.792576
0.501465 1.11002
0.502441 1.01069
0.503418 1.15098
0.504395 1.06496
0.505371 1.06291
0.506348 0.835584
0.507324 0.672768
0.508301 1.16122
0.509277 1.2032
0.510254 1.15712
0.51123 0.705536
0.512207 0.534528
0.513184 0.33792
0.51416 0.510976
0.515137 0.13824
0.516113 0.330752
0.51709 0.2816
0.518066 0.357376
0.519043 0.565248
0.52002 0.407552
0.520996 0.592896
0.521973 0.744448
0.522949 0.7936
0.523926 0.743424
0.524902 0.922624
0.525879 1.15098
0.526855 0.95744
0.527832 0.625664
0.528809 0.129024
0.529785 0.256
0.530762 0.1024
0.531738 0.12288
0.532715 0.003072
0.533691 0.002048
0.534668 0.063488
0.535645 0.186368
0.536621 0.613376
0.537598 0.922624
0.538574 1.01376
0.539551 0.115712
0.540527 0.539648
0.541504 0.837632
0.54248 0.40448
0.543457 0.623616
0.544434 0.869376
0.54541 0.979968
0.546387 0.679936
0.547363 0.49152
0.54834 0.912384
0.549316 1.08749
0.550293 0.973824
0.55127 1.01581
0.552246 1.16736
0.553223 1.01581
0.554199 1.12742
0.555176 0.891904
0.556152 1.16634
0.557129 1.13766
0.558105 1.06496
0.559082 0.827392
0.560059 1.04755
0.561035 1.07213
0.562012 1.09978
0.562988 1.20934
0.563965 0.930816
0.564941 0.863232
0.565918 1.04141
0.566895 1.03526
0.567871 1.24416
0.568848 1.04243
0.569824 1.19808
0.570801 1.24621
0.571777 1.08544
0.572754 1.23904
0.57373 1.11514
0.574707 1.1479
0.575684 0.974848
0.57666 1.01478
0.577637 1.2247
0.578613 1.08851
0.57959 1.16531
0.580566 1.10592
0.581543 1.18682
0.58252 1.01683
0.583496 1.17862
0.584473 1.18374
0.585449 1.11718
0.586426 1.23904
0.587402 0.733184
0.588379 1.10387
0.589355 0.54784
0.590332 1.1049
0.591309 0.840704
0.592285 0.973824
0.593262 0.818176
0.594238 0.934912
0.595215 0.86016
0.596191 0.889856
0.597168 1.06086
0.598145 0.836608
0.599121 0.676864
0.600098 1.17965
0.601074 0.713728
0.602051 0.77312
0.603027 0.9728
0.604004 1.07315
0.60498 1.0752
0.605957 1.10387
0.606934 1.20525
0.60791 1.09978
0.608887 1.00762
0.609863 0.605184
0.61084 0.487424
0.611816 0.397312
0.612793 1.12947
0.61377 1.09773
0.614746 0.88064
0.615723 1.04346
0.616699 1.11514
0.617676 0.97792
0.618652 1.11718
0.619629 0.97792
0.620605 1.15098
0.621582 1.21856
0.622559 1.07213
0.623535 1.14074
0.624512 1.1776
0.625488 1.16429
0.626465 1.11923
0.627441 1.07213
0.628418 1.18989
0.629395 0.974848
0.630371 1.10182
0.631348 1.16019
0.632324 1.1991
0.633301 1.20013
0.634277 1.13971
0.635254 0.59904
0.63623 1.13971
0.637207 1.24416
0.638184 1.05677
0.63916 0.990208
0.640137 1.28307
0.641113 1.1049
0.64209 1.06189
0.643066 1.02502
0.644043 1.05984
0.64502 1.25952
0.645996 1.13869
0.646973 1.2329
0.647949 1.0025
0.648926 1.14483
0.649902 1.18272
0.650879 1.25235
0.651855 1.12026
0.652832 0.787456
0.653809 1.20013
0.654785 1.13971
0.655762 1.14483
0.656738 1.04448
0.657715 0.892928
0.658691 1.14278
0.659668 1.12742
0.660645 1.17146
0.661621 1.0793
0.662598 0.878592
0.663574 1.07418
0.664551 0.886784
0.665527 1.24928
0.666504 1.14074
0.66748 0.93696
0.668457 1.05779
0.669434 1.10899
0.67041 1.19603
0.671387 1.26157
0.672363 1.29434
0.67334 0.982016
0.674316 1.08749
0.675293 1.19603
0.67627 0.9216
0.677246 0.299008
0.678223 0.75776
0.679199 0.719872
0.680176 0.964608
0.681152 1.11411
0.682129 1.2247
0.683105 1.10285
0.684082 1.29741
0.685059 1.07622
0.686035 0.990208
0.687012 0.948224
0.687988 0.905216
0.688965 0.914432
0.689941 0.81408
0.690918 1.08646
0.691895 1.2585
0.692871 1.28512
0.693848 1.14893
0.694824 1.0199
0.695801 1.152
0.696777 1.2585
0.697754 0.90112
0.69873 0.98304
0.699707 0.9728
0.700684 0.622592
0.70166 0.766976
0.702637 0.734208
0.703613 0.85504
0.70459 0.76288
0.705566 0.577536
0.706543 0.930816
0.70752 0.964608
0.708496 1.12742
0.709473 0.995328
0.710449 1.20832
0.711426 1.00659
0.712402 1.14893
0.713379 1.03424
0.714355 1.07008
0.715332 1.31379
0.716309 1.15507
0.717285 1.0752
0.718262 1.16326
0.719238 1.26054
0.720215 1.03629
0.721191 1.13357
0.722168 1.0793
0.723145 1.06291
0.724121 1.11002
0.725098 1.13459
0.726074 1.08851
0.727051 1.22061
0.728027 0.351232
0.729004 0.152576
0.72998 0.304128
0.730957 0.108544
0.731934 0.125952
0.73291 0.152576
0.733887 0.55808
0.734863 1.17043
0.73584 1.01274
0.736816 1.0752
0.737793 1.14176
0.73877 1.2032
0.739746 1.05677
0.740723 1.12333
0.741699 1.2544
0.742676 1.17965
0.743652 1.03834
0.744629 0.91648
0.745605 1.00454
0.746582 1.1479
0.747559 1.25542
0.748535 1.08339
0.749512 1.1776
0.750488 1.05882
0.751465 1.2759
0.752441 1.04243
0.753418 0.708608
0.754395 0.8192
0.755371 1.20115
0.756348 0.96768
0.757324 1.25952
0.758301 1.07315
0.759277 1.08134
0.760254 1.11923
0.76123 1.06291
0.762207 1.01888
0.763184 0.98816
0.76416 0.94208
0.765137 1.03424
0.766113 1.152
0.76709 1.02707
0.768066 1.2759
0.769043 1.17658
0.77002 1.05984
0.770996 1.11104
0.771973 0.914432
0.772949 0.913408
0.773926 0.891904
0.774902 0.84992
0.775879 1.11309
0.776855 1.1049
0.777832 0.90112
0.778809 0.999424
0.779785 1.26259
0.780762 1.06394
0.781738 0.733184
0.782715 1.04346
0.783691 1.10285
0.784668 0.488448
0.785645 1.01171
0.786621 0.755712
0.787598 1.09773
0.788574 1.28819
0.789551 1.03424
0.790527 1.15507
0.791504 0.992256
0.79248 0.632832
0.793457 0.933888
0.794434 1.12128
0.79541 0.492544
0.796387 0.748544
0.797363 0.857088
0.79834 1.20934
0.799316 1.27693
0.800293 1.20525
0.80127 1.0537
0.802246 0.98304
0.803223 0.982016
0.804199 0.897024
0.805176 1.26259
0.806152 1.19706
0.807129 1.21344
0.808105 1.14688
0.809082 1.20525
0.810059 1.13869
0.811035 0.90624
0.812012 1.09466
0.812988 1.03219
0.813965 1.01786
0.814941 0.984064
0.815918 1.00966
0.816895 0.961536
0.817871 1.08032
0.818848 0.862208
0.819824 1.05062
0.820801 1.06598
0.821777 0.854016
0.822754 0.489472
0.82373 0.536576
0.824707 1.02707
0.825684 0.978944
0.82666 0.999424
0.827637 0.879616
0.828613 0.8704
0.82959 1.04038
0.830566 1.06803
0.831543 0.924672
0.83252 0.930816
0.833496 1.06394
0.834473 1.19091
0.835449 1.00045
0.836426 1.25952
0.837402 0.77824
0.838379 0.831488
0.839355 0.917504
0.840332 0.65024
0.841309 0.4352
0.842285 0.012288
0.843262 0.084992
0.844238 0.523264
0.845215 1.05677
0.846191 0.644096
0.847168 0.813056
0.848145 0.393216
0.849121 0.466944
0.850098 0.93184
0.851074 0.984064
0.852051 0.96768
0.853027 0.576512
0.854004 1.0025
0.85498 1.31277
0.855957 0.846848
0.856934 1.11309
0.85791 0.664576
0.858887 0.897024
0.859863 0.934912
0.86084 0.652288
0.861816 1.02605
0.862793 1.15098
0.86377 1.15098
0.864746 1.07213
0.865723 0.553984
0.866699 1.18272
0.867676 1.1479
0.868652 1.20422
0.869629 1.08954
0.870605 1.00659
0.871582 1.10592
0.872559 1.08237
0.873535 1.13869
0.874512 0.677888
0.875488 1.02707
0.876465 0.886784
0.877441 1.01888
0.878418 1.20218
0.879395 0.910336
0.880371 0.910336
0.881348 1.31686
0.882324 1.15405
0.883301 1.12845
0.884277 0.850944
0.885254 0.898048
0.88623 1.07315
0.887207 1.21549
0.888184 1.19706
0.88916 1.14278
0.890137 1.10694
0.891113 1.22368
0.89209 1.05882
0.893066 1.09466
0.894043 1.00762
0.89502 1.00352
0.895996 1.20218
0.896973 0.881664
0.897949 1.23597
0.898926 0.910336
0.899902 1.25235
0.900879 1.17658
0.901855 1.18579
0.902832 0.662528
0.903809 0.954368
0.904785 1.0967
0.905762 0.946176
0.906738 1.03219
0.907715 1.14688
0.908691 1.24314
0.909668 1.23085
0.910645 0.997376
0.911621 1.20832
0.912598 0.872448
0.913574 0.792576
0.914551 0.900096
0.915527 0.978944
0.916504 1.08442
0.91748 1.17453
0.918457 1.2759
0.919434 1.05267
0.92041 1.28922
0.921387 1.2288
0.922363 0.989184
0.92334 1.12538
0.924316 0.704512
0.925293 0.863232
0.92627 1.20627
0.927246 1.03629
0.928223 1.04755
0.929199 1.06496
0.930176 1.19296
0.931152 1.00557
0.932129 0.85504
0.933105 1.03322
0.934082 1.05677
0.935059 1.13357
0.936035 1.1305
0.937012 0.99328
0.937988 1.22163
0.938965 1.2503
0.939941 1.18886
0.940918 1.20013
0.941895 1.10387
0.942871 1.14688
0.943848 1.24621
0.944824 1.16326
0.945801 1.20218
0.946777 1.14893
0.947754 0.929792
0.94873 1.11104
0.949707 1.10694
0.950684 1.15814
0.95166 1.14176
0.952637 1.06496
0.953613 1.05574
0.95459 1.04448
0.955566 1.12845
0.956543 1.24109
0.95752 1.26157
0.958496 1.23187
0.959473 1.00864
0.960449 1.1735
0.961426 1.14074
0.962402 0.948224
0.963379 1.16326
0.964355 1.18784
0.965332 1.04141
0.966309 1.02093
0.967285 1.16326
0.968262 0.924672
0.969238 1.16122
0.970215 1.16838
0.971191 1.06598
0.972168 1.15507
0.973145 1.13766
0.974121 1.21958
0.975098 1.16326
0.976074 1.16019
0.977051 1.152
0.978027 0.907264
0.979004 0.857088
0.97998 0.797696
0.980957 1.0199
0.981934 1.01888
0.98291 1.02912
0.983887 1.06394
0.984863 1.0752
0.98584 1.1049
0.986816 1.0793
0.987793 1.08032
0.98877 1.05062
0.989746 1.06496
0.990723 1.01581
0.991699 1.20013
0.992676 1.16122
0.993652 1.10592
0.994629 1.02195
0.995605 1.3056
0.996582 1.08954
0.997559 1.03424
0.998535 1.11309
0.999512 0.930816


==> data/min-2-1M-00-positions-1-xmax-128-bins.dat <==
0.00390625 0.990976
0.0117188 1.11104
0.0195312 1.08365
0.0273438 1.03987
0.0351562 1.10797
0.0429688 1.12243
0.0507812 1.19616
0.0585938 1.11642
0.0664062 0.997376
0.0742188 1.04051
0.0820312 1.04768
0.0898438 1.00224
0.0976562 1.04819
0.105469 1.08762
0.113281 1.10195
0.121094 1.03539
0.128906 1.11718
0.136719 1.15136
0.144531 1.04371
0.152344 1.04064
0.160156 0.993152
0.167969 1.13677
0.175781 1.01158
0.183594 0.881152
0.191406 0.877056
0.199219 1.12934
0.207031 1.08134
0.214844 1.10362
0.222656 0.983936
0.230469 1.05562
0.238281 0.852736
0.246094 1.16467
0.253906 1.06112
0.261719 0.951936
0.269531 0.875776
0.277344 0.892928
0.285156 0.75904
0.292969 1.09222
0.300781 0.829952
0.308594 0.891136
0.316406 1.03245
0.324219 1.03859
0.332031 1.05626
0.339844 1.10029
0.347656 1.06842
0.355469 1.07328
0.363281 0.790912
0.371094 0.984448
0.378906 1.08992
0.386719 1.06048
0.394531 1.06125
0.402344 1.08493
0.410156 1.10554
0.417969 1.04282
0.425781 0.946688
0.433594 0.915072
0.441406 0.98688
0.449219 1.05997
0.457031 0.906752
0.464844 0.75328
0.472656 0.790656
0.480469 0.98944
0.488281 0.989568
0.496094 1.00083
0.503906 0.96256
0.511719 0.718592
0.519531 0.509184
0.527344 0.610944
0.535156 0.365952
0.542969 0.631296
0.550781 0.973952
0.558594 1.03846
0.566406 1.07059
0.574219 1.13101
0.582031 1.13037
0.589844 0.920192
0.597656 0.89408
0.605469 1.03885
0.613281 0.844544
0.621094 1.10413
0.628906 1.12269
0.636719 1.0816
0.644531 1.11066
0.652344 1.12154
0.660156 1.05139
0.667969 1.10477
0.675781 0.907264
0.683594 1.08979
0.691406 1.05408
0.699219 0.923904
0.707031 0.927744
0.714844 1.1209
0.722656 1.11322
0.730469 0.371712
0.738281 1.12973
0.746094 1.10042
0.753906 1.04166
0.761719 1.04
0.769531 1.07878
0.777344 1.02336
0.785156 0.94016
0.792969 0.888832
0.800781 1.05805
0.808594 1.1456
0.816406 0.999808
0.824219 0.853888
0.832031 1.0112
0.839844 0.621184
0.847656 0.726656
0.855469 0.922624
0.863281 0.965504
0.871094 1.05664
0.878906 1.05331
0.886719 1.07661
0.894531 1.08851
0.902344 1.0231
0.910156 1.06547
0.917969 1.12307
0.925781 1.00467
0.933594 1.05011
0.941406 1.19014
0.949219 1.10797
0.957031 1.14317
0.964844 1.07379
0.972656 1.15392
0.980469 0.980736
0.988281 1.0839
0.996094 1.0953


==> data/min-2-1M-00-positions-1-xmax-256-bins.dat <==
0.00195312 0.920064
0.00585938 1.06189
0.00976562 1.14688
0.0136719 1.0752
0.0175781 1.12563
0.0214844 1.04166
0.0253906 1.05446
0.0292969 1.02528
0.0332031 1.13152
0.0371094 1.08442
0.0410156 1.09517
0.0449219 1.1497
0.0488281 1.15379
0.0527344 1.23853
0.0566406 1.11206
0.0605469 1.12077
0.0644531 0.902144
0.0683594 1.09261
0.0722656 1.01914
0.0761719 1.06189
0.0800781 1.12819
0.0839844 0.967168
0.0878906 1.00659
0.0917969 0.997888
0.0957031 1.07981
0.0996094 1.01658
0.103516 1.08211
0.107422 1.09312
0.111328 1.0816
0.115234 1.1223
0.119141 0.982784
0.123047 1.088
0.126953 1.06701
0.130859 1.16736
0.134766 1.22522
0.138672 1.0775
0.142578 0.973312
0.146484 1.11411
0.150391 1.02118
0.154297 1.0601
0.158203 0.91648
0.162109 1.06982
0.166016 1.11386
0.169922 1.15968
0.173828 0.982016
0.177734 1.04115
0.181641 1.02221
0.185547 0.740096
0.189453 0.845568
0.193359 0.908544
0.197266 1.1241
0.201172 1.13459
0.205078 1.09824
0.208984 1.06445
0.212891 1.11002
0.216797 1.09722
0.220703 0.890112
0.224609 1.07776
0.228516 1.00122
0.232422 1.11002
0.236328 1.10234
0.240234 0.603136
0.244141 1.1863
0.248047 1.14304
0.251953 1.04806
0.255859 1.07418
0.259766 0.936192
0.263672 0.96768
0.267578 1.10669
0.271484 0.644864
0.275391 0.760064
0.279297 1.02579
0.283203 0.56832
0.287109 0.94976
0.291016 1.04371
0.294922 1.14074
0.298828 1.03066
0.302734 0.629248
0.306641 0.654848
0.310547 1.12742
0.314453 1.08979
0.318359 0.975104
0.322266 1.15174
0.326172 0.92544
0.330078 1.0537
0.333984 1.05882
0.337891 1.06061
0.341797 1.13997
0.345703 1.08339
0.349609 1.05344
0.353516 1.08442
0.357422 1.06214
0.361328 0.83072
0.365234 0.751104
0.369141 0.87808
0.373047 1.09082
0.376953 1.12486
0.380859 1.05498
0.384766 1.05344
0.388672 1.06752
0.392578 1.14765
0.396484 0.974848
0.400391 1.03322
0.404297 1.13664
0.408203 1.17427
0.412109 1.0368
0.416016 1.03552
0.419922 1.05011
0.423828 0.979712
0.427734 0.913664
0.431641 0.790272
0.435547 1.03987
0.439453 0.871936
0.443359 1.10182
0.447266 1.08979
0.451172 1.03014
0.455078 1.00608
0.458984 0.807424
0.462891 0.702208
0.466797 0.804352
0.470703 0.962304
0.474609 0.619008
0.478516 1.0025
0.482422 0.976384
0.486328 0.945408
0.490234 1.03373
0.494141 0.918016
0.498047 1.08365
0.501953 1.01606
0.505859 0.909056
0.509766 1.05677
0.513672 0.380416
0.517578 0.383744
0.521484 0.634624
0.525391 0.943616
0.529297 0.278272
0.533203 0.047872
0.537109 0.684032
0.541016 0.474368
0.544922 0.788224
0.548828 0.866304
0.552734 1.0816
0.556641 1.06522
0.560547 1.01171
0.564453 1.0112
0.568359 1.12998
0.572266 1.17146
0.576172 1.09056
0.580078 1.13664
0.583984 1.1241
0.587891 0.905984
0.591797 0.9344
0.595703 0.936448
0.599609 0.851712
0.603516 0.973568
0.607422 1.10413
0.611328 0.654848
0.615234 1.03424
0.619141 1.056
0.623047 1.15226
0.626953 1.13638
0.630859 1.10899
0.634766 1.01965
0.638672 1.14355
0.642578 1.06291
0.646484 1.1584
0.650391 1.17504
0.654297 1.06803
0.658203 1.0519
0.662109 1.05088
0.666016 1.05344
0.669922 1.1561
0.673828 1.13997
0.677734 0.67456
0.681641 1.10157
0.685547 1.07802
0.689453 0.930048
0.693359 1.17811
0.697266 1.07366
0.701172 0.774144
0.705078 0.781568
0.708984 1.07392
0.712891 1.06496
0.716797 1.17683
0.720703 1.12742
0.724609 1.09901
0.728516 0.507136
0.732422 0.236288
0.736328 1.10003
0.740234 1.15942
0.744141 1.03475
0.748047 1.16608
0.751953 1.02144
0.755859 1.06189
0.759766 1.08416
0.763672 0.99584
0.767578 1.15789
0.771484 0.99968
0.775391 0.989952
0.779297 1.05677
0.783203 0.841984
0.787109 1.03834
0.791016 0.9536
0.794922 0.824064
0.798828 1.13715
0.802734 0.978944
0.806641 1.20499
0.810547 1.08621
0.814453 1.01094
0.818359 0.988672
0.822266 0.736512
0.826172 0.971264
0.830078 0.975872
0.833984 1.04653
0.837891 0.946688
0.841797 0.29568
0.845703 0.759296
0.849609 0.694016
0.853516 0.964864
0.857422 0.880384
0.861328 0.941056
0.865234 0.989952
0.869141 1.11206
0.873047 1.00122
0.876953 1.03373
0.880859 1.0729
0.884766 0.987648
0.888672 1.16557
0.892578 1.09619
0.896484 1.08083
0.900391 1.13126
0.904297 0.914944
0.908203 1.16326
0.912109 0.96768
0.916016 1.0345
0.919922 1.21165
0.923828 0.920576
0.927734 1.08877
0.931641 1.0217
0.935547 1.07853
0.939453 1.21523
0.943359 1.16506
0.947266 1.09798
0.951172 1.11795
0.955078 1.11744
0.958984 1.1689
0.962891 1.11002
0.966797 1.03757
0.970703 1.13766
0.974609 1.17018
0.978516 0.928512
0.982422 1.03296
0.986328 1.08493
0.990234 1.08288
0.994141 1.14867
0.998047 1.04192


==> data/min-2-1M-00-positions-1-xmax-32-bins.dat <==
0.015625 1.05638
0.046875 1.13574
0.078125 1.02195
0.109375 1.06829
0.140625 1.08822
0.171875 1.00566
0.203125 1.04784
0.234375 1.01424
0.265625 0.94544
0.296875 0.893088
0.328125 1.0569
0.359375 0.979264
0.390625 1.07414
0.421875 1.00253
0.453125 0.92672
0.484375 0.942624
0.515625 0.70032
0.546875 0.752416
0.578125 1.06304
0.609375 0.9704
0.640625 1.10912
0.671875 1.0383
0.703125 1.00666
0.734375 0.928768
0.765625 1.04595
0.796875 1.00816
0.828125 0.87152
0.859375 0.917856
0.890625 1.06038
0.921875 1.06083
0.953125 1.12877
0.984375 1.07846


==> data/min-2-1M-00-positions-1-xmax-512-bins.dat <==
0.000976562 1.0624
0.00292969 0.777728
0.00488281 1.04909
0.00683594 1.07469
0.00878906 1.11821
0.0107422 1.17555
0.0126953 1.11053
0.0146484 1.03987
0.0166016 1.20013
0.0185547 1.05114
0.0205078 1.00454
0.0224609 1.07878
0.0244141 1.2119
0.0263672 0.897024
0.0283203 1.02963
0.0302734 1.02093
0.0322266 1.04909
0.0341797 1.21395
0.0361328 1.12998
0.0380859 1.03885
0.0400391 1.11923
0.0419922 1.0711
0.0439453 1.16122
0.0458984 1.13818
0.0478516 1.07571
0.0498047 1.23187
0.0517578 1.24211
0.0537109 1.23494
0.0556641 1.21702
0.0576172 1.0071
0.0595703 1.0455
0.0615234 1.19603
0.0634766 1.05318
0.0654297 0.751104
0.0673828 1.17402
0.0693359 1.0112
0.0712891 0.87808
0.0732422 1.16019
0.0751953 1.03834
0.0771484 1.08544
0.0791016 1.09978
0.0810547 1.15661
0.0830078 1.12998
0.0849609 0.804352
0.0869141 0.994304
0.0888672 1.01888
0.0908203 0.989184
0.0927734 1.00659
0.0947266 1.02042
0.0966797 1.1392
0.0986328 0.955904
0.100586 1.07725
0.102539 1.00403
0.104492 1.16019
0.106445 1.04858
0.108398 1.13766
0.110352 1.09414
0.112305 1.06906
0.114258 1.07264
0.116211 1.17197
0.118164 1.04704
0.120117 0.918528
0.12207 1.02656
0.124023 1.14944
0.125977 1.06138
0.12793 1.07264
0.129883 1.16941
0.131836 1.16531
0.133789 1.24109
0.135742 1.20934
0.137695 1.0071
0.139648 1.1479
0.141602 1.01837
0.143555 0.928256
0.145508 1.02451
0.147461 1.20371
0.149414 1.05267
0.151367 0.989696
0.15332 1.05062
0.155273 1.06957
0.157227 1.04038
0.15918 0.792576
0.161133 0.948224
0.163086 1.19142
0.165039 1.12282
0.166992 1.1049
0.168945 1.13152
0.170898 1.18784
0.172852 0.746496
0.174805 1.21754
0.176758 1.13203
0.178711 0.950272
0.180664 1.09312
0.182617 0.951296
0.18457 0.703488
0.186523 0.776704
0.188477 0.935424
0.19043 0.755712
0.192383 0.767488
0.194336 1.0496
0.196289 1.12896
0.198242 1.11923
0.200195 1.12794
0.202148 1.14125
0.204102 1.14074
0.206055 1.05574
0.208008 1.01222
0.209961 1.11667
0.211914 1.17811
0.213867 1.04192
0.21582 1.00762
0.217773 1.18682
0.219727 0.981504
0.22168 0.79872
0.223633 0.9472
0.225586 1.20832
0.227539 1.02656
0.229492 0.975872
0.231445 1.15456
0.233398 1.06547
0.235352 1.16275
0.237305 1.04192
0.239258 0.324608
0.241211 0.881664
0.243164 1.18528
0.245117 1.18733
0.24707 1.1479
0.249023 1.13818
0.250977 0.996864
0.25293 1.09926
0.254883 0.949248
0.256836 1.1991
0.258789 0.961536
0.260742 0.910848
0.262695 1.06445
0.264648 0.870912
0.266602 1.16326
0.268555 1.05011
0.270508 0.70912
0.272461 0.580608
0.274414 0.60672
0.276367 0.913408
0.27832 1.02042
0.280273 1.03117
0.282227 0.640512
0.28418 0.496128
0.286133 0.98048
0.288086 0.91904
0.290039 1.07213
0.291992 1.0153
0.293945 1.13613
0.295898 1.14534
0.297852 1.0496
0.299805 1.01171
0.301758 0.797184
0.303711 0.461312
0.305664 0.46592
0.307617 0.843776
0.30957 1.13869
0.311523 1.11616
0.313477 1.00813
0.31543 1.17146
0.317383 1.16019
0.319336 0.790016
0.321289 1.16736
0.323242 1.13613
0.325195 1.04806
0.327148 0.802816
0.329102 0.974336
0.331055 1.13306
0.333008 1.00762
0.334961 1.11002
0.336914 0.997888
0.338867 1.12333
0.34082 1.11974
0.342773 1.16019
0.344727 0.987136
0.34668 1.17965
0.348633 1.04038
0.350586 1.0665
0.352539 1.07622
0.354492 1.09261
0.356445 0.99584
0.358398 1.12845
0.360352 1.12384
0.362305 0.5376
0.364258 0.695296
0.366211 0.806912
0.368164 1.01274
0.370117 0.743424
0.37207 1.02246
0.374023 1.15917
0.375977 1.16019
0.37793 1.08954
0.379883 1.16941
0.381836 0.940544
0.383789 0.998912
0.385742 1.10797
0.387695 1.09261
0.389648 1.04243
0.391602 1.1904
0.393555 1.1049
0.395508 0.987136
0.397461 0.96256
0.399414 1.17709
0.401367 0.889344
0.40332 1.22931
0.405273 1.04397
0.407227 1.14432
0.40918 1.20422
0.411133 1.12896
0.413086 0.94464
0.415039 1.16941
0.416992 0.901632
0.418945 0.908288
0.420898 1.19194
0.422852 1.10746
0.424805 0.851968
0.426758 0.955904
0.428711 0.871424
0.430664 0.96
0.432617 0.620544
0.43457 1.0071
0.436523 1.07264
0.438477 0.76288
0.44043 0.980992
0.442383 1.1305
0.444336 1.07315
0.446289 1.18682
0.448242 0.992768
0.450195 0.940032
0.452148 1.12026
0.454102 0.964608
0.456055 1.04755
0.458008 0.532992
0.459961 1.08186
0.461914 0.70656
0.463867 0.697856
0.46582 0.861184
0.467773 0.74752
0.469727 1.12486
0.47168 0.799744
0.473633 0.72192
0.475586 0.516096
0.477539 0.988672
0.479492 1.01632
0.481445 1.05216
0.483398 0.900608
0.485352 0.9728
0.487305 0.918016
0.489258 0.97792
0.491211 1.08954
0.493164 0.888832
0.495117 0.9472
0.49707 1.07315
0.499023 1.09414
0.500977 0.951296
0.50293 1.08083
0.504883 1.06394
0.506836 0.754176
0.508789 1.18221
0.510742 0.931328
0.512695 0.436224
0.514648 0.324608
0.516602 0.306176
0.518555 0.461312
0.520508 0.500224
0.522461 0.769024
0.524414 0.833024
0.526367 1.05421
0.52832 0.377344
0.530273 0.1792
0.532227 0.062976
0.53418 0.032768
0.536133 0.399872
0.538086 0.968192
0.540039 0.32768
0.541992 0.621056
0.543945 0.746496
0.545898 0.829952
0.547852 0.701952
0.549805 1.03066
0.551758 1.09158
0.553711 1.07162
0.555664 1.02912
0.557617 1.10131
0.55957 0.937472
0.561523 1.08595
0.563477 1.07008
0.56543 0.95232
0.567383 1.13971
0.569336 1.12026
0.571289 1.16582
0.573242 1.17709
0.575195 1.06138
0.577148 1.11974
0.579102 1.12691
0.581055 1.14637
0.583008 1.09773
0.584961 1.15046
0.586914 0.986112
0.588867 0.825856
0.59082 0.9728
0.592773 0.896
0.594727 0.897536
0.59668 0.97536
0.598633 0.756736
0.600586 0.946688
0.602539 0.87296
0.604492 1.07418
0.606445 1.15456
0.608398 1.0537
0.610352 0.546304
0.612305 0.763392
0.614258 0.989184
0.616211 1.0793
0.618164 1.04755
0.620117 1.06445
0.62207 1.14534
0.624023 1.15917
0.625977 1.14176
0.62793 1.13101
0.629883 1.03834
0.631836 1.17965
0.633789 1.16992
0.635742 0.869376
0.637695 1.15046
0.639648 1.13664
0.641602 1.08339
0.643555 1.04243
0.645508 1.1991
0.647461 1.1177
0.649414 1.16378
0.651367 1.1863
0.65332 0.993792
0.655273 1.14227
0.657227 0.968704
0.65918 1.1351
0.661133 1.12538
0.663086 0.976384
0.665039 1.06803
0.666992 1.03885
0.668945 1.08339
0.670898 1.2288
0.672852 1.13818
0.674805 1.14176
0.676758 0.610304
0.678711 0.738816
0.680664 1.03936
0.682617 1.16378
0.68457 1.18682
0.686523 0.969216
0.688477 0.909824
0.69043 0.950272
0.692383 1.27181
0.694336 1.08442
0.696289 1.20525
0.698242 0.94208
0.700195 0.797696
0.702148 0.750592
0.704102 0.80896
0.706055 0.754176
0.708008 1.04602
0.709961 1.10182
0.711914 1.07776
0.713867 1.05216
0.71582 1.23443
0.717773 1.11923
0.719727 1.14842
0.72168 1.10643
0.723633 1.08646
0.725586 1.11155
0.727539 0.78592
0.729492 0.228352
0.731445 0.117248
0.733398 0.355328
0.735352 1.09158
0.737305 1.10848
0.739258 1.12998
0.741211 1.18886
0.743164 1.10899
0.745117 0.960512
0.74707 1.20166
0.749023 1.1305
0.750977 1.16736
0.75293 0.87552
0.754883 1.01018
0.756836 1.1136
0.758789 1.07725
0.760742 1.09107
0.762695 1.00352
0.764648 0.98816
0.766602 1.08954
0.768555 1.22624
0.770508 1.08544
0.772461 0.91392
0.774414 0.870912
0.776367 1.10899
0.77832 0.950272
0.780273 1.16326
0.782227 0.88832
0.78418 0.795648
0.786133 0.883712
0.788086 1.19296
0.790039 1.09466
0.791992 0.812544
0.793945 1.02758
0.795898 0.620544
0.797852 1.03322
0.799805 1.24109
0.801758 1.01837
0.803711 0.93952
0.805664 1.22982
0.807617 1.18016
0.80957 1.17197
0.811523 1.00045
0.813477 1.02502
0.81543 0.996864
0.817383 1.02093
0.819336 0.956416
0.821289 0.96
0.823242 0.513024
0.825195 1.00301
0.827148 0.93952
0.829102 0.955392
0.831055 0.996352
0.833008 0.997376
0.834961 1.09568
0.836914 1.01888
0.838867 0.874496
0.84082 0.54272
0.842773 0.04864
0.844727 0.790016
0.84668 0.728576
0.848633 0.43008
0.850586 0.957952
0.852539 0.772096
0.854492 1.15763
0.856445 0.979968
0.858398 0.7808
0.860352 0.7936
0.862305 1.08851
0.864258 1.11155
0.866211 0.868352
0.868164 1.17606
0.870117 1.04806
0.87207 1.09414
0.874023 0.908288
0.875977 0.956928
0.87793 1.11053
0.879883 0.910336
0.881836 1.23546
0.883789 0.989696
0.885742 0.9856
0.887695 1.20627
0.889648 1.12486
0.891602 1.14125
0.893555 1.05114
0.895508 1.10285
0.897461 1.05882
0.899414 1.08134
0.901367 1.18118
0.90332 0.808448
0.905273 1.02144
0.907227 1.08954
0.90918 1.23699
0.911133 1.10285
0.913086 0.832512
0.915039 0.93952
0.916992 1.12947
0.918945 1.16429
0.920898 1.25901
0.922852 1.05728
0.924805 0.783872
0.926758 1.12128
0.928711 1.05626
0.930664 1.09926
0.932617 0.944128
0.93457 1.09517
0.936523 1.06189
0.938477 1.23597
0.94043 1.1945
0.942383 1.12538
0.944336 1.20474
0.946289 1.17555
0.948242 1.02042
0.950195 1.13254
0.952148 1.10336
0.954102 1.05011
0.956055 1.18477
0.958008 1.24672
0.959961 1.09107
0.961914 1.04448
0.963867 1.17555
0.96582 1.03117
0.967773 1.04397
0.969727 1.1648
0.97168 1.11053
0.973633 1.17862
0.975586 1.16173
0.977539 1.02963
0.979492 0.827392
0.981445 1.01939
0.983398 1.04653
0.985352 1.09005
0.987305 1.07981
0.989258 1.05779
0.991211 1.10797
0.993164 1.13357
0.995117 1.16378
0.99707 1.06189
0.999023 1.02195


==> data/min-2-1M-00-positions-1-xmax-64-bins.dat <==
0.0078125 1.05101
0.0234375 1.06176
0.0390625 1.1152
0.0546875 1.15629
0.0703125 1.01894
0.0859375 1.02496
0.101562 1.0679
0.117188 1.06867
0.132812 1.13427
0.148438 1.04218
0.164062 1.06496
0.179688 0.946368
0.195312 1.0032
0.210938 1.09248
0.226562 1.01978
0.242188 1.0087
0.257812 1.00653
0.273438 0.884352
0.289062 0.925632
0.304688 0.860544
0.320312 1.03552
0.335938 1.07827
0.351562 1.07085
0.367188 0.88768
0.382812 1.0752
0.398438 1.07309
0.414062 1.07418
0.429688 0.93088
0.445312 1.02342
0.460938 0.830016
0.476562 0.890048
0.492188 0.9952
0.507812 0.840576
0.523438 0.560064
0.539062 0.498624
0.554688 1.00621
0.570312 1.1008
0.585938 1.02528
0.601562 0.966464
0.617188 0.974336
0.632812 1.10214
0.648438 1.1161
0.664062 1.07808
0.679688 0.998528
0.695312 0.988992
0.710938 1.02432
0.726562 0.742464
0.742188 1.11507
0.757812 1.04083
0.773438 1.05107
0.789062 0.914496
0.804688 1.10182
0.820312 0.926848
0.835938 0.816192
0.851562 0.82464
0.867188 1.01107
0.882812 1.06496
0.898438 1.05581
0.914062 1.09427
0.929688 1.02739
0.945312 1.14906
0.960938 1.10848
0.976562 1.06733
0.992188 1.0896


==> data/min-5-1G-00-intervals-4-xmax-1024-bins.dat <==
0.00195312 3.61686
0.00585938 3.54632
0.00976562 3.47504
0.0136719 3.40958
0.0175781 3.34129
0.0214844 3.2785
0.0253906 3.21771
0.0292969 3.15385
0.0332031 3.09387
0.0371094 3.03463
0.0410156 2.97463
0.0449219 2.91871
0.0488281 2.86237
0.0527344 2.80723
0.0566406 2.75393
0.0605469 2.7024
0.0644531 2.65007
0.0683594 2.60249
0.0722656 2.55172
0.0761719 2.5031
0.0800781 2.4589
0.0839844 2.41383
0.0878906 2.36718
0.0917969 2.32287
0.0957031 2.27996
0.0996094 2.23877
0.103516 2.1972
0.107422 2.15889
0.111328 2.11969
0.115234 2.08053
0.119141 2.04267
0.123047 2.00551
0.126953 1.96947
0.130859 1.9345
0.134766 1.89954
0.138672 1.86631
0.142578 1.83508
0.146484 1.80218
0.150391 1.77048
0.154297 1.7397
0.158203 1.71008
0.162109 1.6795
0.166016 1.65177
0.169922 1.6225
0.173828 1.59488
0.177734 1.56746
0.181641 1.54029
0.185547 1.5153
0.189453 1.49116
0.193359 1.46587
0.197266 1.44047
0.201172 1.417
0.205078 1.39412
0.208984 1.37105
0.212891 1.34964
0.216797 1.32642
0.220703 1.30504
0.224609 1.2846
0.228516 1.26364
0.232422 1.24419
0.236328 1.22393
0.240234 1.2055
0.244141 1.18585
0.248047 1.16778
0.251953 1.15006
0.255859 1.13147
0.259766 1.11379
0.263672 1.09791
0.267578 1.08117
0.271484 1.06311
0.275391 1.04826
0.279297 1.03141
0.283203 1.01749
0.287109 1.00265
0.291016 0.987755
0.294922 0.972037
0.298828 0.958003
0.302734 0.943176
0.306641 0.930068
0.310547 0.916591
0.314453 0.903582
0.318359 0.890869
0.322266 0.87778
0.326172 0.865569
0.330078 0.85283
0.333984 0.841339
0.337891 0.828673
0.341797 0.818305
0.345703 0.807465
0.349609 0.795712
0.353516 0.784524
0.357422 0.774085
0.361328 0.763135
0.365234 0.753053
0.369141 0.742317
0.373047 0.733081
0.376953 0.723143
0.380859 0.713822
0.384766 0.703945
0.388672 0.694893
0.392578 0.685986
0.396484 0.677193
0.400391 0.667643
0.404297 0.659955
0.408203 0.651389
0.412109 0.642694
0.416016 0.635554
0.419922 0.625992
0.423828 0.618784
0.427734 0.61045
0.431641 0.602874
0.435547 0.595862
0.439453 0.588267
0.443359 0.580872
0.447266 0.574217
0.451172 0.566529
0.455078 0.559824
0.458984 0.55337
0.462891 0.546399
0.466797 0.539393
0.470703 0.533177
0.474609 0.527646
0.478516 0.52076
0.482422 0.514524
0.486328 0.508697
0.490234 0.501965
0.494141 0.496128
0.498047 0.490793
0.501953 0.485188
0.505859 0.479681
0.509766 0.474734
0.513672 0.468919
0.517578 0.463897
0.521484 0.458405
0.525391 0.453056
0.529297 0.448406
0.533203 0.442896
0.537109 0.437685
0.541016 0.432938
0.544922 0.427909
0.548828 0.424019
0.552734 0.419181
0.556641 0.414707
0.560547 0.409968
0.564453 0.406064
0.568359 0.401263
0.572266 0.397024
0.576172 0.392392
0.580078 0.388591
0.583984 0.384519
0.587891 0.379943
0.591797 0.375675
0.595703 0.372643
0.599609 0.368557
0.603516 0.364646
0.607422 0.360897
0.611328 0.356629
0.615234 0.35335
0.619141 0.35
0.623047 0.346408
0.626953 0.342694
0.630859 0.339276
0.634766 0.336081
0.638672 0.332652
0.642578 0.329533
0.646484 0.325634
0.650391 0.3231
0.654297 0.319713
0.658203 0.316786
0.662109 0.313382
0.666016 0.310697
0.669922 0.307332
0.673828 0.304319
0.677734 0.301544
0.681641 0.29813
0.685547 0.296255
0.689453 0.29263
0.693359 0.289951
0.697266 0.287363
0.701172 0.284366
0.705078 0.28211
0.708984 0.278966
0.712891 0.276805
0.716797 0.274445
0.720703 0.27171
0.724609 0.269376
0.728516 0.266832
0.732422 0.264487
0.736328 0.261619
0.740234 0.259647
0.744141 0.25693
0.748047 0.254943
0.751953 0.25257
0.755859 0.250545
0.759766 0.248211
0.763672 0.245777
0.767578 0.243267
0.771484 0.241106
0.775391 0.239235
0.779297 0.237262
0.783203 0.23554
0.787109 0.233562
0.791016 0.231135
0.794922 0.228939
0.798828 0.226938
0.802734 0.22539
0.806641 0.223046
0.810547 0.221284
0.814453 0.219607
0.818359 0.217243
0.822266 0.215508
0.826172 0.2139
0.830078 0.21223
0.833984 0.210351
0.837891 0.208898
0.841797 0.206653
0.845703 0.205061
0.849609 0.2033
0.853516 0.201979
0.857422 0.200133
0.861328 0.198854
0.865234 0.197132
0.869141 0.195752
0.873047 0.194179
0.876953 0.192543
0.880859 0.190832
0.884766 0.189311
0.888672 0.187511
0.892578 0.186209
0.896484 0.18472
0.900391 0.182931
0.904297 0.181559
0.908203 0.180365
0.912109 0.178852
0.916016 0.17764
0.919922 0.176245
0.923828 0.174512
0.927734 0.17346
0.931641 0.17212
0.935547 0.17086
0.939453 0.169926
0.943359 0.167985
0.947266 0.167035
0.951172 0.165202
0.955078 0.164502
0.958984 0.163421
0.962891 0.161694
0.966797 0.160769
0.970703 0.159585
0.974609 0.158403
0.978516 0.157501
0.982422 0.155855
0.986328 0.155061
0.990234 0.153602
0.994141 0.152353
0.998047 0.151473
1.00195 0.150791
1.00586 0.149826
1.00977 0.147949
1.01367 0.147344
1.01758 0.146832
1.02148 0.144656
1.02539 0.144162
1.0293 0.142926
1.0332 0.142173
1.03711 0.141411
1.04102 0.139933
1.04492 0.138538
1.04883 0.138039
1.05273 0.137089
1.05664 0.135978
1.06055 0.134651
1.06445 0.134265
1.06836 0.13324
1.07227 0.132163
1.07617 0.131648
1.08008 0.130831
1.08398 0.12939
1.08789 0.129086
1.0918 0.127453
1.0957 0.127283
1.09961 0.126148
1.10352 0.125358
1.10742 0.124627
1.11133 0.123612
1.11523 0.122624
1.11914 0.121875
1.12305 0.121166
1.12695 0.120732
1.13086 0.119742
1.13477 0.118513
1.13867 0.118106
1.14258 0.11771
1.14648 0.11661
1.15039 0.116015
1.1543 0.114828
1.1582 0.114249
1.16211 0.113604
1.16602 0.112963
1.16992 0.112174
1.17383 0.111518
1.17773 0.110405
1.18164 0.109796
1.18555 0.108976
1.18945 0.108636
1.19336 0.107987
1.19727 0.106685
1.20117 0.106549
1.20508 0.105594
1.20898 0.104873
1.21289 0.10453
1.2168 0.103703
1.2207 0.103286
1.22461 0.102783
1.22852 0.101728
1.23242 0.101228
1.23633 0.100772
1.24023 0.100005
1.24414 0.0992259
1.24805 0.0986002
1.25195 0.0982477
1.25586 0.0977475
1.25977 0.0969871
1.26367 0.0964644
1.26758 0.0959462
1.27148 0.0949993
1.27539 0.0948549
1.2793 0.0939041
1.2832 0.0937713
1.28711 0.0931466
1.29102 0.0925535
1.29492 0.0919516
1.29883 0.0914301
1.30273 0.0905344
1.30664 0.0905011
1.31055 0.0892762
1.31445 0.0891758
1.31836 0.0886605
1.32227 0.088288
1.32617 0.0874737
1.33008 0.0873032
1.33398 0.0861934
1.33789 0.0862354
1.3418 0.0853962
1.3457 0.0852137
1.34961 0.0847345
1.35352 0.0840742
1.35742 0.0838129
1.36133 0.0832991
1.36523 0.0825892
1.36914 0.0824771
1.37305 0.0814523
1.37695 0.0817137
1.38086 0.0813755
1.38477 0.0801917
1.38867 0.0800182
1.39258 0.0798748
1.39648 0.0790602
1.40039 0.078762
1.4043 0.0778243
1.4082 0.0777132
1.41211 0.0774651
1.41602 0.0765832
1.41992 0.0766021
1.42383 0.076297
1.42773 0.0755981
1.43164 0.0750907
1.43555 0.0746455
1.43945 0.0742653
1.44336 0.0741891
1.44727 0.0738363
1.45117 0.0733919
1.45508 0.0730808
1.45898 0.0723625
1.46289 0.0721544
1.4668 0.0715469
1.4707 0.071467
1.47461 0.0710787
1.47852 0.0703114
1.48242 0.0701768
1.48633 0.0699553
1.49023 0.0693571
1.49414 0.0693292
1.49805 0.0685855
1.50195 0.0685576
1.50586 0.0680287
1.50977 0.0673736
1.51367 0.0674506
1.51758 0.0671526
1.52148 0.0665318
1.52539 0.066377
1.5293 0.0657426
1.5332 0.0657682
1.53711 0.0652396
1.54102 0.0648102
1.54492 0.064726
1.54883 0.0644549
1.55273 0.0637745
1.55664 0.0634207
1.56055 0.0631237
1.56445 0.0630602
1.56836 0.0624883
1.57227 0.0621727
1.57617 0.0621553
1.58008 0.0617853
1.58398 0.0613737
1.58789 0.0609226
1.5918 0.0605691
1.5957 0.060459
1.59961 0.0602954
1.60352 0.0597448
1.60742 0.0595599
1.61133 0.059412
1.61523 0.0592671
1.61914 0.058815
1.62305 0.0583017
1.62695 0.0583619
1.63086 0.0578683
1.63477 0.0573993
1.63867 0.0575452
1.64258 0.0569656
1.64648 0.0566994
1.65039 0.0564764
1.6543 0.0562755
1.6582 0.0560929
1.66211 0.0557123
1.66602 0.0553833
1.66992 0.0551186
1.67383 0.0549885
1.67773 0.054559
1.68164 0.0545298
1.68555 0.0538936
1.68945 0.05389
1.69336 0.053847
1.69727 0.0533051
1.70117 0.0529452
1.70508 0.0528146
1.70898 0.0523564
1.71289 0.0525478
1.7168 0.0520635
1.7207 0.0519416
1.72461 0.0515955
1.72852 0.0513828
1.73242 0.051148
1.73633 0.050699
1.74023 0.0507679
1.74414 0.0503293
1.74805 0.050218
1.75195 0.0499131
1.75586 0.0499233
1.75977 0.0495337
1.76367 0.049366
1.76758 0.0493673
1.77148 0.0487002
1.77539 0.0487578
1.7793 0.0484193
1.7832 0.0482655
1.78711 0.0479424
1.79102 0.0476431
1.79492 0.0475638
1.79883 0.047286
1.80273 0.0469847
1.80664 0.0470405
1.81055 0.0467372
1.81445 0.0465252
1.81836 0.046369
1.82227 0.045867
1.82617 0.0459418
1.83008 0.0457687
1.83398 0.0455956
1.83789 0.0454797
1.8418 0.0450263
1.8457 0.0449267
1.84961 0.0446162
1.85352 0.0443118
1.85742 0.0443031
1.86133 0.0442263
1.86523 0.0437007
1.86914 0.0438205
1.87305 0.0435121
1.87695 0.0432538
1.88086 0.0431757
1.88477 0.0431342
1.88867 0.0428669
1.89258 0.0427144
1.89648 0.0423063
1.90039 0.0424246
1.9043 0.0419924
1.9082 0.0419884
1.91211 0.0417751
1.91602 0.0415022
1.91992 0.041344
1.92383 0.041239
1.92773 0.0411594
1.93164 0.041025
1.93555 0.0403991
1.93945 0.0405821
1.94336 0.0404559
1.94727 0.0400192
1.95117 0.039905
1.95508 0.0400179
1.95898 0.0396365
1.96289 0.0395169
1.9668 0.0391212
1.9707 0.0391716
1.97461 0.03923
1.97852 0.0388736
1.98242 0.0388024
1.98633 0.0386324
1.99023 0.0381683
1.99414 0.0382892
1.99805 0.0379697
2.00195 0.037942
2.00586 0.0378609
2.00977 0.0373827
2.01367 0.0373778
2.01758 0.0374446
2.02148 0.0371026
2.02539 0.0369884
2.0293 0.0367864
2.0332 0.0367539
2.03711 0.0364119
2.04102 0.0364611
2.04492 0.036247
2.04883 0.0361405
2.05273 0.0358892
2.05664 0.0359286
2.06055 0.035573
2.06445 0.0357696
2.06836 0.035479
2.07227 0.0350973
2.07617 0.0351119
2.08008 0.0349376
2.08398 0.0347528
2.08789 0.0347827
2.0918 0.0345582
2.0957 0.0344535
2.09961 0.0343578
2.10352 0.0341048
2.10742 0.0339914
2.11133 0.0338885
2.11523 0.0338975
2.11914 0.0336425
2.12305 0.0334223
2.12695 0.0335299
2.13086 0.0333955
2.13477 0.0330529
2.13867 0.0329452
2.14258 0.0330404
2.14648 0.0326853
2.15039 0.0327585
2.1543 0.0324247
2.1582 0.0324777
2.16211 0.0323162
2.16602 0.0320676
2.16992 0.0318973
2.17383 0.0317681
2.17773 0.0317248
2.18164 0.031637
2.18555 0.0313789
2.18945 0.0315261
2.19336 0.0312353
2.19727 0.0310213
2.20117 0.0311058
2.20508 0.0309985
2.20898 0.0308365
2.21289 0.0308457
2.2168 0.0306122
2.2207 0.030722
2.22461 0.0304466
2.22852 0.0300762
2.23242 0.0300769
2.23633 0.0301494
2.24023 0.0298703
2.24414 0.0298808
2.24805 0.0296397
2.25195 0.0295601
2.25586 0.029705
2.25977 0.0293176
2.26367 0.0293745
2.26758 0.0291282
2.27148 0.0290839
2.27539 0.0290391
2.2793 0.0287498
2.2832 0.0287882
2.28711 0.028609
2.29102 0.0285635
2.29492 0.0284152
2.29883 0.0283704
2.30273 0.0283154
2.30664 0.0283507
2.31055 0.0279598
2.31445 0.02813
2.31836 0.0279956
2.32227 0.0277601
2.32617 0.027796
2.33008 0.0275866
2.33398 0.0274135
2.33789 0.0272607
2.3418 0.0271795
2.3457 0.0273318
2.34961 0.0270659
2.35352 0.0269855
2.35742 0.0269998
2.36133 0.0270618
2.36523 0.0265521
2.36914 0.0265782
2.37305 0.0264573
2.37695 0.026401
2.38086 0.0265149
2.38477 0.0261343
2.38867 0.0262674
2.39258 0.0261279
2.39648 0.0259018
2.40039 0.0260004
2.4043 0.0256607
2.4082 0.025642
2.41211 0.0256172
2.41602 0.0254758
2.41992 0.0254996
2.42383 0.0255242
2.42773 0.0252588
2.43164 0.0252826
2.43555 0.0252605
2.43945 0.0250376
2.44336 0.0248791
2.44727 0.0248648
2.45117 0.0247388
2.45508 0.0247414
2.45898 0.0245496
2.46289 0.0244703
2.4668 0.0244175
2.4707 0.0244483
2.47461 0.0243123
2.47852 0.0241536
2.48242 0.0240348
2.48633 0.0239416
2.49023 0.0238487
2.49414 0.0240428
2.49805 0.0236879
2.50195 0.0236685
2.50586 0.0236572
2.50977 0.0234834
2.51367 0.0235244
2.51758 0.0233321
2.52148 0.0233068
2.52539 0.023244
2.5293 0.0232466
2.5332 0.0231767
2.53711 0.0230072
2.54102 0.0230167
2.54492 0.022783
2.54883 0.0227789
2.55273 0.0226225
2.55664 0.0226788
2.56055 0.0224602
2.56445 0.0224722
2.56836 0.022494
2.57227 0.0223347
2.57617 0.02227
2.58008 0.0223432
2.58398 0.0221978
2.58789 0.021974
2.5918 0.02208
2.5957 0.0218931
2.59961 0.0217572
2.60352 0.0217249
2.60742 0.0217009
2.61133 0.0216635
2.61523 0.0215357
2.61914 0.0214582
2.62305 0.0215332
2.62695 0.0212844
2.63086 0.021334
2.63477 0.0211459
2.63867 0.0212416
2.64258 0.0210906
2.64648 0.0209772
2.65039 0.0210322
2.6543 0.0208635
2.6582 0.0209508
2.66211 0.0207928
2.66602 0.0207117
2.66992 0.0208691
2.67383 0.0205957
2.67773 0.0205297
2.68164 0.0203843
2.68555 0.0204288
2.68945 0.0203653
2.69336 0.0202729
2.69727 0.0202883
2.70117 0.020084
2.70508 0.0201981
2.70898 0.0200643
2.71289 0.0199775
2.7168 0.0198477
2.7207 0.01986
2.72461 0.0197704
2.72852 0.019735
2.73242 0.0197263
2.73633 0.019637
2.74023 0.0196275
2.74414 0.0196101
2.74805 0.0193981
2.75195 0.0194222
2.75586 0.019156
2.75977 0.0191813
2.76367 0.0192689
2.76758 0.0191273
2.77148 0.0190781
2.77539 0.0189727
2.7793 0.0189156
2.7832 0.0188923
2.78711 0.0187653
2.79102 0.0188475
2.79492 0.0187914
2.79883 0.0185866
2.80273 0.0186081
2.80664 0.0185311
2.81055 0.0183337
2.81445 0.0184476
2.81836 0.0184986
2.82227 0.0182776
2.82617 0.0182408
2.83008 0.0182899
2.83398 0.0181294
2.83789 0.0180644
2.8418 0.0179689
2.8457 0.0180964
2.84961 0.0179402
2.85352 0.0178524
2.85742 0.0178993
2.86133 0.0178388
2.86523 0.0176466
2.86914 0.0175939
2.87305 0.0175112
2.87695 0.0176289
2.88086 0.0175608
2.88477 0.0174979
2.88867 0.0174126
2.89258 0.0174804
2.89648 0.0173235
2.90039 0.0172782
2.9043 0.0172598
2.9082 0.0172511
2.91211 0.0170911
2.91602 0.0170048
2.91992 0.0171825
2.92383 0.0170281
2.92773 0.0169628
2.93164 0.0169439
2.93555 0.0168666
2.93945 0.0168596
2.94336 0.0166625
2.94727 0.0165391
2.95117 0.0167153
2.95508 0.0166149
2.95898 0.0166205
2.96289 0.0165763
2.9668 0.0164357
2.9707 0.0164288
2.97461 0.0163315
2.97852 0.0162184
2.98242 0.0162696
2.98633 0.0161702
2.99023 0.0161175
2.99414 0.0162189
2.99805 0.0161231
3.00195 0.015966
3.00586 0.0159805
3.00977 0.015838
3.01367 0.0159045
3.01758 0.0158415
3.02148 0.0158167
3.02539 0.0158856
3.0293 0.0157568
3.0332 0.0157036
3.03711 0.0156237
3.04102 0.0156114
3.04492 0.0156288
3.04883 0.0154808
3.05273 0.0154435
3.05664 0.0154071
3.06055 0.015457
3.06445 0.015202
3.06836 0.0153339
3.07227 0.015198
3.07617 0.0151933
3.08008 0.0152499
3.08398 0.0151173
3.08789 0.0152033
3.0918 0.015084
3.0957 0.0150776
3.09961 0.0149368
3.10352 0.0150451
3.10742 0.0149775
3.11133 0.0149389
3.11523 0.0147018
3.11914 0.0148342
3.12305 0.0147013
3.12695 0.0147712
3.13086 0.0147807
3.13477 0.0147116
3.13867 0.0146015
3.14258 0.0145631
3.14648 0.0145157
3.15039 0.0144169
3.1543 0.0144817
3.1582 0.01442
3.16211 0.0143224
3.16602 0.0142341
3.16992 0.0142938
3.17383 0.0142991
3.17773 0.0141404
3.18164 0.0142804
3.18555 0.0141174
3.18945 0.0140442
3.19336 0.0140539
3.19727 0.0138921
3.20117 0.0139863
3.20508 0.0140408
3.20898 0.0138161
3.21289 0.0138586
3.2168 0.0138427
3.2207 0.0138135
3.22461 0.0138509
3.22852 0.0136865
3.23242 0.013695
3.23633 0.0135608
3.24023 0.0136241
3.24414 0.0136581
3.24805 0.0134303
3.25195 0.0134932
3.25586 0.0135432
3.25977 0.0135657
3.26367 0.0135132
3.26758 0.0134088
3.27148 0.0133425
3.27539 0.0133025
3.2793 0.0132119
3.2832 0.0133025
3.28711 0.013214
3.29102 0.0131983
3.29492 0.0131272
3.29883 0.0130808
3.30273 0.0130481
3.30664 0.0131566
3.31055 0.0129777
3.31445 0.012937
3.31836 0.012907
3.32227 0.0127962
3.32617 0.0128573
3.33008 0.0127931
3.33398 0.0127839
3.33789 0.0127954
3.3418 0.0127032
3.3457 0.012737
3.34961 0.012705
3.35352 0.0125478
3.35742 0.0126157
3.36133 0.0126054
3.36523 0.0125199
3.36914 0.0125059
3.37305 0.0125256
3.37695 0.0124237
3.38086 0.0123085
3.38477 0.0124677
3.38867 0.0123676
3.39258 0.0124541
3.39648 0.0122573
3.40039 0.0123451
3.4043 0.012266
3.4082 0.0122522
3.41211 0.012256
3.41602 0.0120701
3.41992 0.012085
3.42383 0.0120671
3.42773 0.0120138
3.43164 0.0120195
3.43555 0.0119649
3.43945 0.012032
3.44336 0.0119565
3.44727 0.0117924
3.45117 0.011925
3.45508 0.0118764
3.45898 0.0118136
3.46289 0.0118592
3.4668 0.0117706
3.4707 0.0117363
3.47461 0.0116595
3.47852 0.0116623
3.48242 0.0115914
3.48633 0.0116721
3.49023 0.0115446
3.49414 0.0115279
3.49805 0.0114363
3.50195 0.0115272
3.50586 0.0114652
3.50977 0.0114368
3.51367 0.011455
3.51758 0.0113966
3.52148 0.0113334
3.52539 0.0113027
3.5293 0.0112957
3.5332 0.0112824
3.53711 0.0112852
3.54102 0.0111665
3.54492 0.0112279
3.54883 0.0112064
3.55273 0.0111823
3.55664 0.0111713
3.56055 0.0110049
3.56445 0.0110106
3.56836 0.0110764
3.57227 0.0110108
3.57617 0.0110249
3.58008 0.0109363
3.58398 0.01087
3.58789 0.0109606
3.5918 0.0107779
3.5957 0.0108938
3.59961 0.0107679
3.60352 0.0108265
3.60742 0.0108201
3.61133 0.0108058
3.61523 0.0107333
3.61914 0.0107497
3.62305 0.0106045
3.62695 0.0106911
3.63086 0.0106888
3.63477 0.0105812
3.63867 0.0105372
3.64258 0.0105841
3.64648 0.0104804
3.65039 0.010571
3.6543 0.0104097
3.6582 0.0104476
3.66211 0.010497
3.66602 0.0104228
3.66992 0.0103127
3.67383 0.0103826
3.67773 0.0103089
3.68164 0.0103191
3.68555 0.0104131
3.68945 0.0102602
3.69336 0.0102085
3.69727 0.0102856
3.70117 0.0102016
3.70508 0.0101755
3.70898 0.0101089
3.71289 0.0102316
3.7168 0.0100052
3.7207 0.0101084
3.72461 0.0100605
3.72852 0.00991155
3.73242 0.00998426
3.73633 0.0100454
3.74023 0.00999962
3.74414 0.00982579
3.74805 0.00990234
3.75195 0.00986906
3.75586 0.00991488
3.75977 0.00981939
3.76367 0.00988442
3.76758 0.00984499
3.77148 0.00980557
3.77539 0.00986419
3.7793 0.0098007
3.7832 0.00975462
3.78711 0.00969395
3.79102 0.00975283
3.79492 0.0097536
3.79883 0.00970726
3.80273 0.0096064
3.80664 0.00961331
3.81055 0.00957184
3.81445 0.00949018
3.81836 0.00949376
3.82227 0.0094999
3.82617 0.00944384
3.83008 0.00940186
3.83398 0.00940186
3.83789 0.00952269
3.8418 0.0093143
3.8457 0.00947405
3.84961 0.00934656
3.85352 0.0093056
3.85742 0.00927386
3.86133 0.00925133
3.86523 0.00925235
3.86914 0.00925082
3.87305 0.00920294
3.87695 0.00920653
3.88086 0.00920474
3.88477 0.00920755
3.88867 0.00924083
3.89258 0.00915456
3.89648 0.00908416
3.90039 0.0091223
3.9043 0.0090391
3.9082 0.00913203
3.91211 0.00918733
3.91602 0.0090199
3.91992 0.00898253
3.92383 0.00906266
3.92773 0.00886912
3.93164 0.00898074
3.93555 0.0088727
3.93945 0.0088768
3.94336 0.00888678
3.94727 0.00882202
3.95117 0.00883072
3.95508 0.0088919
3.95898 0.00877363
3.96289 0.00880666
3.9668 0.00874086
3.9707 0.00880794
3.97461 0.00878029
3.97852 0.00882074
3.98242 0.00870784
3.98633 0.00863949
3.99023 0.00865766
3.99414 0.00858496
3.99805 0.00865869


==> data/min-5-1G-00-intervals-4-xmax-128-bins.dat <==
0.015625 3.3799
0.046875 2.89347
0.078125 2.48377
0.109375 2.1404
0.140625 1.85216
0.171875 1.61022
0.203125 1.40697
0.234375 1.23507
0.265625 1.08965
0.296875 0.96597
0.328125 0.859868
0.359375 0.769172
0.390625 0.690823
0.421875 0.62295
0.453125 0.563609
0.484375 0.511711
0.515625 0.466536
0.546875 0.426163
0.578125 0.390684
0.609375 0.359141
0.640625 0.331085
0.671875 0.306056
0.703125 0.28333
0.734375 0.263193
0.765625 0.244747
0.796875 0.228229
0.828125 0.213049
0.859375 0.199549
0.890625 0.186952
0.921875 0.175507
0.953125 0.165067
0.984375 0.155479
1.01562 0.146811
1.04688 0.138476
1.07812 0.131009
1.10938 0.124087
1.14062 0.117782
1.17188 0.111711
1.20312 0.10607
1.23438 0.100954
1.26562 0.0961439
1.29688 0.0916456
1.32812 0.0873408
1.35938 0.0834566
1.39062 0.0798525
1.42188 0.0762493
1.45312 0.0731034
1.48438 0.0700326
1.51562 0.0671518
1.54688 0.0644147
1.57812 0.0618159
1.60938 0.0594819
1.64062 0.0571989
1.67188 0.0550348
1.70312 0.0529712
1.73438 0.0510103
1.76562 0.0492476
1.79688 0.0474329
1.82812 0.0458217
1.85938 0.0441772
1.89062 0.0427335
1.92188 0.041304
1.95312 0.0399068
1.98438 0.0386421
2.01562 0.0373607
2.04688 0.0361756
2.07812 0.0350612
2.10938 0.0339698
2.14062 0.032979
2.17188 0.0319084
2.20312 0.0310227
2.23438 0.0301077
2.26562 0.0292448
2.29688 0.0284215
2.32812 0.0276403
2.35938 0.026879
2.39062 0.026126
2.42188 0.0254451
2.45312 0.0247124
2.48438 0.0240588
2.51562 0.0234329
2.54688 0.0228155
2.57812 0.0222707
2.60938 0.0216583
2.64062 0.0211212
2.67188 0.0206579
2.70312 0.0201372
2.73438 0.0196706
2.76562 0.0191403
2.79688 0.0186695
2.82812 0.0182396
2.85938 0.0177973
2.89062 0.0174303
2.92188 0.0170413
2.95312 0.016628
2.98438 0.0162348
3.01562 0.0158737
3.04688 0.0155445
3.07812 0.0151977
3.10938 0.0149017
3.14062 0.0146053
3.17188 0.0142635
3.20312 0.0139418
3.23438 0.0136649
3.26562 0.0134226
3.29688 0.0131381
3.32812 0.0128216
3.35938 0.0125953
3.39062 0.0123612
3.42188 0.0120911
3.45312 0.0118782
3.48438 0.0116038
3.51562 0.0114016
3.54688 0.0111909
3.57812 0.0109584
3.60938 0.0107752
3.64062 0.0105679
3.67188 0.010388
3.70312 0.0101846
3.73438 0.00997974
3.76562 0.0098504
3.79688 0.00968173
3.82812 0.00944605
3.85938 0.00929469
3.89062 0.00915747
3.92188 0.00901338
3.95312 0.00882867
3.98438 0.0087072


==> data/min-5-1G-00-intervals-4-xmax-256-bins.dat <==
0.0078125 3.51195
0.0234375 3.24784
0.0390625 3.00546
0.0546875 2.78148
0.0703125 2.57685
0.0859375 2.3907
0.101562 2.21871
0.117188 2.0621
0.132812 1.91746
0.148438 1.78686
0.164062 1.66596
0.179688 1.55448
0.195312 1.45362
0.210938 1.36031
0.226562 1.27437
0.242188 1.19577
0.257812 1.12331
0.273438 1.05599
0.289062 0.994981
0.304688 0.93696
0.320312 0.88445
0.335938 0.835287
0.351562 0.790447
0.367188 0.747897
0.382812 0.708951
0.398438 0.672694
0.414062 0.638907
0.429688 0.606992
0.445312 0.577471
0.460938 0.549746
0.476562 0.524027
0.492188 0.499396
0.507812 0.477131
0.523438 0.455941
0.539062 0.435357
0.554688 0.416969
0.570312 0.399186
0.585938 0.382182
0.601562 0.366686
0.617188 0.351597
0.632812 0.337676
0.648438 0.324495
0.664062 0.312049
0.679688 0.300062
0.695312 0.288578
0.710938 0.278081
0.726562 0.268101
0.742188 0.258285
0.757812 0.249276
0.773438 0.240218
0.789062 0.232294
0.804688 0.224164
0.820312 0.216565
0.835938 0.209533
0.851562 0.202618
0.867188 0.196479
0.882812 0.190049
0.898438 0.183855
0.914062 0.178276
0.929688 0.172738
0.945312 0.167537
0.960938 0.162596
0.976562 0.157836
0.992188 0.153122
1.00781 0.148977
1.02344 0.144644
1.03906 0.140514
1.05469 0.136439
1.07031 0.132829
1.08594 0.12919
1.10156 0.125854
1.11719 0.122319
1.13281 0.119273
1.14844 0.116291
1.16406 0.113247
1.17969 0.110174
1.19531 0.107464
1.21094 0.104675
1.22656 0.102256
1.24219 0.0996509
1.25781 0.0973617
1.27344 0.0949261
1.28906 0.0928557
1.30469 0.0904355
1.32031 0.0883995
1.33594 0.086282
1.35156 0.0844588
1.36719 0.0824544
1.38281 0.0808248
1.39844 0.0788803
1.41406 0.0770909
1.42969 0.0754078
1.44531 0.0739206
1.46094 0.0722861
1.47656 0.0707585
1.49219 0.0693068
1.50781 0.0678526
1.52344 0.066451
1.53906 0.065136
1.55469 0.0636934
1.57031 0.0624691
1.58594 0.0611627
1.60156 0.0600148
1.61719 0.0589489
1.63281 0.0577937
1.64844 0.0566042
1.66406 0.0555768
1.67969 0.0544927
1.69531 0.0534968
1.71094 0.0524456
1.72656 0.051517
1.74219 0.0505036
1.75781 0.049684
1.77344 0.0488111
1.78906 0.0478537
1.80469 0.0470121
1.82031 0.0461757
1.83594 0.0454676
1.85156 0.0445395
1.86719 0.0438149
1.88281 0.0431076
1.89844 0.0423594
1.91406 0.0416524
1.92969 0.0409556
1.94531 0.0402406
1.96094 0.0395731
1.97656 0.0390194
1.99219 0.0382649
2.00781 0.0376408
2.02344 0.0370805
2.03906 0.0364685
2.05469 0.0358828
2.07031 0.0353645
2.08594 0.0347578
2.10156 0.0342269
2.11719 0.0337127
2.13281 0.0332308
2.14844 0.0327272
2.16406 0.0321897
2.17969 0.0316272
2.19531 0.0312221
2.21094 0.0308232
2.22656 0.0303304
2.24219 0.0298851
2.25781 0.0294893
2.27344 0.0290003
2.28906 0.028594
2.30469 0.0282491
2.32031 0.0279204
2.33594 0.0273601
2.35156 0.0270957
2.36719 0.0266623
2.38281 0.0263294
2.39844 0.0259227
2.41406 0.0255587
2.42969 0.0253315
2.44531 0.0248801
2.46094 0.0245447
2.47656 0.0242372
2.49219 0.0238803
2.50781 0.0235834
2.52344 0.0232824
2.53906 0.0229959
2.55469 0.0226351
2.57031 0.0223927
2.58594 0.0221487
2.60156 0.021769
2.61719 0.0215476
2.63281 0.0212515
2.64844 0.0209908
2.66406 0.0208311
2.67969 0.0204846
2.69531 0.0202526
2.71094 0.0200219
2.72656 0.0197729
2.74219 0.0195682
2.75781 0.0192571
2.77344 0.0190234
2.78906 0.0188241
2.80469 0.0185149
2.82031 0.0183661
2.83594 0.0181132
2.85156 0.0179471
2.86719 0.0176476
2.88281 0.0175251
2.89844 0.0173355
2.91406 0.0171324
2.92969 0.0169503
2.94531 0.0166941
2.96094 0.0165619
2.97656 0.0163121
2.99219 0.0161574
3.00781 0.0159222
3.02344 0.0158252
3.03906 0.0156419
3.05469 0.0154471
3.07031 0.0152318
3.08594 0.0151636
3.10156 0.0150093
3.11719 0.014794
3.13281 0.0147162
3.14844 0.0144943
3.16406 0.0143176
3.17969 0.0142093
3.19531 0.0139941
3.21094 0.0138895
3.22656 0.0137615
3.24219 0.0135683
3.25781 0.0135288
3.27344 0.0133164
3.28906 0.0132105
3.30469 0.0130658
3.32031 0.0128744
3.33594 0.0127689
3.35156 0.0126514
3.36719 0.0125392
3.38281 0.0123919
3.39844 0.0123306
3.41406 0.0121658
3.42969 0.0120163
3.44531 0.0119265
3.46094 0.01183
3.47656 0.0116624
3.49219 0.0115452
3.50781 0.011471
3.52344 0.0113321
3.53906 0.0112405
3.55469 0.0111412
3.57031 0.0110307
3.58594 0.0108862
3.60156 0.0108271
3.61719 0.0107233
3.63281 0.0106246
3.64844 0.0105113
3.66406 0.01042
3.67969 0.0103559
3.69531 0.010239
3.71094 0.0101303
3.72656 0.0100162
3.74219 0.0099433
3.75781 0.00987194
3.77344 0.00982886
3.78906 0.00973875
3.80469 0.0096247
3.82031 0.00948192
3.83594 0.00941018
3.85156 0.00935002
3.86719 0.00923936
3.88281 0.00921491
3.89844 0.00910003
3.91406 0.00908045
3.92969 0.0089463
3.94531 0.00885408
3.96094 0.00880326
3.97656 0.0087792
3.99219 0.0086352


==> data/min-5-1G-00-intervals-4-xmax-32-bins.dat <==
0.0625 2.72439
0.1875 1.5261
0.3125 0.921165
0.4375 0.597273
0.5625 0.410631
0.6875 0.295916
0.8125 0.221393
0.9375 0.170751
1.0625 0.135096
1.1875 0.109129
1.3125 0.0896467
1.4375 0.0748095
1.5625 0.0632161
1.6875 0.0540538
1.8125 0.0466698
1.9375 0.0406466
2.0625 0.0356418
2.1875 0.0315045
2.3125 0.0280464
2.4375 0.0250856
2.5625 0.0225444
2.6875 0.0203967
2.8125 0.0184617
2.9375 0.0168336
3.0625 0.0153794
3.1875 0.0141189
3.3125 0.0129944
3.4375 0.0119836
3.5625 0.0110815
3.6875 0.0102801
3.8125 0.00956822
3.9375 0.00892668


==> data/min-5-1G-00-intervals-4-xmax-512-bins.dat <==
0.00390625 3.58159
0.0117188 3.44231
0.0195312 3.3099
0.0273438 3.18578
0.0351562 3.06425
0.0429688 2.94667
0.0507812 2.8348
0.0585938 2.72816
0.0664062 2.62628
0.0742188 2.52741
0.0820312 2.43636
0.0898438 2.34503
0.0976562 2.25937
0.105469 2.17804
0.113281 2.10011
0.121094 2.02409
0.128906 1.95199
0.136719 1.88293
0.144531 1.81863
0.152344 1.75509
0.160156 1.69479
0.167969 1.63713
0.175781 1.58117
0.183594 1.52779
0.191406 1.47851
0.199219 1.42873
0.207031 1.38258
0.214844 1.33803
0.222656 1.29482
0.230469 1.25391
0.238281 1.21472
0.246094 1.17682
0.253906 1.14076
0.261719 1.10585
0.269531 1.07214
0.277344 1.03984
0.285156 1.01007
0.292969 0.979896
0.300781 0.950589
0.308594 0.92333
0.316406 0.897225
0.324219 0.871674
0.332031 0.847084
0.339844 0.823489
0.347656 0.801588
0.355469 0.779305
0.363281 0.758094
0.371094 0.737699
0.378906 0.718483
0.386719 0.699419
0.394531 0.68159
0.402344 0.663799
0.410156 0.647041
0.417969 0.630773
0.425781 0.614617
0.433594 0.599368
0.441406 0.58457
0.449219 0.570373
0.457031 0.556597
0.464844 0.542896
0.472656 0.530412
0.480469 0.517642
0.488281 0.505331
0.496094 0.493461
0.503906 0.482435
0.511719 0.471827
0.519531 0.461151
0.527344 0.450731
0.535156 0.44029
0.542969 0.430423
0.550781 0.4216
0.558594 0.412338
0.566406 0.403664
0.574219 0.394708
0.582031 0.386555
0.589844 0.377809
0.597656 0.3706
0.605469 0.362772
0.613281 0.354989
0.621094 0.348204
0.628906 0.340985
0.636719 0.334366
0.644531 0.327584
0.652344 0.321406
0.660156 0.315084
0.667969 0.309015
0.675781 0.302932
0.683594 0.297193
0.691406 0.291291
0.699219 0.285865
0.707031 0.280538
0.714844 0.275625
0.722656 0.270543
0.730469 0.26566
0.738281 0.260633
0.746094 0.255937
0.753906 0.251558
0.761719 0.246994
0.769531 0.242187
0.777344 0.238248
0.785156 0.234551
0.792969 0.230037
0.800781 0.226164
0.808594 0.222165
0.816406 0.218425
0.824219 0.214704
0.832031 0.21129
0.839844 0.207775
0.847656 0.204181
0.855469 0.201056
0.863281 0.197993
0.871094 0.194966
0.878906 0.191687
0.886719 0.188411
0.894531 0.185465
0.902344 0.182245
0.910156 0.179608
0.917969 0.176943
0.925781 0.173986
0.933594 0.17149
0.941406 0.168955
0.949219 0.166119
0.957031 0.163961
0.964844 0.161231
0.972656 0.158994
0.980469 0.156678
0.988281 0.154331
0.996094 0.151913
1.00391 0.150309
1.01172 0.147646
1.01953 0.145744
1.02734 0.143544
1.03516 0.141792
1.04297 0.139235
1.05078 0.137564
1.05859 0.135315
1.06641 0.133752
1.07422 0.131905
1.08203 0.13011
1.08984 0.128269
1.09766 0.126716
1.10547 0.124993
1.11328 0.123118
1.12109 0.12152
1.12891 0.120237
1.13672 0.118309
1.14453 0.11716
1.15234 0.115421
1.16016 0.113926
1.16797 0.112569
1.17578 0.110962
1.18359 0.109386
1.19141 0.108311
1.19922 0.106617
1.20703 0.105234
1.21484 0.104117
1.22266 0.103035
1.23047 0.101478
1.23828 0.100389
1.24609 0.098913
1.25391 0.0979976
1.26172 0.0967258
1.26953 0.0954728
1.27734 0.0943795
1.28516 0.0934589
1.29297 0.0922525
1.30078 0.0909823
1.30859 0.0898886
1.31641 0.0889181
1.32422 0.0878808
1.33203 0.0867483
1.33984 0.0858158
1.34766 0.0849741
1.35547 0.0839436
1.36328 0.0829441
1.37109 0.0819647
1.37891 0.0815446
1.38672 0.080105
1.39453 0.0794675
1.40234 0.0782931
1.41016 0.0775891
1.41797 0.0765926
1.42578 0.0759475
1.43359 0.0748681
1.44141 0.0742272
1.44922 0.0736141
1.45703 0.0727217
1.46484 0.0718506
1.47266 0.0712728
1.48047 0.0702441
1.48828 0.0696562
1.49609 0.0689573
1.50391 0.0682931
1.51172 0.0674121
1.51953 0.0668422
1.52734 0.0660598
1.53516 0.0655039
1.54297 0.0647681
1.55078 0.0641147
1.55859 0.0632722
1.56641 0.0627743
1.57422 0.062164
1.58203 0.0615795
1.58984 0.0607459
1.59766 0.0603772
1.60547 0.0596524
1.61328 0.0593395
1.62109 0.0585583
1.62891 0.0581151
1.63672 0.0574723
1.64453 0.0568325
1.65234 0.0563759
1.66016 0.0559026
1.66797 0.0552509
1.67578 0.0547738
1.68359 0.0542117
1.69141 0.0538685
1.69922 0.0531251
1.70703 0.0525855
1.71484 0.0523057
1.72266 0.0517686
1.73047 0.0512654
1.73828 0.0507334
1.74609 0.0502737
1.75391 0.0499182
1.76172 0.0494499
1.76953 0.0490337
1.77734 0.0485885
1.78516 0.0481039
1.79297 0.0476035
1.80078 0.0471354
1.80859 0.0468888
1.81641 0.0464471
1.82422 0.0459044
1.83203 0.0456822
1.83984 0.045253
1.84766 0.0447715
1.85547 0.0443075
1.86328 0.0439635
1.87109 0.0436663
1.87891 0.0432147
1.88672 0.0430006
1.89453 0.0425103
1.90234 0.0422085
1.91016 0.0418817
1.91797 0.0414231
1.92578 0.0411992
1.93359 0.0407121
1.94141 0.040519
1.94922 0.0399621
1.95703 0.0398272
1.96484 0.039319
1.97266 0.0392008
1.98047 0.038838
1.98828 0.0384004
1.99609 0.0381294
2.00391 0.0379014
2.01172 0.0373802
2.01953 0.0372736
2.02734 0.0368874
2.03516 0.0365829
2.04297 0.036354
2.05078 0.0360148
2.05859 0.0357508
2.06641 0.0356243
2.07422 0.0351046
2.08203 0.0348452
2.08984 0.0346705
2.09766 0.0344056
2.10547 0.0340481
2.11328 0.033893
2.12109 0.0335324
2.12891 0.0334627
2.13672 0.032999
2.14453 0.0328628
2.15234 0.0325916
2.16016 0.0323969
2.16797 0.0319825
2.17578 0.0317464
2.18359 0.031508
2.19141 0.0313807
2.19922 0.0310636
2.20703 0.0309175
2.21484 0.030729
2.22266 0.0305843
2.23047 0.0300765
2.23828 0.0300099
2.24609 0.0297603
2.25391 0.0296325
2.26172 0.029346
2.26953 0.029106
2.27734 0.0288945
2.28516 0.0286986
2.29297 0.0284893
2.30078 0.0283429
2.30859 0.0281553
2.31641 0.0280628
2.32422 0.027778
2.33203 0.0275
2.33984 0.0272201
2.34766 0.0271988
2.35547 0.0269926
2.36328 0.0268069
2.37109 0.0265178
2.37891 0.026458
2.38672 0.0262008
2.39453 0.0260148
2.40234 0.0258305
2.41016 0.0256296
2.41797 0.0254877
2.42578 0.0253915
2.43359 0.0252716
2.44141 0.0249583
2.44922 0.0248018
2.45703 0.0246455
2.46484 0.0244439
2.47266 0.0243803
2.48047 0.0240942
2.48828 0.0238952
2.49609 0.0238653
2.50391 0.0236628
2.51172 0.0235039
2.51953 0.0233194
2.52734 0.0232453
2.53516 0.023092
2.54297 0.0228998
2.55078 0.0227007
2.55859 0.0225695
2.56641 0.0224831
2.57422 0.0223023
2.58203 0.0222705
2.58984 0.022027
2.59766 0.0218252
2.60547 0.0217129
2.61328 0.0215996
2.62109 0.0214957
2.62891 0.0213092
2.63672 0.0211937
2.64453 0.0210339
2.65234 0.0209478
2.66016 0.0208718
2.66797 0.0207904
2.67578 0.0205627
2.68359 0.0204065
2.69141 0.0203191
2.69922 0.0201861
2.70703 0.0201312
2.71484 0.0199126
2.72266 0.0198152
2.73047 0.0197307
2.73828 0.0196323
2.74609 0.0195041
2.75391 0.0192891
2.76172 0.0192251
2.76953 0.0191027
2.77734 0.0189441
2.78516 0.0188288
2.79297 0.0188195
2.80078 0.0185974
2.80859 0.0184324
2.81641 0.0184731
2.82422 0.0182592
2.83203 0.0182097
2.83984 0.0180166
2.84766 0.0180183
2.85547 0.0178758
2.86328 0.0177427
2.87109 0.0175525
2.87891 0.0175949
2.88672 0.0174552
2.89453 0.017402
2.90234 0.017269
2.91016 0.0171711
2.91797 0.0170936
2.92578 0.0169955
2.93359 0.0169052
2.94141 0.0167611
2.94922 0.0166272
2.95703 0.0166177
2.96484 0.016506
2.97266 0.0163802
2.98047 0.016244
2.98828 0.0161439
2.99609 0.016171
3.00391 0.0159732
3.01172 0.0158712
3.01953 0.0158291
3.02734 0.0158212
3.03516 0.0156636
3.04297 0.0156201
3.05078 0.0154621
3.05859 0.0154321
3.06641 0.015268
3.07422 0.0151956
3.08203 0.0151836
3.08984 0.0151437
3.09766 0.0150072
3.10547 0.0150113
3.11328 0.0148204
3.12109 0.0147677
3.12891 0.0147759
3.13672 0.0146565
3.14453 0.0145394
3.15234 0.0144493
3.16016 0.0143712
3.16797 0.0142639
3.17578 0.0142198
3.18359 0.0141989
3.19141 0.014049
3.19922 0.0139392
3.20703 0.0139284
3.21484 0.0138506
3.22266 0.0138322
3.23047 0.0136908
3.23828 0.0135924
3.24609 0.0135442
3.25391 0.0135182
3.26172 0.0135395
3.26953 0.0133756
3.27734 0.0132572
3.28516 0.0132582
3.29297 0.0131628
3.30078 0.0130644
3.30859 0.0130671
3.31641 0.012922
3.32422 0.0128268
3.33203 0.0127885
3.33984 0.0127493
3.34766 0.012721
3.35547 0.0125818
3.36328 0.0125627
3.37109 0.0125157
3.37891 0.0123661
3.38672 0.0124177
3.39453 0.0123557
3.40234 0.0123055
3.41016 0.0122541
3.41797 0.0120776
3.42578 0.0120404
3.43359 0.0119922
3.44141 0.0119942
3.44922 0.0118587
3.45703 0.011845
3.46484 0.0118149
3.47266 0.0116979
3.48047 0.0116269
3.48828 0.0116083
3.49609 0.0114821
3.50391 0.0114962
3.51172 0.0114459
3.51953 0.011365
3.52734 0.0112992
3.53516 0.0112838
3.54297 0.0111972
3.55078 0.0111944
3.55859 0.0110881
3.56641 0.0110435
3.57422 0.0110179
3.58203 0.0109032
3.58984 0.0108692
3.59766 0.0108308
3.60547 0.0108233
3.61328 0.0107695
3.62109 0.0106771
3.62891 0.0106899
3.63672 0.0105592
3.64453 0.0105322
3.65234 0.0104904
3.66016 0.0104723
3.66797 0.0103677
3.67578 0.0103457
3.68359 0.0103661
3.69141 0.0102344
3.69922 0.0102436
3.70703 0.0101422
3.71484 0.0101184
3.72266 0.0100845
3.73047 0.0099479
3.73828 0.0100225
3.74609 0.00986406
3.75391 0.00989197
3.76172 0.0098519
3.76953 0.00982528
3.77734 0.00983245
3.78516 0.00972429
3.79297 0.00975322
3.80078 0.00965683
3.80859 0.00959258
3.81641 0.00949197
3.82422 0.00947187
3.83203 0.00940186
3.83984 0.0094185
3.84766 0.0094103
3.85547 0.00928973
3.86328 0.00925184
3.87109 0.00922688
3.87891 0.00920563
3.88672 0.00922419
3.89453 0.00911936
3.90234 0.0090807
3.91016 0.00915968
3.91797 0.00900122
3.92578 0.00896589
3.93359 0.00892672
3.94141 0.00888179
3.94922 0.00882637
3.95703 0.00883277
3.96484 0.00877376
3.97266 0.00879411
3.98047 0.00876429
3.98828 0.00864858
3.99609 0.00862182


==> data/min-5-1G-00-intervals-4-xmax-64-bins.dat <==
0.03125 3.13668
0.09375 2.31209
0.15625 1.73119
0.21875 1.32102
0.28125 1.02781
0.34375 0.81452
0.40625 0.656886
0.46875 0.53766
0.53125 0.446349
0.59375 0.374913
0.65625 0.318571
0.71875 0.273261
0.78125 0.236488
0.84375 0.206299
0.90625 0.181229
0.96875 0.160273
1.03125 0.142644
1.09375 0.127548
1.15625 0.114746
1.21875 0.103512
1.28125 0.0938948
1.34375 0.0853987
1.40625 0.0780509
1.46875 0.071568
1.53125 0.0657833
1.59375 0.0606489
1.65625 0.0561168
1.71875 0.0519907
1.78125 0.0483402
1.84375 0.0449994
1.90625 0.0420188
1.96875 0.0392745
2.03125 0.0367682
2.09375 0.0345155
2.15625 0.0324437
2.21875 0.0305652
2.28125 0.0288332
2.34375 0.0272596
2.40625 0.0257856
2.46875 0.0243856
2.53125 0.0231242
2.59375 0.0219645
2.65625 0.0208895
2.71875 0.0199039
2.78125 0.0189049
2.84375 0.0180185
2.90625 0.0172358
2.96875 0.0164314
3.03125 0.0157091
3.09375 0.0150497
3.15625 0.0144344
3.21875 0.0138034
3.28125 0.0132804
3.34375 0.0127085
3.40625 0.0122262
3.46875 0.011741
3.53125 0.0112962
3.59375 0.0108668
3.65625 0.010478
3.71875 0.0100822
3.78125 0.00976606
3.84375 0.00937037
3.90625 0.00908542
3.96875 0.00876794


==> data/min-5-1G-00-positions-1-xmax-1024-bins.dat <==
0.000488281 1.58753
0.00146484 1.32721
0.00244141 1.06109
0.00341797 1.38283
0.00439453 1.29595
0.00537109 1.41893
0.00634766 1.57336
0.00732422 1.58759
0.00830078 1.25141
0.00927734 0.887911
0.0102539 0.79237
0.0112305 0.714386
0.012207 1.20748
0.0131836 1.41015
0.0141602 1.45142
0.0151367 1.49995
0.0161133 1.42381
0.0170898 1.3453
0.0180664 1.2737
0.019043 1.37972
0.0200195 1.12776
0.0209961 1.20442
0.0219727 1.49258
0.0229492 1.30579
0.0239258 0.682614
0.0249023 1.3903
0.0258789 1.57865
0.0268555 1.44954
0.027832 1.50435
0.0288086 1.48476
0.0297852 1.4815
0.0307617 1.56786
0.0317383 1.54864
0.0327148 1.25405
0.0336914 1.11974
0.034668 1.2932
0.0356445 0.773371
0.0366211 1.11298
0.0375977 1.39492
0.0385742 0.937132
0.0395508 0.569129
0.0405273 0.714387
0.0415039 1.33503
0.0424805 1.06763
0.043457 0.17822
0.0444336 0.130371
0.0454102 0.0244879
0.0463867 0.0261325
0.0473633 0.782515
0.0483398 0.403588
0.0493164 0.494299
0.050293 0.642331
0.0512695 1.17722
0.0522461 1.20861
0.0532227 1.4757
0.0541992 1.45375
0.0551758 1.44224
0.0561523 1.50248
0.0571289 1.59009
0.0581055 1.24271
0.059082 1.33611
0.0600586 1.25844
0.0610352 0.894836
0.0620117 1.42223
0.0629883 1.62888
0.0639648 1.24791
0.0649414 1.1006
0.065918 0.924762
0.0668945 1.62267
0.0678711 1.24806
0.0688477 1.37614
0.0698242 1.47388
0.0708008 1.50569
0.0717773 1.35404
0.0727539 1.15261
0.0737305 1.48316
0.074707 1.52292
0.0756836 1.27179
0.0766602 1.32977
0.0776367 1.38503
0.0786133 1.46808
0.0795898 0.626806
0.0805664 0.683869
0.081543 0.410223
0.0825195 0.620109
0.0834961 0.772406
0.0844727 1.03392
0.0854492 1.33826
0.0864258 0.560622
0.0874023 0.541164
0.0883789 0.557858
0.0893555 1.46723
0.090332 1.40364
0.0913086 1.00065
0.0922852 1.34759
0.0932617 1.42366
0.0942383 1.28852
0.0952148 1.47288
0.0961914 1.34872
0.097168 1.4844
0.0981445 1.18128
0.0991211 0.722156
0.100098 1.28498
0.101074 0.780684
0.102051 0.369035
0.103027 0.936732
0.104004 1.01922
0.10498 1.36135
0.105957 1.52179
0.106934 1.40814
0.10791 1.56737
0.108887 1.20915
0.109863 1.49646
0.11084 1.42961
0.111816 1.25407
0.112793 0.354614
0.11377 1.03173
0.114746 0.867192
0.115723 0.641975
0.116699 0.862027
0.117676 1.06986
0.118652 1.29386
0.119629 1.02881
0.120605 1.25435
0.121582 0.716086
0.122559 0.51082
0.123535 1.2043
0.124512 1.03158
0.125488 1.38282
0.126465 0.843988
0.127441 0.455823
0.128418 1.04417
0.129395 1.30865
0.130371 1.5618
0.131348 1.58078
0.132324 0.836739
0.133301 1.32537
0.134277 1.42767
0.135254 1.36789
0.13623 1.24765
0.137207 1.1197
0.138184 0.777026
0.13916 1.2558
0.140137 0.887365
0.141113 1.10434
0.14209 1.13971
0.143066 0.824095
0.144043 0.666581
0.14502 0.694479
0.145996 0.517345
0.146973 0.403529
0.147949 1.02738
0.148926 0.936916
0.149902 0.41967
0.150879 0.932185
0.151855 1.48
0.152832 1.25909
0.153809 0.696091
0.154785 0.632269
0.155762 0.727501
0.156738 0.833625
0.157715 0.879674
0.158691 0.814189
0.159668 1.12831
0.160645 1.1361
0.161621 1.28139
0.162598 1.11135
0.163574 1.18163
0.164551 1.15203
0.165527 0.84764
0.166504 1.10491
0.16748 1.02912
0.168457 1.0277
0.169434 1.14547
0.17041 1.07855
0.171387 0.755813
0.172363 0.419312
0.17334 0.735119
0.174316 0.883538
0.175293 0.709267
0.17627 0.78086
0.177246 0.912804
0.178223 0.948883
0.179199 0.753551
0.180176 0.617449
0.181152 1.44471
0.182129 1.49202
0.183105 1.50673
0.184082 1.33144
0.185059 1.57959
0.186035 1.00037
0.187012 1.05993
0.187988 0.8157
0.188965 1.10924
0.189941 0.861161
0.190918 1.45974
0.191895 1.54484
0.192871 1.4417
0.193848 1.43629
0.194824 1.05782
0.195801 1.23827
0.196777 0.697528
0.197754 1.40647
0.19873 1.42085
0.199707 0.853999
0.200684 1.02408
0.20166 0.621013
0.202637 0.417292
0.203613 0.487063
0.20459 0.164875
0.205566 0.269868
0.206543 0.253492
0.20752 0.863004
0.208496 1.06579
0.209473 1.11923
0.210449 0.311904
0.211426 0.800505
0.212402 0.877624
0.213379 0.958348
0.214355 0.469886
0.215332 0.871491
0.216309 0.952513
0.217285 0.888416
0.218262 0.595431
0.219238 0.457726
0.220215 0.684242
0.221191 0.804126
0.222168 1.03738
0.223145 1.15474
0.224121 0.865732
0.225098 0.923507
0.226074 1.04375
0.227051 1.32798
0.228027 1.2308
0.229004 0.723371
0.22998 0.839736
0.230957 0.95589
0.231934 0.342579
0.23291 0.214862
0.233887 0.00764109
0.234863 0.0679496
0.23584 0.335738
0.236816 0.158604
0.237793 0.352725
0.23877 0.84948
0.239746 0.87788
0.240723 0.43692
0.241699 0.783338
0.242676 0.53748
0.243652 0.114034
0.244629 0.375945
0.245605 0.50768
0.246582 0.301733
0.247559 0.436299
0.248535 0.749338
0.249512 0.458504
0.250488 0.285377
0.251465 0.427264
0.252441 0.574626
0.253418 0.102526
0.254395 0.110805
0.255371 0.257703
0.256348 0.169789
0.257324 0.187771
0.258301 0.0604785
0.259277 0.0320891
0.260254 0.0233554
0.26123 0.0332196
0.262207 0.0607089
0.263184 0.421426
0.26416 0.291886
0.265137 0.0386765
0.266113 0.0109824
0.26709 0.0361697
0.268066 0.0941292
0.269043 0.0631921
0.27002 0.0614216
0.270996 0.0972708
0.271973 0.0924815
0.272949 0.160202
0.273926 0.139193
0.274902 0.0535265
0.275879 0.057045
0.276855 0.0510587
0.277832 0.0304169
0.278809 0.00782848
0.279785 0.00248115
0.280762 0.054955
0.281738 0.0150671
0.282715 0.217417
0.283691 0.0100751
0.284668 0.157844
0.285645 0.5282
0.286621 0.182182
0.287598 0.516093
0.288574 0.361477
0.289551 0.270456
0.290527 0.324001
0.291504 0.0687626
0.29248 0.269342
0.293457 0.193313
0.294434 0.285904
0.29541 0.148779
0.296387 0.0649073
0.297363 0.0759798
0.29834 0.0571505
0.299316 0.0866376
0.300293 0.1844
0.30127 0.144819
0.302246 0.244591
0.303223 0.36241
0.304199 0.119313
0.305176 0.0106394
0.306152 0.0136509
0.307129 0.00224461
0.308105 0.0112968
0.309082 0.00185549
0.310059 6.144e-06
0.311035 0.00761139
0.312012 0.0198164
0.312988 0.0108974
0.313965 0.063361
0.314941 0.0126054
0.315918 0.000755712
0.316895 0.0137759
0.317871 0.0127642
0.318848 0.0193116
0.319824 0.0890829
0.320801 0.0342405
0.321777 0.000924672
0.322754 7.168e-05
0.32373 0.00168858
0.324707 0.00248422
0.325684 8.192e-06
0.32666 0.00150323
0.327637 0.0114483
0.328613 0.100033
0.32959 0.0929976
0.330566 0.0629453
0.331543 0.0123167
0.33252 0.00214016
0.333496 0.00182067
0.334473 0.00673382
0.335449 0.00381747
0.336426 0.126818
0.337402 0.178554
0.338379 0.0654807
0.339355 0.186158
0.340332 0.202377
0.341309 0.273504
0.342285 0.0823316
0.343262 0.118068
0.344238 0.0985569
0.345215 0.267322
0.346191 0.0134482
0.347168 7.2704e-05
0.348145 0
0.349121 0
0.350098 8.6016e-05
0.351074 2.56e-05
0.352051 0
0.353027 0
0.354004 0
0.35498 0
0.355957 0
0.356934 0
0.35791 0
0.358887 0
0.359863 0
0.36084 0
0.361816 0
0.362793 0
0.36377 0
0.364746 0
0.365723 1.024e-06
0.366699 0
0.367676 0
0.368652 1.024e-06
0.369629 1.024e-06
0.370605 2.048e-06
0.371582 2.048e-06
0.372559 5.12e-06
0.373535 0
0.374512 0
0.375488 0
0.376465 0
0.377441 0.00660378
0.378418 0.00720998
0.379395 0.000971776
0.380371 0.000859136
0.381348 0.00494387
0.382324 0.000131072
0.383301 0.000176128
0.384277 0.00273818
0.385254 0.000292864
0.38623 0.000529408
0.387207 0.000190464
0.388184 1.3312e-05
0.38916 7.168e-06
0.390137 1.024e-05
0.391113 8.192e-06
0.39209 0.000123904
0.393066 0.00501862
0.394043 0.0019241
0.39502 0.0001536
0.395996 1.8432e-05
0.396973 0.000755712
0.397949 0.00023552
0.398926 0.000526336
0.399902 0.00136294
0.400879 0.00095232
0.401855 0.00360346
0.402832 0.00403149
0.403809 0.0377702
0.404785 0.0503224
0.405762 0.0451144
0.406738 0.0316652
0.407715 0.0290765
0.408691 0.0105216
0.409668 0.000702464
0.410645 0.00666214
0.411621 0.850302
0.412598 0.758257
0.413574 1.20158
0.414551 0.80316
0.415527 1.1037
0.416504 1.18703
0.41748 0.635901
0.418457 0.334606
0.419434 0.488223
0.42041 0.0362107
0.421387 0.539694
0.422363 0.632172
0.42334 0.586507
0.424316 0.609727
0.425293 0.636923
0.42627 0.514125
0.427246 0.946372
0.428223 1.0295
0.429199 0.742671
0.430176 0.945633
0.431152 0.740176
0.432129 1.20471
0.433105 0.280827
0.434082 0.0369981
0.435059 0.461324
0.436035 0.33257
0.437012 0.370978
0.437988 0.488081
0.438965 0.495813
0.439941 0.343924
0.440918 0.372441
0.441895 0.420749
0.442871 0.520355
0.443848 0.547934
0.444824 0.386383
0.445801 0.553028
0.446777 0.427961
0.447754 0.27922
0.44873 0.316973
0.449707 0.332698
0.450684 0.408925
0.45166 0.364225
0.452637 0.284933
0.453613 0.235231
0.45459 0.481838
0.455566 0.953441
0.456543 0.731331
0.45752 0.978929
0.458496 1.21935
0.459473 0.812482
0.460449 0.357292
0.461426 1.17409
0.462402 1.10789
0.463379 1.04608
0.464355 0.91105
0.465332 1.6081
0.466309 1.47556
0.467285 1.54182
0.468262 1.11264
0.469238 0.539715
0.470215 0.200818
0.471191 0.762933
0.472168 0.920716
0.473145 1.14812
0.474121 0.777176
0.475098 0.709149
0.476074 0.637689
0.477051 1.48005
0.478027 1.54298
0.479004 1.49812
0.47998 1.46306
0.480957 1.41017
0.481934 1.60923
0.48291 1.56734
0.483887 1.30426
0.484863 1.37323
0.48584 1.13578
0.486816 1.43129
0.487793 1.45371
0.48877 1.5406
0.489746 1.40069
0.490723 1.09544
0.491699 1.4476
0.492676 1.4921
0.493652 1.6038
0.494629 1.55226
0.495605 1.43734
0.496582 1.47029
0.497559 1.56417
0.498535 1.63748
0.499512 1.55847
0.500488 1.39935
0.501465 1.3071
0.502441 1.3947
0.503418 1.24344
0.504395 1.2477
0.505371 1.57214
0.506348 1.61232
0.507324 1.19322
0.508301 1.35783
0.509277 1.53582
0.510254 1.53401
0.51123 1.65248
0.512207 1.46641
0.513184 1.52612
0.51416 1.45032
0.515137 1.46631
0.516113 1.46538
0.51709 1.36227
0.518066 1.34081
0.519043 1.13427
0.52002 1.48953
0.520996 1.46496
0.521973 1.65482
0.522949 1.41324
0.523926 1.64384
0.524902 1.65702
0.525879 1.14197
0.526855 1.33955
0.527832 1.62906
0.528809 1.51245
0.529785 1.4914
0.530762 1.64156
0.531738 1.54963
0.532715 1.51956
0.533691 0.961968
0.534668 1.50317
0.535645 1.43899
0.536621 1.09074
0.537598 1.2765
0.538574 1.29445
0.539551 1.16046
0.540527 0.418754
0.541504 0.989162
0.54248 1.08842
0.543457 1.23982
0.544434 1.30488
0.54541 1.46949
0.546387 1.41173
0.547363 1.2534
0.54834 0.895139
0.549316 0.940012
0.550293 0.33635
0.55127 0.863972
0.552246 1.22506
0.553223 1.00215
0.554199 0.865454
0.555176 0.792903
0.556152 0.61644
0.557129 0.579309
0.558105 0.531068
0.559082 1.12989
0.560059 1.38955
0.561035 1.23032
0.562012 1.35204
0.562988 0.924584
0.563965 1.42858
0.564941 1.64193
0.565918 1.55434
0.566895 1.6161
0.567871 1.01236
0.568848 1.37301
0.569824 1.34307
0.570801 1.55052
0.571777 1.52864
0.572754 1.49617
0.57373 1.65582
0.574707 1.55158
0.575684 1.53476
0.57666 1.37513
0.577637 1.35941
0.578613 1.48743
0.57959 1.50244
0.580566 1.46853
0.581543 1.54367
0.58252 1.17679
0.583496 1.45929
0.584473 1.14676
0.585449 1.63004
0.586426 1.39934
0.587402 1.57528
0.588379 1.5719
0.589355 1.35869
0.590332 1.60927
0.591309 1.62422
0.592285 1.55269
0.593262 1.54824
0.594238 1.64426
0.595215 1.59902
0.596191 1.15024
0.597168 1.38587
0.598145 1.25424
0.599121 1.47042
0.600098 1.38589
0.601074 1.59032
0.602051 1.54331
0.603027 1.41168
0.604004 1.59143
0.60498 1.48826
0.605957 1.43067
0.606934 0.929972
0.60791 1.65025
0.608887 1.34456
0.609863 1.38128
0.61084 1.66691
0.611816 1.46617
0.612793 1.65908
0.61377 1.39584
0.614746 1.38745
0.615723 1.37833
0.616699 1.00265
0.617676 1.29444
0.618652 1.62481
0.619629 1.31969
0.620605 1.3808
0.621582 1.41238
0.622559 1.15954
0.623535 0.166675
0.624512 0.103636
0.625488 0.281288
0.626465 0.715899
0.627441 0.943641
0.628418 0.655121
0.629395 1.17028
0.630371 0.975758
0.631348 1.38992
0.632324 1.38459
0.633301 1.62235
0.634277 1.26057
0.635254 1.20012
0.63623 1.38936
0.637207 0.435933
0.638184 0.968692
0.63916 0.557692
0.640137 0.650673
0.641113 0.57768
0.64209 0.725465
0.643066 0.61471
0.644043 0.687307
0.64502 1.14457
0.645996 1.11151
0.646973 1.18662
0.647949 1.53552
0.648926 1.4967
0.649902 1.48439
0.650879 1.63402
0.651855 1.42254
0.652832 1.69835
0.653809 1.59009
0.654785 1.59894
0.655762 1.53349
0.656738 1.33376
0.657715 1.49338
0.658691 1.14468
0.659668 1.50344
0.660645 1.40283
0.661621 1.57693
0.662598 1.65799
0.663574 1.46349
0.664551 1.34042
0.665527 1.47247
0.666504 1.55096
0.66748 1.42932
0.668457 1.05051
0.669434 1.25055
0.67041 1.1283
0.671387 1.538
0.672363 1.36857
0.67334 1.63145
0.674316 1.33461
0.675293 1.57275
0.67627 1.6383
0.677246 1.60484
0.678223 1.44306
0.679199 1.2933
0.680176 1.65546
0.681152 1.34439
0.682129 1.55256
0.683105 1.37364
0.684082 1.49363
0.685059 1.1972
0.686035 1.47246
0.687012 1.58143
0.687988 1.43072
0.688965 1.27105
0.689941 1.45563
0.690918 1.54976
0.691895 1.47464
0.692871 1.11389
0.693848 0.895085
0.694824 1.29308
0.695801 1.35705
0.696777 1.1624
0.697754 1.21844
0.69873 1.39407
0.699707 0.980693
0.700684 0.9046
0.70166 0.766304
0.702637 1.149
0.703613 1.09974
0.70459 1.54502
0.705566 1.65897
0.706543 1.54686
0.70752 1.45305
0.708496 1.42747
0.709473 1.26383
0.710449 1.4167
0.711426 1.6603
0.712402 1.67017
0.713379 1.48558
0.714355 1.29434
0.715332 1.31271
0.716309 1.5451
0.717285 1.59603
0.718262 1.45375
0.719238 1.49334
0.720215 1.5329
0.721191 1.48192
0.722168 1.38556
0.723145 0.999853
0.724121 0.737611
0.725098 0.90694
0.726074 1.16229
0.727051 1.35511
0.728027 1.49418
0.729004 1.6231
0.72998 1.59872
0.730957 1.3323
0.731934 1.41751
0.73291 1.42775
0.733887 1.29391
0.734863 1.54445
0.73584 1.50146
0.736816 1.64889
0.737793 1.47693
0.73877 1.551
0.739746 1.56004
0.740723 1.27639
0.741699 1.47354
0.742676 1.36918
0.743652 1.4963
0.744629 1.23268
0.745605 0.780236
0.746582 1.55241
0.747559 1.6528
0.748535 1.5628
0.749512 1.3162
0.750488 1.56665
0.751465 1.46927
0.752441 1.3141
0.753418 1.49791
0.754395 1.6052
0.755371 1.61731
0.756348 1.40724
0.757324 1.55325
0.758301 1.30303
0.759277 1.52941
0.760254 1.25918
0.76123 1.456
0.762207 1.59662
0.763184 1.58174
0.76416 1.51575
0.765137 1.29479
0.766113 1.42466
0.76709 1.48049
0.768066 1.63531
0.769043 1.62319
0.77002 1.60084
0.770996 1.67679
0.771973 1.49172
0.772949 1.61641
0.773926 1.65067
0.774902 1.59842
0.775879 1.39168
0.776855 1.28167
0.777832 1.59089
0.778809 1.40864
0.779785 1.43577
0.780762 1.51701
0.781738 1.59896
0.782715 1.36645
0.783691 1.38981
0.784668 1.39152
0.785645 1.43688
0.786621 1.53603
0.787598 1.50676
0.788574 1.55202
0.789551 1.35803
0.790527 1.53869
0.791504 1.59449
0.79248 1.11558
0.793457 1.29009
0.794434 1.04426
0.79541 0.95117
0.796387 1.10168
0.797363 1.60113
0.79834 1.52993
0.799316 1.56624
0.800293 0.48023
0.80127 1.39766
0.802246 1.53235
0.803223 1.48452
0.804199 1.21207
0.805176 1.47218
0.806152 1.54845
0.807129 1.52194
0.808105 1.19881
0.809082 0.861541
0.810059 0.956323
0.811035 1.3048
0.812012 1.11109
0.812988 1.39402
0.813965 1.10462
0.814941 1.54597
0.815918 1.63953
0.816895 1.51062
0.817871 1.60502
0.818848 1.60526
0.819824 1.56974
0.820801 1.52205
0.821777 1.10087
0.822754 0.516589
0.82373 0.69788
0.824707 0.37318
0.825684 0.28602
0.82666 0.316099
0.827637 0.423271
0.828613 0.345427
0.82959 0.0732283
0.830566 0.684909
0.831543 0.766019
0.83252 0.685755
0.833496 0.685475
0.834473 0.476977
0.835449 0.229712
0.836426 0.374795
0.837402 0.488042
0.838379 0.390511
0.839355 0.0604396
0.840332 0.0667443
0.841309 0.235146
0.842285 0.282325
0.843262 0.379009
0.844238 0.249105
0.845215 0.670093
0.846191 0.445882
0.847168 0.124941
0.848145 0.288951
0.849121 0.985857
0.850098 1.13697
0.851074 1.4503
0.852051 1.45441
0.853027 0.743964
0.854004 1.00132
0.85498 0.801414
0.855957 0.880771
0.856934 1.16637
0.85791 1.03452
0.858887 1.386
0.859863 1.33024
0.86084 1.12252
0.861816 1.44799
0.862793 1.36342
0.86377 1.61734
0.864746 1.60067
0.865723 1.3142
0.866699 1.49781
0.867676 1.58048
0.868652 1.45632
0.869629 1.41963
0.870605 1.52369
0.871582 1.2741
0.872559 0.646823
0.873535 1.47752
0.874512 1.43699
0.875488 1.47271
0.876465 1.53827
0.877441 1.1545
0.878418 0.867858
0.879395 0.999844
0.880371 0.740835
0.881348 1.19002
0.882324 1.47178
0.883301 1.64852
0.884277 1.47196
0.885254 1.50418
0.88623 1.61842
0.887207 1.52884
0.888184 1.43263
0.88916 1.25684
0.890137 1.3821
0.891113 1.5065
0.89209 1.55421
0.893066 1.53534
0.894043 1.58593
0.89502 1.56484
0.895996 1.57785
0.896973 1.54351
0.897949 1.61243
0.898926 1.59694
0.899902 1.61266
0.900879 1.36562
0.901855 1.43667
0.902832 1.60032
0.903809 1.59029
0.904785 1.55007
0.905762 1.51121
0.906738 1.5962
0.907715 1.47864
0.908691 1.66682
0.909668 1.50124
0.910645 1.27596
0.911621 1.09531
0.912598 1.56185
0.913574 1.58168
0.914551 1.16241
0.915527 1.19137
0.916504 1.37209
0.91748 1.50017
0.918457 1.43315
0.919434 1.37398
0.92041 1.25755
0.921387 1.63247
0.922363 1.51361
0.92334 1.3224
0.924316 1.59206
0.925293 1.41344
0.92627 1.58451
0.927246 1.55497
0.928223 1.34911
0.929199 1.57854
0.930176 1.54118
0.931152 1.59932
0.932129 1.26977
0.933105 1.51734
0.934082 1.67373
0.935059 1.6398
0.936035 1.58434
0.937012 1.38472
0.937988 1.52117
0.938965 1.31941
0.939941 1.38225
0.940918 1.44113
0.941895 1.44813
0.942871 1.56788
0.943848 1.55302
0.944824 1.586
0.945801 1.33472
0.946777 0.875321
0.947754 1.42496
0.94873 1.52974
0.949707 1.49872
0.950684 1.55039
0.95166 1.52339
0.952637 1.38307
0.953613 1.44335
0.95459 1.5132
0.955566 1.65547
0.956543 1.56198
0.95752 1.57454
0.958496 1.42264
0.959473 1.5388
0.960449 1.68146
0.961426 1.49827
0.962402 1.64107
0.963379 1.52876
0.964355 1.34699
0.965332 1.43591
0.966309 0.905827
0.967285 0.69738
0.968262 0.981341
0.969238 1.52975
0.970215 1.45505
0.971191 0.615448
0.972168 1.33471
0.973145 1.25223
0.974121 1.52376
0.975098 1.67532
0.976074 1.46441
0.977051 1.16886
0.978027 1.55399
0.979004 1.47693
0.97998 1.25772
0.980957 1.477
0.981934 1.52667
0.98291 1.28143
0.983887 1.58941
0.984863 1.60381
0.98584 1.57029
0.986816 1.31815
0.987793 1.4913
0.98877 1.6008
0.989746 1.2857
0.990723 1.47195
0.991699 1.53733
0.992676 1.45543
0.993652 1.5682
0.994629 1.61291
0.995605 1.52453
0.996582 1.47343
0.997559 0.996495
0.998535 1.53481
0.999512 1.46115


==> data/min-5-1G-00-positions-1-xmax-128-bins.dat <==
0.00390625 1.40431
0.0117188 1.15189
0.0195312 1.31913
0.0273438 1.39245
0.0351562 1.17925
0.0429688 0.505672
0.0507812 0.954752
0.0585938 1.33614
0.0664062 1.32786
0.0742188 1.37562
0.0820312 0.869209
0.0898438 1.0378
0.0976562 1.19545
0.105469 1.1741
0.113281 0.992209
0.121094 1.01371
0.128906 1.12685
0.136719 1.17606
0.144531 0.797181
0.152344 0.885464
0.160156 1.04578
0.167969 1.01765
0.175781 0.767917
0.183594 1.25403
0.191406 1.21581
0.199219 0.959938
0.207031 0.566903
0.214844 0.801777
0.222656 0.871399
0.230469 0.705357
0.238281 0.482829
0.246094 0.435127
0.253906 0.264483
0.261719 0.12023
0.269531 0.0769811
0.277344 0.0495631
0.285156 0.248544
0.292969 0.203183
0.300781 0.159413
0.308594 0.00839014
0.316406 0.0278193
0.324219 0.00654618
0.332031 0.0353505
0.339844 0.154162
0.347656 0.047439
0.355469 0
0.363281 1.28e-07
0.371094 1.408e-06
0.378906 0.00258995
0.386719 0.00049472
0.394531 0.00102976
0.402344 0.0179604
0.410156 0.361095
0.417969 0.641066
0.425781 0.712249
0.433594 0.546652
0.441406 0.44696
0.449219 0.370995
0.457031 0.721236
0.464844 1.24715
0.472656 0.712039
0.480469 1.4844
0.488281 1.35979
0.496094 1.53949
0.503906 1.37124
0.511719 1.49866
0.519531 1.41566
0.527344 1.50711
0.535156 1.32938
0.542969 1.13534
0.550781 0.922692
0.558594 0.952691
0.566406 1.36175
0.574219 1.5065
0.582031 1.42687
0.589844 1.52995
0.597656 1.43503
0.605469 1.42377
0.613281 1.41721
0.621094 1.05775
0.628906 0.939562
0.636719 1.01067
0.644531 0.947923
0.652344 1.55731
0.660156 1.44706
0.667969 1.34507
0.675781 1.48586
0.683594 1.45885
0.691406 1.31048
0.699219 1.11657
0.707031 1.42645
0.714844 1.50225
0.722656 1.21255
0.730469 1.44282
0.738281 1.50409
0.746094 1.37033
0.753906 1.50387
0.761719 1.44206
0.769531 1.56868
0.777344 1.48434
0.785156 1.4723
0.792969 1.24925
0.800781 1.35052
0.808594 1.24689
0.816406 1.49685
0.824219 0.654495
0.832031 0.493438
0.839844 0.284627
0.847656 0.669013
0.855469 1.0586
0.863281 1.41177
0.871094 1.35194
0.878906 1.17948
0.886719 1.48044
0.894531 1.56008
0.902344 1.53297
0.910156 1.46971
0.917969 1.3654
0.925781 1.48858
0.933594 1.52627
0.941406 1.47737
0.949219 1.39004
0.957031 1.54893
0.964844 1.25444
0.972656 1.35633
0.980469 1.4165
0.988281 1.48491
0.996094 1.45337


==> data/min-5-1G-00-positions-1-xmax-256-bins.dat <==
0.00195312 1.33966
0.00585938 1.46896
0.00976562 0.911521
0.0136719 1.39225
0.0175781 1.35563
0.0214844 1.28264
0.0253906 1.27527
0.0292969 1.50962
0.0332031 1.30391
0.0371094 1.0546
0.0410156 0.921542
0.0449219 0.0898028
0.0488281 0.580683
0.0527344 1.32882
0.0566406 1.44438
0.0605469 1.2279
0.0644531 1.22554
0.0683594 1.43018
0.0722656 1.37387
0.0761719 1.37738
0.0800781 0.797244
0.0839844 0.941175
0.0878906 0.781719
0.0917969 1.29389
0.0957031 1.39863
0.0996094 0.992274
0.103516 0.921584
0.107422 1.42662
0.111328 1.13369
0.115234 0.85073
0.119141 1.16172
0.123047 0.865697
0.126953 0.931701
0.130859 1.32199
0.134766 1.34214
0.138672 1.00997
0.142578 0.93368
0.146484 0.660682
0.150391 0.942192
0.154297 0.828737
0.158203 0.913949
0.162109 1.17762
0.166016 1.03343
0.169922 1.00188
0.173828 0.686809
0.177734 0.849025
0.181641 1.26523
0.185547 1.24283
0.189453 1.06146
0.193359 1.37016
0.197266 1.19078
0.201172 0.729096
0.205078 0.293825
0.208984 0.839981
0.212891 0.776591
0.216797 0.826963
0.220703 0.745868
0.224609 0.996931
0.228516 1.03047
0.232422 0.380243
0.236328 0.228754
0.240234 0.736905
0.244141 0.383785
0.248047 0.486468
0.251953 0.347448
0.255859 0.181517
0.259766 0.0372856
0.263672 0.203174
0.267578 0.0511183
0.271484 0.102844
0.275391 0.0752059
0.279297 0.0239204
0.283203 0.100101
0.287109 0.396988
0.291016 0.23314
0.294922 0.173226
0.298828 0.101042
0.302734 0.217783
0.306641 0.00945792
0.310547 0.00732237
0.314453 0.0219049
0.318359 0.0337336
0.322266 0.00923136
0.326172 0.00386099
0.330078 0.067073
0.333984 0.00362803
0.337891 0.139253
0.341797 0.16907
0.345703 0.09485
0.349609 2.7904e-05
0.353516 0
0.357422 0
0.361328 0
0.365234 2.56e-07
0.369141 1.024e-06
0.373047 1.792e-06
0.376953 0.00345344
0.380859 0.00172646
0.384766 0.000934144
0.388672 5.5296e-05
0.392578 0.0017687
0.396484 0.000290816
0.400391 0.00161126
0.404297 0.0343096
0.408203 0.0179914
0.412109 0.704199
0.416016 0.932448
0.419922 0.349683
0.423828 0.616332
0.427734 0.808166
0.431641 0.792836
0.435547 0.300467
0.439453 0.425065
0.443359 0.468855
0.447266 0.394296
0.451172 0.347695
0.455078 0.60046
0.458984 0.842012
0.462891 1.05978
0.466797 1.43453
0.470703 0.606045
0.474609 0.818033
0.478516 1.49605
0.482422 1.47275
0.486328 1.3485
0.490234 1.37108
0.494141 1.52137
0.498047 1.5576
0.501953 1.33615
0.505859 1.40634
0.509766 1.52003
0.513672 1.47729
0.517578 1.32568
0.521484 1.50564
0.525391 1.4456
0.529297 1.56862
0.533203 1.38358
0.537109 1.27517
0.541016 0.914201
0.544922 1.35648
0.548828 0.856225
0.552734 0.989158
0.556641 0.62993
0.560547 1.27545
0.564453 1.38736
0.568359 1.33613
0.572266 1.55779
0.576172 1.45522
0.580078 1.50052
0.583984 1.35322
0.587891 1.4763
0.591797 1.58361
0.595703 1.44485
0.599609 1.42522
0.603516 1.50867
0.607422 1.33886
0.611328 1.54336
0.615234 1.29107
0.619141 1.40493
0.623047 0.710558
0.626953 0.648987
0.630859 1.23014
0.634766 1.3681
0.638672 0.653247
0.642578 0.651291
0.646484 1.24456
0.650391 1.50941
0.654297 1.60522
0.658203 1.36881
0.662109 1.52531
0.666016 1.44829
0.669922 1.24184
0.673828 1.47685
0.677734 1.49488
0.681641 1.48151
0.685547 1.43618
0.689453 1.42679
0.693359 1.19417
0.697266 1.28299
0.701172 0.950149
0.705078 1.46264
0.708984 1.39026
0.712891 1.52759
0.716797 1.4769
0.720703 1.47343
0.724609 0.951674
0.728516 1.51778
0.732422 1.36787
0.736328 1.54294
0.740234 1.46524
0.744141 1.2196
0.748047 1.52105
0.751953 1.46198
0.755859 1.54575
0.759766 1.3869
0.763672 1.49722
0.767578 1.54091
0.771484 1.59644
0.775391 1.48061
0.779297 1.48808
0.783203 1.43668
0.787109 1.50792
0.791016 1.4017
0.794922 1.0968
0.798828 1.29438
0.802734 1.40665
0.806641 1.43534
0.810547 1.05844
0.814453 1.42104
0.818359 1.57266
0.822266 0.959347
0.826172 0.349642
0.830078 0.467396
0.833984 0.51948
0.837891 0.328447
0.841797 0.240806
0.845703 0.372506
0.849609 0.965521
0.853516 1.00028
0.857422 1.11691
0.861328 1.31604
0.865234 1.50751
0.869141 1.49503
0.873047 1.20886
0.876953 1.25833
0.880859 1.10062
0.884766 1.56077
0.888672 1.4001
0.892578 1.5455
0.896484 1.57466
0.900391 1.50297
0.904297 1.56297
0.908203 1.56072
0.912109 1.3787
0.916016 1.30651
0.919922 1.42429
0.923828 1.46037
0.927734 1.51678
0.931641 1.4819
0.935547 1.57065
0.939453 1.41599
0.943359 1.53876
0.947266 1.29119
0.951172 1.48889
0.955078 1.5435
0.958984 1.55436
0.962891 1.50377
0.966797 1.00511
0.970703 1.23374
0.974609 1.47893
0.978516 1.36438
0.982422 1.46863
0.986328 1.49588
0.990234 1.47394
0.994141 1.54027
0.998047 1.36647


==> data/min-5-1G-00-positions-1-xmax-32-bins.dat <==
0.015625 1.31694
0.046875 0.993955
0.078125 1.15263
0.109375 1.09387
0.140625 0.996388
0.171875 1.02135
0.203125 0.886107
0.234375 0.623678
0.265625 0.127814
0.296875 0.154883
0.328125 0.0559694
0.359375 0.0118601
0.390625 0.00551872
0.421875 0.565265
0.453125 0.696586
0.484375 1.27393
0.515625 1.44817
0.546875 1.08502
0.578125 1.45627
0.609375 1.33344
0.640625 1.11387
0.671875 1.43421
0.703125 1.33894
0.734375 1.38245
0.765625 1.49974
0.796875 1.32974
0.828125 0.732352
0.859375 1.12283
0.890625 1.43824
0.921875 1.46249
0.953125 1.4177
0.984375 1.42778


==> data/min-5-1G-00-positions-1-xmax-512-bins.dat <==
0.000976562 1.45737
0.00292969 1.22196
0.00488281 1.35744
0.00683594 1.58047
0.00878906 1.06966
0.0107422 0.753378
0.0126953 1.30881
0.0146484 1.47569
0.0166016 1.38456
0.0185547 1.32671
0.0205078 1.16609
0.0224609 1.39918
0.0244141 1.03646
0.0263672 1.51409
0.0283203 1.49455
0.0302734 1.52468
0.0322266 1.40135
0.0341797 1.20647
0.0361328 0.943174
0.0380859 1.16602
0.0400391 0.641758
0.0419922 1.20133
0.0439453 0.154295
0.0458984 0.0253102
0.0478516 0.593052
0.0498047 0.568315
0.0517578 1.19292
0.0537109 1.46472
0.0556641 1.47236
0.0576172 1.4164
0.0595703 1.29727
0.0615234 1.15853
0.0634766 1.4384
0.0654297 1.01268
0.0673828 1.43536
0.0693359 1.42501
0.0712891 1.42986
0.0732422 1.31788
0.0751953 1.39736
0.0771484 1.3574
0.0791016 1.04744
0.0810547 0.547046
0.0830078 0.696258
0.0849609 1.18609
0.0869141 0.550893
0.0888672 1.01255
0.0908203 1.20215
0.0927734 1.38563
0.0947266 1.3807
0.0966797 1.41656
0.0986328 0.951716
0.100586 1.03283
0.102539 0.652883
0.104492 1.19029
0.106445 1.46497
0.108398 1.38826
0.110352 1.46303
0.112305 0.804341
0.114258 0.949458
0.116211 0.752001
0.118164 1.18186
0.120117 1.14158
0.12207 0.613453
0.124023 1.11794
0.125977 1.11341
0.12793 0.749996
0.129883 1.43523
0.131836 1.20876
0.133789 1.37652
0.135742 1.30777
0.137695 0.948362
0.139648 1.07158
0.141602 1.12202
0.143555 0.745338
0.145508 0.605912
0.147461 0.715452
0.149414 0.678293
0.151367 1.20609
0.15332 0.977589
0.155273 0.679885
0.157227 0.85665
0.15918 0.971249
0.161133 1.20874
0.163086 1.14649
0.165039 0.999836
0.166992 1.06702
0.168945 1.08658
0.170898 0.917183
0.172852 0.577215
0.174805 0.796403
0.176758 0.846832
0.178711 0.851217
0.180664 1.03108
0.182617 1.49937
0.18457 1.45551
0.186523 1.03015
0.188477 0.96247
0.19043 1.16045
0.192383 1.49327
0.194336 1.24705
0.196289 0.967899
0.198242 1.41366
0.200195 0.939039
0.202148 0.519153
0.204102 0.325969
0.206055 0.26168
0.208008 0.964394
0.209961 0.715567
0.211914 0.839065
0.213867 0.714117
0.21582 0.912002
0.217773 0.741924
0.219727 0.570984
0.22168 0.920751
0.223633 1.01023
0.225586 0.983628
0.227539 1.27939
0.229492 0.781554
0.231445 0.649234
0.233398 0.111251
0.235352 0.201844
0.237305 0.255665
0.239258 0.86368
0.241211 0.610129
0.243164 0.325757
0.245117 0.441812
0.24707 0.369016
0.249023 0.603921
0.250977 0.35632
0.25293 0.338576
0.254883 0.184254
0.256836 0.17878
0.258789 0.0462838
0.260742 0.0282875
0.262695 0.241068
0.264648 0.165281
0.266602 0.0235761
0.268555 0.0786606
0.270508 0.0793462
0.272461 0.126342
0.274414 0.0963599
0.276367 0.0540518
0.27832 0.0191227
0.280273 0.0287181
0.282227 0.116242
0.28418 0.0839598
0.286133 0.355191
0.288086 0.438785
0.290039 0.297228
0.291992 0.169052
0.293945 0.239608
0.295898 0.106843
0.297852 0.0665651
0.299805 0.135519
0.301758 0.194705
0.303711 0.240862
0.305664 0.0121452
0.307617 0.00677069
0.30957 0.000930816
0.311523 0.0137139
0.313477 0.0371292
0.31543 0.00668058
0.317383 0.01327
0.319336 0.0541972
0.321289 0.0175826
0.323242 0.000880128
0.325195 0.00124621
0.327148 0.00647578
0.329102 0.0965151
0.331055 0.037631
0.333008 0.00198042
0.334961 0.00527565
0.336914 0.152686
0.338867 0.125819
0.34082 0.237941
0.342773 0.1002
0.344727 0.18294
0.34668 0.00676045
0.348633 0
0.350586 5.5808e-05
0.352539 0
0.354492 0
0.356445 0
0.358398 0
0.360352 0
0.362305 0
0.364258 0
0.366211 5.12e-07
0.368164 5.12e-07
0.370117 1.536e-06
0.37207 3.584e-06
0.374023 0
0.375977 0
0.37793 0.00690688
0.379883 0.000915456
0.381836 0.00253747
0.383789 0.00145715
0.385742 0.000411136
0.387695 0.000101888
0.389648 8.704e-06
0.391602 6.6048e-05
0.393555 0.00347136
0.395508 8.6016e-05
0.397461 0.000495616
0.399414 0.00094464
0.401367 0.00227789
0.40332 0.0209009
0.405273 0.0477184
0.407227 0.0303708
0.40918 0.00561203
0.411133 0.428482
0.413086 0.979917
0.415039 0.95343
0.416992 0.911466
0.418945 0.411415
0.420898 0.287952
0.422852 0.609339
0.424805 0.623325
0.426758 0.730248
0.428711 0.886084
0.430664 0.842905
0.432617 0.742767
0.43457 0.249161
0.436523 0.351774
0.438477 0.491947
0.44043 0.358182
0.442383 0.470552
0.444336 0.467159
0.446289 0.490494
0.448242 0.298097
0.450195 0.370811
0.452148 0.324579
0.454102 0.358535
0.456055 0.842386
0.458008 1.09914
0.459961 0.584887
0.461914 1.14099
0.463867 0.978564
0.46582 1.54183
0.467773 1.32723
0.469727 0.370266
0.47168 0.841825
0.473633 0.962647
0.475586 0.673419
0.477539 1.51151
0.479492 1.48059
0.481445 1.5097
0.483398 1.4358
0.485352 1.25451
0.487305 1.4425
0.489258 1.47064
0.491211 1.27152
0.493164 1.54795
0.495117 1.4948
0.49707 1.51723
0.499023 1.59798
0.500977 1.35322
0.50293 1.31907
0.504883 1.40992
0.506836 1.40277
0.508789 1.44682
0.510742 1.59324
0.512695 1.49626
0.514648 1.45832
0.516602 1.41383
0.518555 1.23754
0.520508 1.47725
0.522461 1.53403
0.524414 1.65043
0.526367 1.24076
0.52832 1.57075
0.530273 1.56648
0.532227 1.5346
0.53418 1.23257
0.536133 1.26487
0.538086 1.28547
0.540039 0.789609
0.541992 1.03879
0.543945 1.27235
0.545898 1.44061
0.547852 1.07427
0.549805 0.638181
0.551758 1.04451
0.553711 0.933802
0.555664 0.704671
0.557617 0.555188
0.55957 1.25972
0.561523 1.29118
0.563477 1.17658
0.56543 1.59814
0.567383 1.31423
0.569336 1.35804
0.571289 1.53958
0.573242 1.576
0.575195 1.54317
0.577148 1.36727
0.579102 1.49494
0.581055 1.5061
0.583008 1.31804
0.584961 1.3884
0.586914 1.48731
0.588867 1.4653
0.59082 1.61674
0.592773 1.55047
0.594727 1.62164
0.59668 1.26805
0.598633 1.36233
0.600586 1.4881
0.602539 1.4775
0.604492 1.53985
0.606445 1.18032
0.608398 1.4974
0.610352 1.52409
0.612305 1.56263
0.614258 1.39165
0.616211 1.19049
0.618164 1.45962
0.620117 1.35024
0.62207 1.28596
0.624023 0.135156
0.625977 0.498593
0.62793 0.799381
0.629883 1.07302
0.631836 1.38726
0.633789 1.44146
0.635742 1.29474
0.637695 0.702312
0.639648 0.604183
0.641602 0.651573
0.643555 0.651009
0.645508 1.12804
0.647461 1.36107
0.649414 1.49055
0.651367 1.52828
0.65332 1.64422
0.655273 1.56622
0.657227 1.41357
0.65918 1.32406
0.661133 1.48988
0.663086 1.56074
0.665039 1.40645
0.666992 1.49014
0.668945 1.15053
0.670898 1.33315
0.672852 1.50001
0.674805 1.45368
0.676758 1.62157
0.678711 1.36818
0.680664 1.49993
0.682617 1.4631
0.68457 1.34542
0.686523 1.52695
0.688477 1.35089
0.69043 1.5027
0.692383 1.29427
0.694336 1.09408
0.696289 1.25973
0.698242 1.30625
0.700195 0.942646
0.702148 0.957651
0.704102 1.32238
0.706055 1.60291
0.708008 1.44026
0.709961 1.34027
0.711914 1.66523
0.713867 1.38996
0.71582 1.4289
0.717773 1.52489
0.719727 1.51312
0.72168 1.43374
0.723633 0.868732
0.725586 1.03462
0.727539 1.42465
0.729492 1.61091
0.731445 1.37491
0.733398 1.36083
0.735352 1.52296
0.737305 1.56291
0.739258 1.55552
0.741211 1.37497
0.743164 1.43274
0.745117 1.00646
0.74707 1.60261
0.749023 1.4395
0.750977 1.51796
0.75293 1.406
0.754883 1.61126
0.756836 1.48025
0.758789 1.41622
0.760742 1.35759
0.762695 1.58918
0.764648 1.40527
0.766602 1.45258
0.768555 1.62925
0.770508 1.63882
0.772461 1.55406
0.774414 1.62454
0.776367 1.33667
0.77832 1.49976
0.780273 1.47639
0.782227 1.4827
0.78418 1.39066
0.786133 1.48646
0.788086 1.52939
0.790039 1.44836
0.791992 1.35503
0.793945 1.16717
0.795898 1.02643
0.797852 1.56553
0.799805 1.02323
0.801758 1.465
0.803711 1.34829
0.805664 1.51031
0.807617 1.36037
0.80957 0.908932
0.811523 1.20794
0.813477 1.24932
0.81543 1.59275
0.817383 1.55782
0.819336 1.5875
0.821289 1.31146
0.823242 0.607234
0.825195 0.3296
0.827148 0.369685
0.829102 0.209328
0.831055 0.725464
0.833008 0.685615
0.834961 0.353345
0.836914 0.431419
0.838867 0.225475
0.84082 0.150945
0.842773 0.330667
0.844727 0.459599
0.84668 0.285412
0.848633 0.637404
0.850586 1.29364
0.852539 1.09919
0.854492 0.901368
0.856445 1.02357
0.858398 1.21026
0.860352 1.22638
0.862305 1.4057
0.864258 1.60901
0.866211 1.40601
0.868164 1.5184
0.870117 1.47166
0.87207 0.960463
0.874023 1.45726
0.875977 1.50549
0.87793 1.01118
0.879883 0.87034
0.881836 1.3309
0.883789 1.56024
0.885742 1.5613
0.887695 1.48074
0.889648 1.31947
0.891602 1.53036
0.893555 1.56064
0.895508 1.57134
0.897461 1.57797
0.899414 1.6048
0.901367 1.40115
0.90332 1.59531
0.905273 1.53064
0.907227 1.53742
0.90918 1.58403
0.911133 1.18563
0.913086 1.57177
0.915039 1.17689
0.916992 1.43613
0.918945 1.40356
0.920898 1.44501
0.922852 1.418
0.924805 1.50275
0.926758 1.56974
0.928711 1.46382
0.930664 1.57025
0.932617 1.39356
0.93457 1.65676
0.936523 1.48453
0.938477 1.42029
0.94043 1.41169
0.942383 1.50801
0.944336 1.56951
0.946289 1.10502
0.948242 1.47735
0.950195 1.52455
0.952148 1.45323
0.954102 1.47827
0.956055 1.60873
0.958008 1.49859
0.959961 1.61013
0.961914 1.56967
0.963867 1.43788
0.96582 1.17087
0.967773 0.839361
0.969727 1.4924
0.97168 0.975077
0.973633 1.38799
0.975586 1.56986
0.977539 1.36143
0.979492 1.36733
0.981445 1.50183
0.983398 1.43542
0.985352 1.58705
0.987305 1.40472
0.989258 1.44325
0.991211 1.50464
0.993164 1.51181
0.995117 1.56872
0.99707 1.23496
0.999023 1.49798


==> data/min-5-1G-00-positions-1-xmax-64-bins.dat <==
0.0078125 1.2781
0.0234375 1.35579
0.0390625 0.842464
0.0546875 1.14545
0.0703125 1.35174
0.0859375 0.953506
0.101562 1.18478
0.117188 1.00296
0.132812 1.15145
0.148438 0.841323
0.164062 1.03172
0.179688 1.01097
0.195312 1.08787
0.210938 0.68434
0.226562 0.788378
0.242188 0.458978
0.257812 0.192356
0.273438 0.0632721
0.289062 0.225864
0.304688 0.0839014
0.320312 0.0171827
0.335938 0.094756
0.351562 0.0237195
0.367188 7.68e-07
0.382812 0.00154234
0.398438 0.0094951
0.414062 0.501081
0.429688 0.62945
0.445312 0.408978
0.460938 0.984195
0.476562 1.09822
0.492188 1.44964
0.507812 1.43495
0.523438 1.46138
0.539062 1.23236
0.554688 0.937691
0.570312 1.43412
0.585938 1.47841
0.601562 1.4294
0.617188 1.23748
0.632812 0.975118
0.648438 1.25262
0.664062 1.39606
0.679688 1.47235
0.695312 1.21353
0.710938 1.46435
0.726562 1.32769
0.742188 1.43721
0.757812 1.47297
0.773438 1.52651
0.789062 1.36078
0.804688 1.2987
0.820312 1.07567
0.835938 0.389032
0.851562 0.863804
0.867188 1.38186
0.882812 1.32996
0.898438 1.54653
0.914062 1.41756
0.929688 1.50743
0.945312 1.43371
0.960938 1.40169
0.976562 1.38642
0.992188 1.46914


==> data/min-5-1M-00-intervals-4-xmax-1024-bins.dat <==
0.00195312 3.63494
0.00585938 3.5415
0.00976562 3.47366
0.0136719 3.42042
0.0175781 3.3065
0.0214844 3.3001
0.0253906 3.25222
0.0292969 3.15162
0.0332031 3.07251
0.0371094 3.04512
0.0410156 2.97446
0.0449219 2.89203
0.0488281 2.78528
0.0527344 2.82189
0.0566406 2.73741
0.0605469 2.71846
0.0644531 2.60378
0.0683594 2.62093
0.0722656 2.57331
0.0761719 2.49242
0.0800781 2.42944
0.0839844 2.40486
0.0878906 2.37824
0.0917969 2.33958
0.0957031 2.28915
0.0996094 2.23078
0.103516 2.20723
0.107422 2.14861
0.111328 2.07181
0.115234 2.08538
0.119141 2.04595
0.123047 1.99245
0.126953 1.99885
0.130859 1.9392
0.134766 1.88083
0.138672 1.89158
0.142578 1.88186
0.146484 1.79686
0.150391 1.75334
0.154297 1.74413
0.158203 1.69702
0.162109 1.70035
0.166016 1.64634
0.169922 1.60461
0.173828 1.58592
0.177734 1.56314
0.181641 1.52499
0.185547 1.5488
0.189453 1.4848
0.193359 1.46125
0.197266 1.46253
0.201172 1.42182
0.205078 1.38957
0.208984 1.37037
0.212891 1.34298
0.216797 1.34067
0.220703 1.31456
0.224609 1.29894
0.228516 1.25312
0.232422 1.24902
0.236328 1.23571
0.240234 1.21677
0.244141 1.18221
0.248047 1.15482
0.251953 1.16147
0.255859 1.1095
0.259766 1.06906
0.263672 1.10413
0.267578 1.08928
0.271484 1.05702
0.275391 1.06368
0.279297 1.05293
0.283203 1.02861
0.287109 1.01171
0.291016 0.951296
0.294922 0.966144
0.298828 0.97024
0.302734 0.933376
0.306641 0.905984
0.310547 0.928768
0.314453 0.900352
0.318359 0.8896
0.322266 0.8768
0.326172 0.885248
0.330078 0.838144
0.333984 0.833024
0.337891 0.843264
0.341797 0.792576
0.345703 0.79488
0.349609 0.79488
0.353516 0.829952
0.357422 0.774912
0.361328 0.767232
0.365234 0.764416
0.369141 0.769536
0.373047 0.73344
0.376953 0.717056
0.380859 0.714752
0.384766 0.710656
0.388672 0.70144
0.392578 0.707328
0.396484 0.659712
0.400391 0.65408
0.404297 0.648192
0.408203 0.652032
0.412109 0.655104
0.416016 0.627968
0.419922 0.630528
0.423828 0.587008
0.427734 0.61184
0.431641 0.595968
0.435547 0.607744
0.439453 0.601088
0.443359 0.58752
0.447266 0.58752
0.451172 0.583424
0.455078 0.584704
0.458984 0.541696
0.462891 0.540672
0.466797 0.523264
0.470703 0.52224
0.474609 0.521216
0.478516 0.499712
0.482422 0.514816
0.486328 0.53888
0.490234 0.515584
0.494141 0.502528
0.498047 0.475904
0.501953 0.50048
0.505859 0.467456
0.509766 0.48128
0.513672 0.4544
0.517578 0.46592
0.521484 0.45696
0.525391 0.443392
0.529297 0.461568
0.533203 0.447488
0.537109 0.432896
0.541016 0.433408
0.544922 0.422144
0.548828 0.433152
0.552734 0.420096
0.556641 0.425472
0.560547 0.411648
0.564453 0.416
0.568359 0.407552
0.572266 0.398848
0.576172 0.403968
0.580078 0.383232
0.583984 0.36864
0.587891 0.378112
0.591797 0.371968
0.595703 0.375296
0.599609 0.36864
0.603516 0.366336
0.607422 0.345856
0.611328 0.352
0.615234 0.34176
0.619141 0.34944
0.623047 0.334848
0.626953 0.353792
0.630859 0.338176
0.634766 0.343808
0.638672 0.346368
0.642578 0.32128
0.646484 0.314624
0.650391 0.329728
0.654297 0.308224
0.658203 0.330752
0.662109 0.311552
0.666016 0.31744
0.669922 0.308224
0.673828 0.295424
0.677734 0.302592
0.681641 0.30336
0.685547 0.272896
0.689453 0.315904
0.693359 0.297216
0.697266 0.297984
0.701172 0.281856
0.705078 0.291328
0.708984 0.271872
0.712891 0.264704
0.716797 0.261376
0.720703 0.26496
0.724609 0.272896
0.728516 0.2688
0.732422 0.260864
0.736328 0.2624
0.740234 0.260352
0.744141 0.260096
0.748047 0.255488
0.751953 0.249344
0.755859 0.246016
0.759766 0.23808
0.763672 0.237312
0.767578 0.251392
0.771484 0.244992
0.775391 0.23936
0.779297 0.243968
0.783203 0.221696
0.787109 0.227584
0.791016 0.232192
0.794922 0.223232
0.798828 0.225792
0.802734 0.231424
0.806641 0.21888
0.810547 0.215552
0.814453 0.214784
0.818359 0.219392
0.822266 0.209408
0.826172 0.228352
0.830078 0.203776
0.833984 0.2112
0.837891 0.2048
0.841797 0.210944
0.845703 0.193536
0.849609 0.2048
0.853516 0.2112
0.857422 0.212992
0.861328 0.201984
0.865234 0.2048
0.869141 0.188416
0.873047 0.179712
0.876953 0.194304
0.880859 0.187392
0.884766 0.186624
0.888672 0.188928
0.892578 0.18048
0.896484 0.186112
0.900391 0.184064
0.904297 0.194048
0.908203 0.187904
0.912109 0.186368
0.916016 0.176896
0.919922 0.164608
0.923828 0.169984
0.927734 0.16384
0.931641 0.176896
0.935547 0.173312
0.939453 0.164352
0.943359 0.169216
0.947266 0.166912
0.951172 0.166144
0.955078 0.165888
0.958984 0.156416
0.962891 0.150272
0.966797 0.162816
0.970703 0.15744
0.974609 0.161536
0.978516 0.1536
0.982422 0.166912
0.986328 0.153088
0.990234 0.151552
0.994141 0.149248
0.998047 0.162304
1.00195 0.15616
1.00586 0.146688
1.00977 0.150528
1.01367 0.1408
1.01758 0.16256
1.02148 0.154624
1.02539 0.142336
1.0293 0.14592
1.0332 0.150528
1.03711 0.141312
1.04102 0.143616
1.04492 0.132352
1.04883 0.141312
1.05273 0.138752
1.05664 0.137472
1.06055 0.139264
1.06445 0.135424
1.06836 0.141312
1.07227 0.128
1.07617 0.150528
1.08008 0.124416
1.08398 0.124416
1.08789 0.132096
1.0918 0.136448
1.0957 0.128768
1.09961 0.124672
1.10352 0.12288
1.10742 0.131328
1.11133 0.126208
1.11523 0.118784
1.11914 0.121344
1.12305 0.114688
1.12695 0.12544
1.13086 0.11264
1.13477 0.130816
1.13867 0.12032
1.14258 0.118016
1.14648 0.125184
1.15039 0.112384
1.1543 0.119296
1.1582 0.118016
1.16211 0.1152
1.16602 0.106496
1.16992 0.1088
1.17383 0.121088
1.17773 0.116736
1.18164 0.11008
1.18555 0.11264
1.18945 0.114176
1.19336 0.106752
1.19727 0.10112
1.20117 0.112384
1.20508 0.105728
1.20898 0.102144
1.21289 0.1024
1.2168 0.10496
1.2207 0.105728
1.22461 0.105216
1.22852 0.096
1.23242 0.100864
1.23633 0.101888
1.24023 0.097536
1.24414 0.09728
1.24805 0.09216
1.25195 0.102144
1.25586 0.091904
1.25977 0.102656
1.26367 0.104192
1.26758 0.096768
1.27148 0.090112
1.27539 0.088576
1.2793 0.103168
1.2832 0.095232
1.28711 0.089344
1.29102 0.09472
1.29492 0.094208
1.29883 0.089856
1.30273 0.096
1.30664 0.087552
1.31055 0.08064
1.31445 0.087296
1.31836 0.090112
1.32227 0.097792
1.32617 0.08192
1.33008 0.087296
1.33398 0.08448
1.33789 0.088064
1.3418 0.08064
1.3457 0.085248
1.34961 0.090624
1.35352 0.083968
1.35742 0.090624
1.36133 0.084224
1.36523 0.092672
1.36914 0.084992
1.37305 0.084992
1.37695 0.089344
1.38086 0.080384
1.38477 0.072192
1.38867 0.086784
1.39258 0.069632
1.39648 0.075264
1.40039 0.079104
1.4043 0.079104
1.4082 0.078336
1.41211 0.07936
1.41602 0.080896
1.41992 0.077056
1.42383 0.07424
1.42773 0.070912
1.43164 0.0832
1.43555 0.07552
1.43945 0.073728
1.44336 0.080128
1.44727 0.073216
1.45117 0.070656
1.45508 0.065024
1.45898 0.0704
1.46289 0.071168
1.4668 0.079872
1.4707 0.076288
1.47461 0.069632
1.47852 0.070144
1.48242 0.075264
1.48633 0.064256
1.49023 0.060672
1.49414 0.06912
1.49805 0.07424
1.50195 0.072192
1.50586 0.06912
1.50977 0.067328
1.51367 0.061696
1.51758 0.06144
1.52148 0.070656
1.52539 0.069632
1.5293 0.064512
1.5332 0.066048
1.53711 0.068352
1.54102 0.061696
1.54492 0.059392
1.54883 0.066048
1.55273 0.07296
1.55664 0.06528
1.56055 0.063488
1.56445 0.061952
1.56836 0.06144
1.57227 0.066304
1.57617 0.060928
1.58008 0.06144
1.58398 0.063232
1.58789 0.059648
1.5918 0.06272
1.5957 0.054272
1.59961 0.054784
1.60352 0.059904
1.60742 0.067072
1.61133 0.062976
1.61523 0.057088
1.61914 0.060928
1.62305 0.060416
1.62695 0.046848
1.63086 0.058368
1.63477 0.05632
1.63867 0.056576
1.64258 0.055808
1.64648 0.051456
1.65039 0.04736
1.6543 0.059904
1.6582 0.051456
1.66211 0.053248
1.66602 0.052224
1.66992 0.055552
1.67383 0.058368
1.67773 0.057856
1.68164 0.049408
1.68555 0.054272
1.68945 0.05888
1.69336 0.05504
1.69727 0.059392
1.70117 0.053248
1.70508 0.052736
1.70898 0.047616
1.71289 0.05248
1.7168 0.046592
1.7207 0.050944
1.72461 0.05376
1.72852 0.053504
1.73242 0.050688
1.73633 0.0512
1.74023 0.045568
1.74414 0.055808
1.74805 0.046592
1.75195 0.050432
1.75586 0.045824
1.75977 0.04608
1.76367 0.046848
1.76758 0.045312
1.77148 0.058368
1.77539 0.044032
1.7793 0.053504
1.7832 0.057344
1.78711 0.049152
1.79102 0.043264
1.79492 0.048384
1.79883 0.047872
1.80273 0.048384
1.80664 0.044288
1.81055 0.044288
1.81445 0.052992
1.81836 0.042496
1.82227 0.046592
1.82617 0.04736
1.83008 0.042752
1.83398 0.046592
1.83789 0.044544
1.8418 0.044544
1.8457 0.047616
1.84961 0.037632
1.85352 0.045568
1.85742 0.048384
1.86133 0.044288
1.86523 0.040704
1.86914 0.045312
1.87305 0.045568
1.87695 0.037632
1.88086 0.041472
1.88477 0.039424
1.88867 0.046336
1.89258 0.040448
1.89648 0.041984
1.90039 0.041984
1.9043 0.0384
1.9082 0.042496
1.91211 0.03584
1.91602 0.044288
1.91992 0.0448
1.92383 0.037888
1.92773 0.0384
1.93164 0.04096
1.93555 0.03328
1.93945 0.039168
1.94336 0.039424
1.94727 0.038656
1.95117 0.039936
1.95508 0.040448
1.95898 0.03968
1.96289 0.033024
1.9668 0.041984
1.9707 0.037888
1.97461 0.045312
1.97852 0.041216
1.98242 0.040192
1.98633 0.04352
1.99023 0.041216
1.99414 0.04224
1.99805 0.03712
2.00195 0.031744
2.00586 0.038144
2.00977 0.035072
2.01367 0.041216
2.01758 0.036608
2.02148 0.03328
2.02539 0.036608
2.0293 0.036352
2.0332 0.03584
2.03711 0.038912
2.04102 0.036608
2.04492 0.0384
2.04883 0.03584
2.05273 0.03456
2.05664 0.03456
2.06055 0.040192
2.06445 0.035584
2.06836 0.033536
2.07227 0.036608
2.07617 0.03584
2.08008 0.035072
2.08398 0.034048
2.08789 0.037888
2.0918 0.033024
2.0957 0.029696
2.09961 0.033792
2.10352 0.03584
2.10742 0.033536
2.11133 0.036096
2.11523 0.033024
2.11914 0.03072
2.12305 0.03328
2.12695 0.03712
2.13086 0.03072
2.13477 0.032768
2.13867 0.029696
2.14258 0.035072
2.14648 0.031488
2.15039 0.031232
2.1543 0.033792
2.1582 0.03584
2.16211 0.029184
2.16602 0.027648
2.16992 0.029952
2.17383 0.03072
2.17773 0.033024
2.18164 0.026368
2.18555 0.028928
2.18945 0.036096
2.19336 0.030976
2.19727 0.027392
2.20117 0.030464
2.20508 0.027392
2.20898 0.033792
2.21289 0.030976
2.2168 0.032
2.2207 0.033792
2.22461 0.029952
2.22852 0.03072
2.23242 0.027648
2.23633 0.031744
2.24023 0.032
2.24414 0.026112
2.24805 0.029184
2.25195 0.032256
2.25586 0.032768
2.25977 0.035584
2.26367 0.031744
2.26758 0.032
2.27148 0.028928
2.27539 0.033536
2.2793 0.024832
2.2832 0.030208
2.28711 0.029184
2.29102 0.027136
2.29492 0.023552
2.29883 0.02432
2.30273 0.023552
2.30664 0.027904
2.31055 0.031744
2.31445 0.02688
2.31836 0.028672
2.32227 0.023296
2.32617 0.025088
2.33008 0.028416
2.33398 0.026368
2.33789 0.023296
2.3418 0.025088
2.3457 0.022272
2.34961 0.032
2.35352 0.02304
2.35742 0.027392
2.36133 0.030976
2.36523 0.026624
2.36914 0.027648
2.37305 0.029184
2.37695 0.023808
2.38086 0.024064
2.38477 0.024832
2.38867 0.02688
2.39258 0.029184
2.39648 0.021504
2.40039 0.0256
2.4043 0.027136
2.4082 0.031488
2.41211 0.029184
2.41602 0.023808
2.41992 0.022784
2.42383 0.024064
2.42773 0.022528
2.43164 0.0256
2.43555 0.025856
2.43945 0.029696
2.44336 0.024064
2.44727 0.0256
2.45117 0.026624
2.45508 0.02304
2.45898 0.022784
2.46289 0.025344
2.4668 0.02944
2.4707 0.026368
2.47461 0.025088
2.47852 0.020992
2.48242 0.024832
2.48633 0.020224
2.49023 0.02432
2.49414 0.020736
2.49805 0.026112
2.50195 0.022272
2.50586 0.024064
2.50977 0.02432
2.51367 0.02816
2.51758 0.02304
2.52148 0.02432
2.52539 0.025856
2.5293 0.022016
2.5332 0.022528
2.53711 0.0192
2.54102 0.0256
2.54492 0.025088
2.54883 0.02304
2.55273 0.019968
2.55664 0.020224
2.56055 0.02304
2.56445 0.023808
2.56836 0.025344
2.57227 0.022016
2.57617 0.018432
2.58008 0.023552
2.58398 0.023552
2.58789 0.024576
2.5918 0.026624
2.5957 0.022528
2.59961 0.02304
2.60352 0.021248
2.60742 0.022016
2.61133 0.023552
2.61523 0.020992
2.61914 0.0256
2.62305 0.01664
2.62695 0.02432
2.63086 0.018432
2.63477 0.0256
2.63867 0.018944
2.64258 0.01664
2.64648 0.02048
2.65039 0.017408
2.6543 0.018688
2.6582 0.016896
2.66211 0.023552
2.66602 0.018432
2.66992 0.02048
2.67383 0.017664
2.67773 0.017664
2.68164 0.02048
2.68555 0.019456
2.68945 0.021504
2.69336 0.02048
2.69727 0.020736
2.70117 0.022528
2.70508 0.0192
2.70898 0.016896
2.71289 0.013568
2.7168 0.015872
2.7207 0.022272
2.72461 0.020224
2.72852 0.02048
2.73242 0.020224
2.73633 0.016896
2.74023 0.017152
2.74414 0.017152
2.74805 0.021504
2.75195 0.019968
2.75586 0.016896
2.75977 0.017152
2.76367 0.022016
2.76758 0.015872
2.77148 0.02432
2.77539 0.018432
2.7793 0.019456
2.7832 0.01664
2.78711 0.023296
2.79102 0.021248
2.79492 0.020736
2.79883 0.02048
2.80273 0.018176
2.80664 0.022528
2.81055 0.019968
2.81445 0.018688
2.81836 0.017408
2.82227 0.020736
2.82617 0.019968
2.83008 0.023552
2.83398 0.014592
2.83789 0.016896
2.8418 0.01664
2.8457 0.017664
2.84961 0.016384
2.85352 0.018432
2.85742 0.01664
2.86133 0.015104
2.86523 0.020224
2.86914 0.022016
2.87305 0.01792
2.87695 0.016128
2.88086 0.015616
2.88477 0.015872
2.88867 0.018176
2.89258 0.0192
2.89648 0.01792
2.90039 0.015872
2.9043 0.016128
2.9082 0.017664
2.91211 0.017408
2.91602 0.017408
2.91992 0.017408
2.92383 0.016896
2.92773 0.017408
2.93164 0.013568
2.93555 0.016896
2.93945 0.0192
2.94336 0.018432
2.94727 0.01664
2.95117 0.016128
2.95508 0.015872
2.95898 0.016128
2.96289 0.017408
2.9668 0.01664
2.9707 0.016384
2.97461 0.018688
2.97852 0.014592
2.98242 0.015616
2.98633 0.022528
2.99023 0.014848
2.99414 0.013568
2.99805 0.015104
3.00195 0.015616
3.00586 0.014848
3.00977 0.015616
3.01367 0.017408
3.01758 0.019712
3.02148 0.014848
3.02539 0.016128
3.0293 0.01536
3.0332 0.01536
3.03711 0.014848
3.04102 0.013312
3.04492 0.014592
3.04883 0.01536
3.05273 0.01408
3.05664 0.014592
3.06055 0.019968
3.06445 0.014848
3.06836 0.013056
3.07227 0.012288
3.07617 0.014592
3.08008 0.016128
3.08398 0.017408
3.08789 0.016896
3.0918 0.012544
3.0957 0.01408
3.09961 0.0128
3.10352 0.013568
3.10742 0.015616
3.11133 0.011776
3.11523 0.01664
3.11914 0.013568
3.12305 0.016384
3.12695 0.015872
3.13086 0.014592
3.13477 0.011264
3.13867 0.013824
3.14258 0.012032
3.14648 0.011776
3.15039 0.011264
3.1543 0.01664
3.1582 0.012288
3.16211 0.014848
3.16602 0.018432
3.16992 0.009216
3.17383 0.013312
3.17773 0.01536
3.18164 0.014592
3.18555 0.015104
3.18945 0.0128
3.19336 0.014592
3.19727 0.014848
3.20117 0.01536
3.20508 0.013568
3.20898 0.012288
3.21289 0.016384
3.2168 0.01152
3.2207 0.011264
3.22461 0.015104
3.22852 0.01408
3.23242 0.012288
3.23633 0.014336
3.24023 0.017664
3.24414 0.013568
3.24805 0.014336
3.25195 0.014592
3.25586 0.013312
3.25977 0.014592
3.26367 0.014336
3.26758 0.015872
3.27148 0.013824
3.27539 0.01152
3.2793 0.014592
3.2832 0.01536
3.28711 0.012544
3.29102 0.013056
3.29492 0.012544
3.29883 0.013056
3.30273 0.015872
3.30664 0.014336
3.31055 0.013824
3.31445 0.01536
3.31836 0.012032
3.32227 0.012032
3.32617 0.010752
3.33008 0.0128
3.33398 0.012288
3.33789 0.01152
3.3418 0.014592
3.3457 0.013824
3.34961 0.011776
3.35352 0.011264
3.35742 0.013824
3.36133 0.015104
3.36523 0.01024
3.36914 0.014848
3.37305 0.01408
3.37695 0.0128
3.38086 0.012032
3.38477 0.011008
3.38867 0.01152
3.39258 0.012288
3.39648 0.012032
3.40039 0.010752
3.4043 0.013312
3.4082 0.013056
3.41211 0.012544
3.41602 0.013568
3.41992 0.010496
3.42383 0.011264
3.42773 0.012288
3.43164 0.015616
3.43555 0.011264
3.43945 0.009984
3.44336 0.013312
3.44727 0.013056
3.45117 0.010496
3.45508 0.01536
3.45898 0.012288
3.46289 0.011776
3.4668 0.0128
3.4707 0.013568
3.47461 0.011776
3.47852 0.011008
3.48242 0.013056
3.48633 0.012032
3.49023 0.012032
3.49414 0.011008
3.49805 0.015104
3.50195 0.011776
3.50586 0.010752
3.50977 0.011008
3.51367 0.011264
3.51758 0.00896
3.52148 0.013056
3.52539 0.009216
3.5293 0.007936
3.5332 0.0128
3.53711 0.010496
3.54102 0.014848
3.54492 0.011264
3.54883 0.010752
3.55273 0.01152
3.55664 0.013312
3.56055 0.010752
3.56445 0.011264
3.56836 0.010752
3.57227 0.01152
3.57617 0.00896
3.58008 0.009472
3.58398 0.009472
3.58789 0.01152
3.5918 0.009984
3.5957 0.00768
3.59961 0.011264
3.60352 0.009984
3.60742 0.006656
3.61133 0.010496
3.61523 0.009984
3.61914 0.011264
3.62305 0.014848
3.62695 0.009728
3.63086 0.01152
3.63477 0.012032
3.63867 0.009984
3.64258 0.012544
3.64648 0.011008
3.65039 0.009472
3.6543 0.0064
3.6582 0.012544
3.66211 0.011264
3.66602 0.009984
3.66992 0.010496
3.67383 0.007168
3.67773 0.010496
3.68164 0.008704
3.68555 0.008192
3.68945 0.009472
3.69336 0.011008
3.69727 0.007936
3.70117 0.011264
3.70508 0.011776
3.70898 0.011264
3.71289 0.010752
3.7168 0.01024
3.7207 0.008192
3.72461 0.01152
3.72852 0.009728
3.73242 0.011264
3.73633 0.009984
3.74023 0.012288
3.74414 0.009216
3.74805 0.008704
3.75195 0.009472
3.75586 0.007936
3.75977 0.009216
3.76367 0.007936
3.76758 0.01024
3.77148 0.01152
3.77539 0.009472
3.7793 0.010496
3.7832 0.009984
3.78711 0.008448
3.79102 0.009216
3.79492 0.01024
3.79883 0.007424
3.80273 0.01024
3.80664 0.008704
3.81055 0.00896
3.81445 0.009728
3.81836 0.00896
3.82227 0.009984
3.82617 0.00768
3.83008 0.007168
3.83398 0.009728
3.83789 0.005888
3.8418 0.005888
3.8457 0.01152
3.84961 0.00896
3.85352 0.012032
3.85742 0.011264
3.86133 0.010496
3.86523 0.009216
3.86914 0.008704
3.87305 0.00896
3.87695 0.009728
3.88086 0.008448
3.88477 0.008192
3.88867 0.008192
3.89258 0.00768
3.89648 0.011264
3.90039 0.01024
3.9043 0.008448
3.9082 0.008704
3.91211 0.008448
3.91602 0.009216
3.91992 0.007168
3.92383 0.009472
3.92773 0.011264
3.93164 0.008192
3.93555 0.00896
3.93945 0.008704
3.94336 0.009216
3.94727 0.006912
3.95117 0.0064
3.95508 0.00896
3.95898 0.007424
3.96289 0.008704
3.9668 0.006144
3.9707 0.007936
3.97461 0.007936
3.97852 0.00896
3.98242 0.00768
3.98633 0.009216
3.99023 0.007424
3.99414 0.010752
3.99805 0.007168


==> data/min-5-1M-00-intervals-4-xmax-128-bins.dat <==
0.015625 3.38512
0.046875 2.8809
0.078125 2.48032
0.109375 2.13392
0.140625 1.86083
0.171875 1.6089
0.203125 1.40925
0.234375 1.23814
0.265625 1.08838
0.296875 0.962016
0.328125 0.857376
0.359375 0.778656
0.390625 0.689152
0.421875 0.621024
0.453125 0.568736
0.484375 0.51136
0.515625 0.466432
0.546875 0.428288
0.578125 0.39104
0.609375 0.354272
0.640625 0.332
0.671875 0.30528
0.703125 0.28528
0.734375 0.263232
0.765625 0.243808
0.796875 0.224544
0.828125 0.212832
0.859375 0.19968
0.890625 0.187744
0.921875 0.174976
0.953125 0.162752
0.984375 0.15696
1.01562 0.149952
1.04688 0.140576
1.07812 0.13408
1.10938 0.123584
1.14062 0.120512
1.17188 0.113632
1.20312 0.106208
1.23438 0.099584
1.26562 0.09744
1.29688 0.090944
1.32812 0.0872
1.35938 0.087168
1.39062 0.078976
1.42188 0.07744
1.45312 0.073024
1.48438 0.069952
1.51562 0.067072
1.54688 0.065408
1.57812 0.062208
1.60938 0.05968
1.64062 0.05408
1.67188 0.054048
1.70312 0.053248
1.73438 0.051008
1.76562 0.0488
1.79688 0.047872
1.82812 0.045984
1.85938 0.044384
1.89062 0.04096
1.92188 0.039744
1.95312 0.03904
1.98438 0.041088
2.01562 0.036128
2.04688 0.036864
2.07812 0.0352
2.10938 0.033248
2.14062 0.032736
2.17188 0.030208
2.20312 0.031136
2.23438 0.030144
2.26562 0.031456
2.29688 0.0272
2.32812 0.025888
2.35938 0.027392
2.39062 0.025376
2.42188 0.025664
2.45312 0.025824
2.48438 0.023584
2.51562 0.024256
2.54688 0.022336
2.57812 0.023488
2.60938 0.021952
2.64062 0.020064
2.67188 0.019328
2.70312 0.018848
2.73438 0.019488
2.76562 0.019264
2.79688 0.020384
2.82812 0.01856
2.85938 0.018048
2.89062 0.016864
2.92188 0.016832
2.95312 0.017056
2.98438 0.016416
3.01562 0.016192
3.04688 0.015264
3.07812 0.01472
3.10938 0.014304
3.14062 0.013408
3.17188 0.014144
3.20312 0.01392
3.23438 0.01408
3.26562 0.01408
3.29688 0.013824
3.32812 0.012672
3.35938 0.01312
3.39062 0.011968
3.42188 0.012512
3.45312 0.012384
3.48438 0.012448
3.51562 0.010496
3.54688 0.011968
3.57812 0.010368
3.60938 0.010272
3.64062 0.010336
3.67188 0.009856
3.70312 0.010464
3.73438 0.010112
3.76562 0.009536
3.79688 0.009152
3.82812 0.008128
3.85938 0.010144
3.89062 0.009024
3.92188 0.008928
3.95312 0.007808
3.98438 0.008384


==> data/min-5-1M-00-intervals-4-xmax-256-bins.dat <==
0.0078125 3.51763
0.0234375 3.25261
0.0390625 2.99603
0.0546875 2.76576
0.0703125 2.57261
0.0859375 2.38803
0.101562 2.21894
0.117188 2.0489
0.132812 1.92762
0.148438 1.79405
0.164062 1.66208
0.179688 1.55571
0.195312 1.4576
0.210938 1.3609
0.226562 1.27891
0.242188 1.19738
0.257812 1.11104
0.273438 1.06573
0.289062 0.98944
0.304688 0.934592
0.320312 0.888
0.335938 0.826752
0.351562 0.798656
0.367188 0.758656
0.382812 0.710976
0.398438 0.667328
0.414062 0.641408
0.429688 0.60064
0.445312 0.589888
0.460938 0.547584
0.476562 0.514496
0.492188 0.508224
0.507812 0.475904
0.523438 0.45696
0.539062 0.433984
0.554688 0.422592
0.570312 0.406592
0.585938 0.375488
0.601562 0.364032
0.617188 0.344512
0.632812 0.345536
0.648438 0.318464
0.664062 0.316992
0.679688 0.293568
0.695312 0.29824
0.710938 0.27232
0.726562 0.26688
0.742188 0.259584
0.757812 0.242688
0.773438 0.244928
0.789062 0.226176
0.804688 0.222912
0.820312 0.217984
0.835938 0.20768
0.851562 0.205632
0.867188 0.193728
0.882812 0.189312
0.898438 0.186176
0.914062 0.178944
0.929688 0.171008
0.945312 0.166656
0.960938 0.158848
0.976562 0.159872
0.992188 0.154048
1.00781 0.148544
1.02344 0.15136
1.03906 0.141952
1.05469 0.1392
1.07031 0.138816
1.08594 0.129344
1.10156 0.126912
1.11719 0.120256
1.13281 0.122304
1.14844 0.11872
1.16406 0.112128
1.17969 0.115136
1.19531 0.108608
1.21094 0.103808
1.22656 0.101952
1.24219 0.097216
1.25781 0.100224
1.27344 0.094656
1.28906 0.093376
1.30469 0.088512
1.32031 0.08928
1.33594 0.08512
1.35156 0.087616
1.36719 0.08672
1.38281 0.082176
1.39844 0.075776
1.41406 0.078912
1.42969 0.075968
1.44531 0.074432
1.46094 0.071616
1.47656 0.072832
1.49219 0.067072
1.50781 0.067584
1.52344 0.06656
1.53906 0.063872
1.55469 0.066944
1.57031 0.062656
1.58594 0.06176
1.60156 0.059008
1.61719 0.060352
1.63281 0.054528
1.64844 0.053632
1.66406 0.05312
1.67969 0.054976
1.69531 0.05664
1.71094 0.049856
1.72656 0.052224
1.74219 0.049792
1.75781 0.047296
1.77344 0.050304
1.78906 0.049536
1.80469 0.046208
1.82031 0.04736
1.83594 0.044608
1.85156 0.0448
1.86719 0.043968
1.88281 0.041216
1.89844 0.040704
1.91406 0.041856
1.92969 0.037632
1.94531 0.039296
1.96094 0.038784
1.97656 0.041152
1.99219 0.041024
2.00781 0.036544
2.02344 0.035712
2.03906 0.03744
2.05469 0.036288
2.07031 0.035392
2.08594 0.035008
2.10156 0.033216
2.11719 0.03328
2.13281 0.032576
2.14844 0.032896
2.16406 0.030656
2.17969 0.02976
2.19531 0.031232
2.21094 0.03104
2.22656 0.030528
2.24219 0.02976
2.25781 0.033088
2.27344 0.029824
2.28906 0.02752
2.30469 0.02688
2.32031 0.025984
2.33594 0.025792
2.35156 0.026176
2.36719 0.028608
2.38281 0.024896
2.39844 0.025856
2.41406 0.026816
2.42969 0.024512
2.44531 0.026496
2.46094 0.025152
2.47656 0.02432
2.49219 0.022848
2.50781 0.024704
2.52344 0.023808
2.53906 0.023104
2.55469 0.021568
2.57031 0.0224
2.58594 0.024576
2.60156 0.022208
2.61719 0.021696
2.63281 0.021824
2.64844 0.018304
2.66406 0.01984
2.67969 0.018816
2.69531 0.021312
2.71094 0.016384
2.72656 0.0208
2.74219 0.018176
2.75781 0.019008
2.77344 0.01952
2.78906 0.02048
2.80469 0.020288
2.82031 0.0192
2.83594 0.01792
2.85156 0.01728
2.86719 0.018816
2.88281 0.016448
2.89844 0.01728
2.91406 0.017472
2.92969 0.016192
2.94531 0.0176
2.96094 0.016512
2.97656 0.01632
2.99219 0.016512
3.00781 0.015872
3.02344 0.016512
3.03906 0.014528
3.05469 0.016
3.07031 0.013696
3.08594 0.015744
3.10156 0.014016
3.11719 0.014592
3.13281 0.013888
3.14844 0.012928
3.16406 0.013696
3.17969 0.014592
3.19531 0.0144
3.21094 0.01344
3.22656 0.013184
3.24219 0.014976
3.25781 0.014208
3.27344 0.013952
3.28906 0.013376
3.30469 0.014272
3.32031 0.012544
3.33594 0.0128
3.35156 0.012672
3.36719 0.013568
3.38281 0.01184
3.39844 0.012096
3.41406 0.012416
3.42969 0.012608
3.44531 0.011712
3.46094 0.013056
3.47656 0.012352
3.49219 0.012544
3.50781 0.0112
3.52344 0.009792
3.53906 0.012352
3.55469 0.011584
3.57031 0.010624
3.58594 0.010112
3.60156 0.008896
3.61719 0.011648
3.63281 0.010816
3.64844 0.009856
3.66406 0.011072
3.67969 0.00864
3.69531 0.00992
3.71094 0.011008
3.72656 0.010176
3.74219 0.010048
3.75781 0.00864
3.77344 0.010432
3.78906 0.009472
3.80469 0.008832
3.82031 0.009088
3.83594 0.007168
3.85156 0.010944
3.86719 0.009344
3.88281 0.00864
3.89844 0.009408
3.91406 0.008384
3.92969 0.009472
3.94531 0.007808
3.96094 0.007808
3.97656 0.008128
3.99219 0.00864


==> data/min-5-1M-00-intervals-4-xmax-32-bins.dat <==
0.0625 2.72006
0.1875 1.52928
0.3125 0.921608
0.4375 0.597568
0.5625 0.410008
0.6875 0.296448
0.8125 0.220216
0.9375 0.170608
1.0625 0.137048
1.1875 0.109984
1.3125 0.090688
1.4375 0.074848
1.5625 0.063592
1.6875 0.053096
1.8125 0.04676
1.9375 0.040208
2.0625 0.03536
2.1875 0.031056
2.3125 0.027984
2.4375 0.025112
2.5625 0.023008
2.6875 0.019432
2.8125 0.019064
2.9375 0.016792
3.0625 0.01512
3.1875 0.013888
3.3125 0.013424
3.4375 0.012328
3.5625 0.010776
3.6875 0.010192
3.8125 0.00924
3.9375 0.008536


==> data/min-5-1M-00-intervals-4-xmax-512-bins.dat <==
0.00390625 3.58822
0.0117188 3.44704
0.0195312 3.3033
0.0273438 3.20192
0.0351562 3.05882
0.0429688 2.93325
0.0507812 2.80358
0.0585938 2.72794
0.0664062 2.61235
0.0742188 2.53286
0.0820312 2.41715
0.0898438 2.35891
0.0976562 2.25997
0.105469 2.17792
0.113281 2.07859
0.121094 2.0192
0.128906 1.96902
0.136719 1.88621
0.144531 1.83936
0.152344 1.74874
0.160156 1.69869
0.167969 1.62547
0.175781 1.57453
0.183594 1.5369
0.191406 1.47302
0.199219 1.44218
0.207031 1.37997
0.214844 1.34182
0.222656 1.30675
0.230469 1.25107
0.238281 1.22624
0.246094 1.16851
0.253906 1.13549
0.261719 1.08659
0.269531 1.07315
0.277344 1.0583
0.285156 1.02016
0.292969 0.95872
0.300781 0.951808
0.308594 0.917376
0.316406 0.894976
0.324219 0.881024
0.332031 0.835584
0.339844 0.81792
0.347656 0.79488
0.355469 0.802432
0.363281 0.765824
0.371094 0.751488
0.378906 0.715904
0.386719 0.706048
0.394531 0.68352
0.402344 0.651136
0.410156 0.653568
0.417969 0.629248
0.425781 0.599424
0.433594 0.601856
0.441406 0.594304
0.449219 0.585472
0.457031 0.5632
0.464844 0.531968
0.472656 0.521728
0.480469 0.507264
0.488281 0.527232
0.496094 0.489216
0.503906 0.483968
0.511719 0.46784
0.519531 0.46144
0.527344 0.45248
0.535156 0.440192
0.542969 0.427776
0.550781 0.426624
0.558594 0.41856
0.566406 0.411776
0.574219 0.401408
0.582031 0.375936
0.589844 0.37504
0.597656 0.371968
0.605469 0.356096
0.613281 0.34688
0.621094 0.342144
0.628906 0.345984
0.636719 0.345088
0.644531 0.317952
0.652344 0.318976
0.660156 0.321152
0.667969 0.312832
0.675781 0.299008
0.683594 0.288128
0.691406 0.30656
0.699219 0.28992
0.707031 0.2816
0.714844 0.26304
0.722656 0.268928
0.730469 0.264832
0.738281 0.261376
0.746094 0.257792
0.753906 0.24768
0.761719 0.237696
0.769531 0.248192
0.777344 0.241664
0.785156 0.22464
0.792969 0.227712
0.800781 0.228608
0.808594 0.217216
0.816406 0.217088
0.824219 0.21888
0.832031 0.207488
0.839844 0.207872
0.847656 0.199168
0.855469 0.212096
0.863281 0.203392
0.871094 0.184064
0.878906 0.190848
0.886719 0.187776
0.894531 0.183296
0.902344 0.189056
0.910156 0.187136
0.917969 0.170752
0.925781 0.166912
0.933594 0.175104
0.941406 0.166784
0.949219 0.166528
0.957031 0.161152
0.964844 0.156544
0.972656 0.159488
0.980469 0.160256
0.988281 0.15232
0.996094 0.155776
1.00391 0.151424
1.01172 0.145664
1.01953 0.158592
1.02734 0.144128
1.03516 0.14592
1.04297 0.137984
1.05078 0.140032
1.05859 0.138368
1.06641 0.138368
1.07422 0.139264
1.08203 0.124416
1.08984 0.134272
1.09766 0.12672
1.10547 0.127104
1.11328 0.122496
1.12109 0.118016
1.12891 0.11904
1.13672 0.125568
1.14453 0.1216
1.15234 0.11584
1.16016 0.116608
1.16797 0.107648
1.17578 0.118912
1.18359 0.11136
1.19141 0.110464
1.19922 0.106752
1.20703 0.103936
1.21484 0.10368
1.22266 0.105472
1.23047 0.098432
1.23828 0.099712
1.24609 0.09472
1.25391 0.097024
1.26172 0.103424
1.26953 0.09344
1.27734 0.095872
1.28516 0.092288
1.29297 0.094464
1.30078 0.092928
1.30859 0.084096
1.31641 0.088704
1.32422 0.089856
1.33203 0.085888
1.33984 0.084352
1.34766 0.087936
1.35547 0.087296
1.36328 0.088448
1.37109 0.084992
1.37891 0.084864
1.38672 0.079488
1.39453 0.072448
1.40234 0.079104
1.41016 0.078848
1.41797 0.078976
1.42578 0.072576
1.43359 0.07936
1.44141 0.076928
1.44922 0.071936
1.45703 0.067712
1.46484 0.07552
1.47266 0.07296
1.48047 0.072704
1.48828 0.062464
1.49609 0.07168
1.50391 0.070656
1.51172 0.064512
1.51953 0.066048
1.52734 0.067072
1.53516 0.0672
1.54297 0.060544
1.55078 0.069504
1.55859 0.064384
1.56641 0.061696
1.57422 0.063616
1.58203 0.062336
1.58984 0.061184
1.59766 0.054528
1.60547 0.063488
1.61328 0.060032
1.62109 0.060672
1.62891 0.052608
1.63672 0.056448
1.64453 0.053632
1.65234 0.053632
1.66016 0.052352
1.66797 0.053888
1.67578 0.058112
1.68359 0.05184
1.69141 0.05696
1.69922 0.05632
1.70703 0.050176
1.71484 0.049536
1.72266 0.052352
1.73047 0.052096
1.73828 0.048384
1.74609 0.0512
1.75391 0.048128
1.76172 0.046464
1.76953 0.05184
1.77734 0.048768
1.78516 0.053248
1.79297 0.045824
1.80078 0.048128
1.80859 0.044288
1.81641 0.047744
1.82422 0.046976
1.83203 0.044672
1.83984 0.044544
1.84766 0.042624
1.85547 0.046976
1.86328 0.042496
1.87109 0.04544
1.87891 0.039552
1.88672 0.04288
1.89453 0.041216
1.90234 0.040192
1.91016 0.039168
1.91797 0.044544
1.92578 0.038144
1.93359 0.03712
1.94141 0.039296
1.94922 0.039296
1.95703 0.040064
1.96484 0.037504
1.97266 0.0416
1.98047 0.040704
1.98828 0.042368
1.99609 0.03968
2.00391 0.034944
2.01172 0.038144
2.01953 0.034944
2.02734 0.03648
2.03516 0.037376
2.04297 0.037504
2.05078 0.0352
2.05859 0.037376
2.06641 0.03456
2.07422 0.036224
2.08203 0.03456
2.08984 0.035456
2.09766 0.031744
2.10547 0.034688
2.11328 0.03456
2.12109 0.032
2.12891 0.03392
2.13672 0.031232
2.14453 0.03328
2.15234 0.032512
2.16016 0.032512
2.16797 0.0288
2.17578 0.031872
2.18359 0.027648
2.19141 0.033536
2.19922 0.028928
2.20703 0.030592
2.21484 0.031488
2.22266 0.031872
2.23047 0.029184
2.23828 0.031872
2.24609 0.027648
2.25391 0.032512
2.26172 0.033664
2.26953 0.030464
2.27734 0.029184
2.28516 0.029696
2.29297 0.025344
2.30078 0.023936
2.30859 0.029824
2.31641 0.027776
2.32422 0.024192
2.33203 0.027392
2.33984 0.024192
2.34766 0.027136
2.35547 0.025216
2.36328 0.0288
2.37109 0.028416
2.37891 0.023936
2.38672 0.025856
2.39453 0.025344
2.40234 0.026368
2.41016 0.030336
2.41797 0.023296
2.42578 0.023296
2.43359 0.025728
2.44141 0.02688
2.44922 0.026112
2.45703 0.022912
2.46484 0.027392
2.47266 0.025728
2.48047 0.022912
2.48828 0.022272
2.49609 0.023424
2.50391 0.023168
2.51172 0.02624
2.51953 0.02368
2.52734 0.023936
2.53516 0.020864
2.54297 0.025344
2.55078 0.021504
2.55859 0.021632
2.56641 0.024576
2.57422 0.020224
2.58203 0.023552
2.58984 0.0256
2.59766 0.022784
2.60547 0.021632
2.61328 0.022272
2.62109 0.02112
2.62891 0.021376
2.63672 0.022272
2.64453 0.01856
2.65234 0.018048
2.66016 0.020224
2.66797 0.019456
2.67578 0.017664
2.68359 0.019968
2.69141 0.020992
2.69922 0.021632
2.70703 0.018048
2.71484 0.01472
2.72266 0.021248
2.73047 0.020352
2.73828 0.017024
2.74609 0.019328
2.75391 0.018432
2.76172 0.019584
2.76953 0.020096
2.77734 0.018944
2.78516 0.019968
2.79297 0.020992
2.80078 0.019328
2.80859 0.021248
2.81641 0.018048
2.82422 0.020352
2.83203 0.019072
2.83984 0.016768
2.84766 0.017024
2.85547 0.017536
2.86328 0.017664
2.87109 0.019968
2.87891 0.015872
2.88672 0.017024
2.89453 0.01856
2.90234 0.016
2.91016 0.017536
2.91797 0.017408
2.92578 0.017152
2.93359 0.015232
2.94141 0.018816
2.94922 0.016384
2.95703 0.016
2.96484 0.017024
2.97266 0.017536
2.98047 0.015104
2.98828 0.018688
2.99609 0.014336
3.00391 0.015232
3.01172 0.016512
3.01953 0.01728
3.02734 0.015744
3.03516 0.015104
3.04297 0.013952
3.05078 0.01472
3.05859 0.01728
3.06641 0.013952
3.07422 0.01344
3.08203 0.016768
3.08984 0.01472
3.09766 0.01344
3.10547 0.014592
3.11328 0.014208
3.12109 0.014976
3.12891 0.015232
3.13672 0.012544
3.14453 0.011904
3.15234 0.013952
3.16016 0.013568
3.16797 0.013824
3.17578 0.014336
3.18359 0.014848
3.19141 0.013696
3.19922 0.015104
3.20703 0.012928
3.21484 0.013952
3.22266 0.013184
3.23047 0.013184
3.23828 0.016
3.24609 0.013952
3.25391 0.013952
3.26172 0.014464
3.26953 0.014848
3.27734 0.013056
3.28516 0.013952
3.29297 0.0128
3.30078 0.014464
3.30859 0.01408
3.31641 0.013696
3.32422 0.011392
3.33203 0.012544
3.33984 0.013056
3.34766 0.0128
3.35547 0.012544
3.36328 0.012672
3.37109 0.014464
3.37891 0.012416
3.38672 0.011264
3.39453 0.01216
3.40234 0.012032
3.41016 0.0128
3.41797 0.012032
3.42578 0.011776
3.43359 0.01344
3.44141 0.011648
3.44922 0.011776
3.45703 0.013824
3.46484 0.012288
3.47266 0.012672
3.48047 0.012032
3.48828 0.012032
3.49609 0.013056
3.50391 0.011264
3.51172 0.011136
3.51953 0.011008
3.52734 0.008576
3.53516 0.011648
3.54297 0.013056
3.55078 0.011136
3.55859 0.012032
3.56641 0.011008
3.57422 0.01024
3.58203 0.009472
3.58984 0.010752
3.59766 0.009472
3.60547 0.00832
3.61328 0.01024
3.62109 0.013056
3.62891 0.010624
3.63672 0.011008
3.64453 0.011776
3.65234 0.007936
3.66016 0.011904
3.66797 0.01024
3.67578 0.008832
3.68359 0.008448
3.69141 0.01024
3.69922 0.0096
3.70703 0.01152
3.71484 0.010496
3.72266 0.009856
3.73047 0.010496
3.73828 0.011136
3.74609 0.00896
3.75391 0.008704
3.76172 0.008576
3.76953 0.01088
3.77734 0.009984
3.78516 0.009216
3.79297 0.009728
3.80078 0.008832
3.80859 0.008832
3.81641 0.009344
3.82422 0.008832
3.83203 0.008448
3.83984 0.005888
3.84766 0.01024
3.85547 0.011648
3.86328 0.009856
3.87109 0.008832
3.87891 0.009088
3.88672 0.008192
3.89453 0.009472
3.90234 0.009344
3.91016 0.008576
3.91797 0.008192
3.92578 0.010368
3.93359 0.008576
3.94141 0.00896
3.94922 0.006656
3.95703 0.008192
3.96484 0.007424
3.97266 0.007936
3.98047 0.00832
3.98828 0.00832
3.99609 0.00896


==> data/min-5-1M-00-intervals-4-xmax-64-bins.dat <==
0.03125 3.13301
0.09375 2.30712
0.15625 1.73486
0.21875 1.3237
0.28125 1.0252
0.34375 0.818016
0.40625 0.655088
0.46875 0.540048
0.53125 0.44736
0.59375 0.372656
0.65625 0.31864
0.71875 0.274256
0.78125 0.234176
0.84375 0.206256
0.90625 0.18136
0.96875 0.159856
1.03125 0.145264
1.09375 0.128832
1.15625 0.117072
1.21875 0.102896
1.28125 0.094192
1.34375 0.087184
1.40625 0.078208
1.46875 0.071488
1.53125 0.06624
1.59375 0.060944
1.65625 0.054064
1.71875 0.052128
1.78125 0.048336
1.84375 0.045184
1.90625 0.040352
1.96875 0.040064
2.03125 0.036496
2.09375 0.034224
2.15625 0.031472
2.21875 0.03064
2.28125 0.029328
2.34375 0.02664
2.40625 0.02552
2.46875 0.024704
2.53125 0.023296
2.59375 0.02272
2.65625 0.019696
2.71875 0.019168
2.78125 0.019824
2.84375 0.018304
2.90625 0.016848
2.96875 0.016736
3.03125 0.015728
3.09375 0.014512
3.15625 0.013776
3.21875 0.014
3.28125 0.013952
3.34375 0.012896
3.40625 0.01224
3.46875 0.012416
3.53125 0.011232
3.59375 0.01032
3.65625 0.010096
3.71875 0.010288
3.78125 0.009344
3.84375 0.009136
3.90625 0.008976
3.96875 0.008096


==> data/min-5-1M-00-positions-1-xmax-1024-bins.dat <==
0.000488281 2.03162
0.00146484 2.20058
0.00244141 1.99475
0.00341797 2.28045
0.00439453 2.05107
0.00537109 1.84013
0.00634766 1.83501
0.00732422 1.22266
0.00830078 1.59949
0.00927734 0.874496
0.0102539 1.1049
0.0112305 2.17702
0.012207 2.25178
0.0131836 1.89952
0.0141602 2.07053
0.0151367 2.30195
0.0161133 1.82374
0.0170898 1.95891
0.0180664 1.67014
0.019043 1.29946
0.0200195 1.63635
0.0209961 1.34963
0.0219727 2.03776
0.0229492 1.79507
0.0239258 1.71622
0.0249023 1.81248
0.0258789 2.21901
0.0268555 2.20774
0.027832 2.28454
0.0288086 1.71725
0.0297852 1.31482
0.0307617 2.10125
0.0317383 0.490496
0.0327148 1.72339
0.0336914 1.69779
0.034668 1.76845
0.0356445 2.07872
0.0366211 1.90669
0.0375977 2.18931
0.0385742 2.34906
0.0395508 1.54419
0.0405273 1.74592
0.0415039 1.85754
0.0424805 1.47456
0.043457 1.33325
0.0444336 2.3081
0.0454102 2.14016
0.0463867 1.63123
0.0473633 1.21958
0.0483398 2.0951
0.0493164 1.62099
0.050293 1.99168
0.0512695 2.31014
0.0522461 1.85037
0.0532227 1.64762
0.0541992 1.12435
0.0551758 1.48787
0.0561523 1.68755
0.0571289 2.0183
0.0581055 1.99987
0.059082 1.91693
0.0600586 1.27078
0.0610352 1.81555
0.0620117 1.96403
0.0629883 1.95277
0.0639648 2.03981
0.0649414 1.67731
0.065918 1.70086
0.0668945 2.01728
0.0678711 2.28762
0.0688477 2.04902
0.0698242 1.44179
0.0708008 1.80122
0.0717773 1.99475
0.0727539 1.75104
0.0737305 1.56877
0.074707 1.0496
0.0756836 0.613376
0.0766602 2.1504
0.0776367 2.23539
0.0786133 1.8903
0.0795898 1.91181
0.0805664 1.1049
0.081543 1.50733
0.0825195 2.11354
0.0834961 1.60768
0.0844727 1.82477
0.0854492 1.94253
0.0864258 1.98656
0.0874023 1.53293
0.0883789 2.14426
0.0893555 1.89235
0.090332 1.14893
0.0913086 1.66912
0.0922852 1.00864
0.0932617 1.37114
0.0942383 1.92307
0.0952148 1.45715
0.0961914 1.49914
0.097168 1.83501
0.0981445 1.83808
0.0991211 1.67424
0.100098 1.76845
0.101074 1.69165
0.102051 2.12685
0.103027 1.74694
0.104004 1.14483
0.10498 2.0992
0.105957 2.16474
0.106934 1.90259
0.10791 2.23539
0.108887 1.96813
0.109863 1.64557
0.11084 1.8432
0.111816 1.50938
0.112793 1.32813
0.11377 0.98304
0.114746 0.899072
0.115723 0.88064
0.116699 1.79712
0.117676 1.34758
0.118652 1.67526
0.119629 1.54419
0.120605 2.12787
0.121582 1.9497
0.122559 1.19808
0.123535 1.80224
0.124512 0.207872
0.125488 1.31994
0.126465 1.83706
0.127441 0.980992
0.128418 0.169984
0.129395 0.073728
0.130371 1.45715
0.131348 1.38854
0.132324 1.96403
0.133301 2.08384
0.134277 1.77664
0.135254 1.81146
0.13623 2.19853
0.137207 2.07565
0.138184 1.83296
0.13916 1.09261
0.140137 1.44691
0.141113 1.45203
0.14209 1.17965
0.143066 1.15405
0.144043 0.930816
0.14502 2.08077
0.145996 2.07667
0.146973 1.44282
0.147949 1.47251
0.148926 2.06848
0.149902 1.13766
0.150879 2.01626
0.151855 1.77664
0.152832 1.53498
0.153809 1.8944
0.154785 1.70803
0.155762 1.72134
0.156738 0.864256
0.157715 1.76947
0.158691 1.90669
0.159668 2.04698
0.160645 2.38797
0.161621 1.86778
0.162598 1.62099
0.163574 1.81248
0.164551 1.81555
0.165527 2.36544
0.166504 1.9241
0.16748 2.21082
0.168457 1.35987
0.169434 2.03264
0.17041 1.64557
0.171387 1.62816
0.172363 1.6128
0.17334 1.78483
0.174316 2.05107
0.175293 2.33677
0.17627 2.15245
0.177246 2.00909
0.178223 1.87699
0.179199 2.01114
0.180176 1.09261
0.181152 1.71725
0.182129 1.56979
0.183105 2.03162
0.184082 1.81248
0.185059 1.97325
0.186035 2.25075
0.187012 1.9241
0.187988 2.11968
0.188965 1.01888
0.189941 1.9456
0.190918 1.99475
0.191895 1.27283
0.192871 0.024576
0.193848 0.004096
0.194824 0.049152
0.195801 1.3865
0.196777 1.73261
0.197754 1.28819
0.19873 1.60666
0.199707 1.88211
0.200684 1.84832
0.20166 0.090112
0.202637 1.05984
0.203613 0.7936
0.20459 1.18989
0.205566 0.978944
0.206543 0.507904
0.20752 0.180224
0.208496 0.381952
0.209473 0.556032
0.210449 0.86016
0.211426 1.23392
0.212402 1.83398
0.213379 2.10022
0.214355 1.59027
0.215332 0.991232
0.216309 1.35066
0.217285 1.53395
0.218262 2.18829
0.219238 1.64045
0.220215 1.18886
0.221191 0.940032
0.222168 0.843776
0.223145 0.715776
0.224121 1.26771
0.225098 1.83603
0.226074 1.95174
0.227051 1.98963
0.228027 2.18112
0.229004 1.4039
0.22998 1.72646
0.230957 2.07462
0.231934 1.94662
0.23291 1.75821
0.233887 2.02138
0.234863 1.57286
0.23584 2.00294
0.236816 2.19341
0.237793 1.8432
0.23877 1.76435
0.239746 1.74285
0.240723 2.20058
0.241699 1.82682
0.242676 1.85446
0.243652 2.35622
0.244629 2.38899
0.245605 2.13299
0.246582 2.05619
0.247559 2.07053
0.248535 1.42541
0.249512 1.92922
0.250488 2.16883
0.251465 1.77766
0.252441 1.77152
0.253418 1.59744
0.254395 1.96301
0.255371 1.68755
0.256348 1.7193
0.257324 1.83501
0.258301 1.5831
0.259277 1.64557
0.260254 1.77664
0.26123 1.55955
0.262207 1.91386
0.263184 1.46944
0.26416 1.84115
0.265137 1.74899
0.266113 0.666624
0.26709 1.55853
0.268066 1.68243
0.269043 1.08442
0.27002 1.26259
0.270996 1.40186
0.271973 1.58413
0.272949 1.37728
0.273926 1.61997
0.274902 1.73261
0.275879 2.1207
0.276855 1.55238
0.277832 1.53088
0.278809 0.319488
0.279785 1.28307
0.280762 1.43258
0.281738 1.78586
0.282715 2.05312
0.283691 1.3568
0.284668 1.91693
0.285645 1.71418
0.286621 1.42848
0.287598 1.13459
0.288574 1.62918
0.289551 1.00762
0.290527 0.508928
0.291504 1.81453
0.29248 1.31174
0.293457 2.36339
0.294434 2.34086
0.29541 1.72646
0.296387 1.50426
0.297363 1.13254
0.29834 1.44486
0.299316 1.43053
0.300293 1.80122
0.30127 2.23334
0.302246 1.71315
0.303223 2.24051
0.304199 1.72954
0.305176 1.71213
0.306152 1.61075
0.307129 1.22778
0.308105 1.76026
0.309082 1.97939
0.310059 2.46989
0.311035 1.91181
0.312012 2.22618
0.312988 1.89338
0.313965 1.88518
0.314941 1.36704
0.315918 1.6169
0.316895 2.02957
0.317871 1.95174
0.318848 1.6169
0.319824 2.17293
0.320801 1.9241
0.321777 2.07462
0.322754 1.55034
0.32373 2.25587
0.324707 2.19034
0.325684 1.45203
0.32666 1.88723
0.327637 1.91078
0.328613 2.11149
0.32959 1.55648
0.330566 1.38342
0.331543 2.04595
0.33252 1.64557
0.333496 2.17805
0.334473 2.14528
0.335449 2.32858
0.336426 2.31014
0.337402 1.90566
0.338379 1.79098
0.339355 1.95072
0.340332 2.52211
0.341309 0.603136
0.342285 1.62918
0.343262 0.5376
0.344238 1.5872
0.345215 1.30662
0.346191 1.46534
0.347168 2.23232
0.348145 1.58618
0.349121 2.31834
0.350098 2.13914
0.351074 2.22618
0.352051 2.31117
0.353027 1.44589
0.354004 1.45408
0.35498 2.51597
0.355957 1.85549
0.356934 2.45658
0.35791 2.19648
0.358887 1.64966
0.359863 1.87802
0.36084 1.62611
0.361816 2.02342
0.362793 1.45306
0.36377 2.22618
0.364746 1.7961
0.365723 2.23437
0.366699 1.39674
0.367676 1.90157
0.368652 0.71168
0.369629 0.263168
0.370605 0.080896
0.371582 1.05267
0.372559 1.3865
0.373535 1.40698
0.374512 1.64864
0.375488 1.52986
0.376465 1.74899
0.377441 1.92614
0.378418 1.06189
0.379395 1.7193
0.380371 0.800768
0.381348 1.67424
0.382324 1.31584
0.383301 0.90624
0.384277 0.779264
0.385254 1.12742
0.38623 1.52064
0.387207 1.59437
0.388184 0.410624
0.38916 1.21446
0.390137 0.546816
0.391113 0.886784
0.39209 0.350208
0.393066 0.436224
0.394043 0.878592
0.39502 1.73261
0.395996 1.4807
0.396973 1.08339
0.397949 1.11411
0.398926 1.81043
0.399902 1.62099
0.400879 2.17088
0.401855 1.95174
0.402832 0.569344
0.403809 0.679936
0.404785 1.23699
0.405762 1.49709
0.406738 0.538624
0.407715 1.50835
0.408691 1.44384
0.409668 1.82989
0.410645 1.5575
0.411621 1.84218
0.412598 0.335872
0.413574 0.697344
0.414551 1.64454
0.415527 1.38547
0.416504 0.50688
0.41748 0.04096
0.418457 1.63328
0.419434 1.58822
0.42041 1.38547
0.421387 2.25792
0.422363 2.15962
0.42334 1.52883
0.424316 1.18989
0.425293 2.16064
0.42627 1.20832
0.427246 0.960512
0.428223 0.827392
0.429199 0.23552
0.430176 0.338944
0.431152 0.039936
0.432129 0.104448
0.433105 0.007168
0.434082 0.221184
0.435059 0.447488
0.436035 0.154624
0.437012 0.054272
0.437988 1.84013
0.438965 1.77869
0.439941 1.99475
0.440918 1.80326
0.441895 1.80326
0.442871 1.36499
0.443848 0.772096
0.444824 1.86368
0.445801 1.19091
0.446777 0.4352
0.447754 0.887808
0.44873 1.78278
0.449707 1.42029
0.450684 1.49402
0.45166 2.11251
0.452637 1.72237
0.453613 0.830464
0.45459 0.195584
0.455566 1.10694
0.456543 0.702464
0.45752 0.90624
0.458496 0.79872
0.459473 0.432128
0.460449 0.466944
0.461426 1.12538
0.462402 0.903168
0.463379 1.19091
0.464355 0.719872
0.465332 0.024576
0.466309 0.126976
0.467285 0.344064
0.468262 0.142336
0.469238 1.47866
0.470215 0.7168
0.471191 0.241664
0.472168 1.15302
0.473145 1.23085
0.474121 1.06189
0.475098 1.0496
0.476074 1.02912
0.477051 0.060416
0.478027 0.956416
0.479004 1.48582
0.47998 2.10125
0.480957 0.859136
0.481934 0.118784
0.48291 0.20992
0.483887 0.008192
0.484863 0.48128
0.48584 1.34451
0.486816 0.17408
0.487793 1.6896
0.48877 1.56672
0.489746 1.61485
0.490723 1.72851
0.491699 2.18522
0.492676 1.56877
0.493652 0.384
0.494629 0.726016
0.495605 1.1817
0.496582 0.751616
0.497559 1.06906
0.498535 0.790528
0.499512 1.97325
0.500488 1.8688
0.501465 1.47456
0.502441 1.96915
0.503418 1.31789
0.504395 1.64966
0.505371 1.74899
0.506348 1.31174
0.507324 1.46125
0.508301 1.00659
0.509277 0.951296
0.510254 1.47866
0.51123 1.9968
0.512207 1.31891
0.513184 1.31482
0.51416 1.90259
0.515137 1.59744
0.516113 1.33632
0.51709 1.94662
0.518066 1.39162
0.519043 2.10125
0.52002 0.866304
0.520996 0.935936
0.521973 0.067584
0.522949 0.105472
0.523926 0.518144
0.524902 1.09568
0.525879 1.46944
0.526855 0.371712
0.527832 0.68096
0.528809 0.347136
0.529785 0.943104
0.530762 0.162816
0.531738 0.800768
0.532715 0.60928
0.533691 1.5319
0.534668 1.64352
0.535645 1.10387
0.536621 1.23597
0.537598 1.38138
0.538574 1.03014
0.539551 1.21651
0.540527 1.64762
0.541504 0.768
0.54248 0.864256
0.543457 0.3328
0.544434 0.069632
0.54541 1.05165
0.546387 1.94048
0.547363 0.945152
0.54834 0.536576
0.549316 1.3056
0.550293 0.978944
0.55127 0.525312
0.552246 1.04448
0.553223 0.755712
0.554199 0.884736
0.555176 0.9728
0.556152 1.61075
0.557129 1.7879
0.558105 1.68141
0.559082 1.38854
0.560059 1.73875
0.561035 1.89645
0.562012 1.54214
0.562988 1.36499
0.563965 1.28512
0.564941 0.082944
0.565918 0.447488
0.566895 0.785408
0.567871 1.48582
0.568848 0.739328
0.569824 0.989184
0.570801 0.507904
0.571777 0.968704
0.572754 0.47616
0.57373 0.003072
0.574707 0.289792
0.575684 0.707584
0.57666 1.60973
0.577637 0.610304
0.578613 0.159744
0.57959 0.519168
0.580566 0.571392
0.581543 0.644096
0.58252 0.887808
0.583496 0.451584
0.584473 0.350208
0.585449 0.182272
0.586426 0.279552
0.587402 0.016384
0.588379 0.367616
0.589355 0.003072
0.590332 0.002048
0.591309 0.001024
0.592285 0.018432
0.593262 0.142336
0.594238 0.06656
0.595215 0.095232
0.596191 0.084992
0.597168 0.188416
0.598145 0.264192
0.599121 0.195584
0.600098 0.134144
0.601074 0.181248
0.602051 0.068608
0.603027 0.253952
0.604004 0.13312
0.60498 0.128
0.605957 0.462848
0.606934 0.140288
0.60791 0.256
0.608887 0.136192
0.609863 0.075776
0.61084 0.228352
0.611816 0.922624
0.612793 1.64557
0.61377 0.964608
0.614746 0.9728
0.615723 0.903168
0.616699 1.49094
0.617676 0.676864
0.618652 0.631808
0.619629 1.46125
0.620605 0.335872
0.621582 0.2816
0.622559 0.185344
0.623535 0.00512
0.624512 0.027648
0.625488 0.539648
0.626465 1.19398
0.627441 0.695296
0.628418 1.17555
0.629395 1.08134
0.630371 0.688128
0.631348 1.39878
0.632324 0.915456
0.633301 0.136192
0.634277 0.270336
0.635254 0.787456
0.63623 0.557056
0.637207 0.351232
0.638184 0.278528
0.63916 0.333824
0.640137 0.431104
0.641113 0.734208
0.64209 2.07155
0.643066 1.80429
0.644043 1.62202
0.64502 1.8688
0.645996 1.60768
0.646973 0.615424
0.647949 0.044032
0.648926 0.074752
0.649902 0.15872
0.650879 0.252928
0.651855 0.003072
0.652832 0.067584
0.653809 0.03584
0.654785 0.490496
0.655762 0.791552
0.656738 0.128
0.657715 0.01024
0.658691 0.072704
0.659668 0.780288
0.660645 0.232448
0.661621 0.446464
0.662598 0.85504
0.663574 0.041984
0.664551 0.065536
0.665527 0.006144
0.666504 0.004096
0.66748 0.002048
0.668457 0.001024
0.669434 0.002048
0.67041 0.050176
0.671387 0
0.672363 0.124928
0.67334 0.003072
0.674316 0.01024
0.675293 0.146432
0.67627 0.082944
0.677246 0.121856
0.678223 0
0.679199 0.14336
0.680176 0.176128
0.681152 0.024576
0.682129 0.084992
0.683105 0.055296
0.684082 0.006144
0.685059 0
0.686035 0.002048
0.687012 0
0.687988 0
0.688965 0
0.689941 0
0.690918 0
0.691895 0
0.692871 0
0.693848 0.001024
0.694824 0.001024
0.695801 0.003072
0.696777 0
0.697754 0
0.69873 0.001024
0.699707 0
0.700684 0
0.70166 0
0.702637 0
0.703613 0
0.70459 0
0.705566 0
0.706543 0
0.70752 0
0.708496 0.001024
0.709473 0.001024
0.710449 0.012288
0.711426 0.007168
0.712402 0.019456
0.713379 0.026624
0.714355 0.03072
0.715332 0.02048
0.716309 0
0.717285 0
0.718262 0.001024
0.719238 0.001024
0.720215 0
0.721191 0.004096
0.722168 0.00512
0.723145 0.006144
0.724121 0.00512
0.725098 0.03584
0.726074 0.013312
0.727051 0.041984
0.728027 0.001024
0.729004 0
0.72998 0.00512
0.730957 0
0.731934 0
0.73291 0
0.733887 0
0.734863 0
0.73584 0
0.736816 0
0.737793 0
0.73877 0
0.739746 0.001024
0.740723 0.00512
0.741699 0.001024
0.742676 0.002048
0.743652 0.001024
0.744629 0.001024
0.745605 0.001024
0.746582 0.002048
0.747559 0.00512
0.748535 0.006144
0.749512 0.026624
0.750488 0
0.751465 0
0.752441 0
0.753418 0
0.754395 0
0.755371 0
0.756348 0
0.757324 0
0.758301 0
0.759277 0
0.760254 0
0.76123 0
0.762207 0.001024
0.763184 0
0.76416 0
0.765137 0
0.766113 0
0.76709 0
0.768066 0
0.769043 0
0.77002 0
0.770996 0.001024
0.771973 0
0.772949 0
0.773926 0
0.774902 0
0.775879 0
0.776855 0
0.777832 0
0.778809 0
0.779785 0
0.780762 0
0.781738 0
0.782715 0
0.783691 0
0.784668 0
0.785645 0
0.786621 0
0.787598 0
0.788574 0
0.789551 0
0.790527 0
0.791504 0
0.79248 0
0.793457 0
0.794434 0
0.79541 0
0.796387 0
0.797363 0
0.79834 0
0.799316 0
0.800293 0
0.80127 0
0.802246 0
0.803223 0
0.804199 0
0.805176 0
0.806152 0
0.807129 0
0.808105 0
0.809082 0.001024
0.810059 0
0.811035 0
0.812012 0
0.812988 0
0.813965 0
0.814941 0
0.815918 0
0.816895 0
0.817871 0
0.818848 0
0.819824 0
0.820801 0
0.821777 0
0.822754 0
0.82373 0.540672
0.824707 0.305152
0.825684 0.100352
0.82666 0.14336
0.827637 0.003072
0.828613 0.033792
0.82959 0.49664
0.830566 0.329728
0.831543 0.05632
0.83252 0.198656
0.833496 0.149504
0.834473 0.0768
0.835449 0.495616
0.836426 0.031744
0.837402 0.001024
0.838379 0.001024
0.839355 0.002048
0.840332 0.024576
0.841309 0.227328
0.842285 0.065536
0.843262 0.083968
0.844238 0.188416
0.845215 0.688128
0.846191 0.219136
0.847168 0.003072
0.848145 0.13312
0.849121 0.370688
0.850098 0.26112
0.851074 0.009216
0.852051 0.144384
0.853027 0.05632
0.854004 0.034816
0.85498 0.027648
0.855957 0.003072
0.856934 0.0256
0.85791 0.535552
0.858887 0.282624
0.859863 0.387072
0.86084 0.099328
0.861816 0.01024
0.862793 0
0.86377 0.00512
0.864746 0.077824
0.865723 0.026624
0.866699 0
0.867676 0.008192
0.868652 0.004096
0.869629 0.007168
0.870605 0
0.871582 0
0.872559 0
0.873535 0.022528
0.874512 0.008192
0.875488 0.001024
0.876465 0
0.877441 0
0.878418 0.001024
0.879395 0.001024
0.880371 0
0.881348 0.003072
0.882324 0
0.883301 0.024576
0.884277 0.023552
0.885254 0.059392
0.88623 0.123904
0.887207 0.646144
0.888184 0.943104
0.88916 0.611328
0.890137 0.239616
0.891113 0.221184
0.89209 0.549888
0.893066 0.084992
0.894043 0.149504
0.89502 0.099328
0.895996 0.150528
0.896973 0.37888
0.897949 0.929792
0.898926 0.39936
0.899902 0.32768
0.900879 0.415744
0.901855 0.270336
0.902832 0.058368
0.903809 0.106496
0.904785 0.267264
0.905762 0.330752
0.906738 0.950272
0.907715 0.681984
0.908691 1.01888
0.909668 0.306176
0.910645 0.377856
0.911621 1.06496
0.912598 0.387072
0.913574 0.3328
0.914551 0.288768
0.915527 1.01376
0.916504 0.434176
0.91748 0.355328
0.918457 0.54784
0.919434 0.946176
0.92041 0.367616
0.921387 1.16531
0.922363 0.627712
0.92334 1.71418
0.924316 1.37523
0.925293 1.24109
0.92627 0.5376
0.927246 0.463872
0.928223 1.12742
0.929199 1.13152
0.930176 0.564224
0.931152 1.16122
0.932129 1.86163
0.933105 1.4889
0.934082 0.324608
0.935059 1.46944
0.936035 1.16736
0.937012 1.42438
0.937988 1.40698
0.938965 1.49299
0.939941 1.24621
0.940918 0.354304
0.941895 0.346112
0.942871 0.275456
0.943848 0.134144
0.944824 0.05632
0.945801 0.008192
0.946777 0.003072
0.947754 0.412672
0.94873 0.279552
0.949707 0.197632
0.950684 0.45568
0.95166 0.591872
0.952637 0.652288
0.953613 0.548864
0.95459 0.973824
0.955566 1.11718
0.956543 0.956416
0.95752 0.756736
0.958496 0.55808
0.959473 0.678912
0.960449 0.346112
0.961426 1.00557
0.962402 1.7705
0.963379 0.77312
0.964355 0.964608
0.965332 0.881664
0.966309 0.683008
0.967285 0.840704
0.968262 0.74752
0.969238 1.49094
0.970215 0.966656
0.971191 0.755712
0.972168 0.80896
0.973145 1.89235
0.974121 1.54317
0.975098 1.41414
0.976074 1.20934
0.977051 1.75104
0.978027 1.76538
0.979004 2.53235
0.97998 1.3609
0.980957 1.19808
0.981934 1.19706
0.98291 2.22106
0.983887 1.55546
0.984863 0.651264
0.98584 1.43974
0.986816 0.714752
0.987793 0.29184
0.98877 0.831488
0.989746 1.29741
0.990723 1.23494
0.991699 0.909312
0.992676 2.0439
0.993652 1.62509
0.994629 2.06234
0.995605 2.34906
0.996582 1.86061
0.997559 1.85754
0.998535 2.24154
0.999512 1.88826


==> data/min-5-1M-00-positions-1-xmax-128-bins.dat <==
0.00390625 1.93203
0.0117188 1.78496
0.0195312 1.69638
0.0273438 1.92166
0.0351562 1.77549
0.0429688 1.75437
0.0507812 1.73248
0.0585938 1.77011
0.0664062 1.89581
0.0742188 1.64557
0.0820312 1.73786
0.0898438 1.59424
0.0976562 1.71085
0.105469 1.92358
0.113281 1.36077
0.121094 1.4816
0.128906 1.14893
0.136719 1.78982
0.144531 1.47366
0.152344 1.73222
0.160156 1.78458
0.167969 1.87277
0.175781 1.97939
0.183594 1.79648
0.191406 1.0537
0.199219 1.36179
0.207031 0.681088
0.214844 1.60282
0.222656 1.29805
0.230469 1.88774
0.238281 1.89338
0.246094 2.02675
0.253906 1.81504
0.261719 1.69229
0.269531 1.32723
0.277344 1.44896
0.285156 1.62739
0.292969 1.57222
0.300781 1.71571
0.308594 1.86227
0.316406 1.8167
0.324219 1.90566
0.332031 1.92435
0.339844 1.65619
0.347656 1.85766
0.355469 1.98566
0.363281 1.82925
0.371094 1.05651
0.378906 1.47213
0.386719 1.01248
0.394531 0.995328
0.402344 1.44218
0.410156 1.2192
0.417969 1.30534
0.425781 1.28384
0.433594 0.171008
0.441406 1.65261
0.449219 1.38074
0.457031 0.679936
0.464844 0.57216
0.472656 0.9952
0.480469 0.724992
0.488281 1.3481
0.496094 1.05562
0.503906 1.60026
0.511719 1.44589
0.519531 1.09389
0.527344 0.698624
0.535156 1.1671
0.542969 0.986368
0.550781 0.872064
0.558594 1.57734
0.566406 0.897536
0.574219 0.646656
0.582031 0.470784
0.589844 0.103808
0.597656 0.151296
0.605469 0.197376
0.613281 0.90048
0.621094 0.450688
0.628906 0.961024
0.636719 0.393216
0.644531 1.296
0.652344 0.234368
0.660156 0.320896
0.667969 0.016384
0.675781 0.079104
0.683594 0.043648
0.691406 0.000256
0.699219 0.000512
0.707031 0.001792
0.714844 0.013184
0.722656 0.008832
0.730469 0.006016
0.738281 0.000896
0.746094 0.005632
0.753906 0
0.761719 0.000128
0.769531 0.000128
0.777344 0
0.785156 0
0.792969 0
0.800781 0
0.808594 0.000128
0.816406 0
0.824219 0.136576
0.832031 0.229632
0.839844 0.054656
0.847656 0.234112
0.855469 0.138752
0.863281 0.075776
0.871094 0.006272
0.878906 0.000768
0.886719 0.333952
0.894531 0.320512
0.902344 0.272
0.910156 0.64
0.917969 0.639872
0.925781 1.02733
0.933594 1.18272
0.941406 0.664064
0.949219 0.32512
0.957031 0.742016
0.964844 0.958336
0.972656 1.26016
0.980469 1.69766
0.988281 0.921344
0.996094 1.99104


==> data/min-5-1M-00-positions-1-xmax-256-bins.dat <==
0.00195312 2.12685
0.00585938 1.73722
0.00976562 1.43898
0.0136719 2.13094
0.0175781 1.68806
0.0214844 1.7047
0.0253906 1.98886
0.0292969 1.85446
0.0332031 1.42003
0.0371094 2.13094
0.0410156 1.65555
0.0449219 1.85318
0.0488281 1.73184
0.0527344 1.73312
0.0566406 1.7984
0.0605469 1.74182
0.0644531 1.84269
0.0683594 1.94893
0.0722656 1.77894
0.0761719 1.51219
0.0800781 1.60358
0.0839844 1.87213
0.0878906 1.88902
0.0917969 1.29946
0.0957031 1.67859
0.0996094 1.7431
0.103516 1.77946
0.107422 2.06771
0.111328 1.58157
0.115234 1.13997
0.119141 1.67373
0.123047 1.28947
0.126953 1.07699
0.130859 1.22086
0.134766 1.96762
0.138672 1.61203
0.142578 1.17914
0.146484 1.76819
0.150391 1.74976
0.154297 1.71469
0.158203 1.64685
0.162109 1.9223
0.166016 2.07898
0.169922 1.66656
0.173828 1.94637
0.177734 2.01242
0.181641 1.60282
0.185547 1.99014
0.189453 1.76973
0.193359 0.337664
0.197266 1.50349
0.201172 1.2201
0.205078 0.867584
0.208984 0.494592
0.212891 1.6896
0.216797 1.51603
0.220703 1.15328
0.224609 1.44282
0.228516 1.82528
0.232422 1.95021
0.236328 1.9031
0.240234 1.88365
0.244141 2.18317
0.248047 1.87034
0.251953 1.82886
0.255859 1.80122
0.259766 1.64122
0.263672 1.74336
0.267578 1.248
0.271484 1.40646
0.275391 1.75642
0.279297 1.1415
0.283203 1.77818
0.287109 1.47661
0.291016 1.1607
0.294922 1.98374
0.298828 1.45229
0.302734 1.97914
0.306641 1.57773
0.310547 2.14682
0.314453 1.69062
0.318359 1.94278
0.322266 1.95123
0.326172 1.8601
0.330078 1.77434
0.333984 2.07437
0.337891 1.98938
0.341797 1.32301
0.345703 1.64787
0.349609 2.06746
0.353516 1.93178
0.357422 2.03955
0.361328 1.74515
0.365234 1.91334
0.369141 0.739328
0.373047 1.3737
0.376953 1.56672
0.380859 1.37754
0.384766 1.08339
0.388672 0.941568
0.392578 0.637952
0.396484 1.3527
0.400391 1.88851
0.404297 0.99584
0.408203 1.33018
0.412109 1.10822
0.416016 0.894464
0.419922 1.71622
0.423828 1.75974
0.427734 0.807936
0.431641 0.122624
0.435547 0.219392
0.439453 1.85421
0.443359 1.45101
0.447266 1.07418
0.451172 1.6873
0.455078 0.708864
0.458984 0.651008
0.462891 0.984832
0.466797 0.159488
0.470703 0.897536
0.474609 1.09286
0.478516 1.15098
0.482422 0.299008
0.486328 0.922368
0.490234 1.77382
0.494141 0.96512
0.498047 1.14611
0.501953 1.6576
0.505859 1.54291
0.509766 1.35834
0.513672 1.53344
0.517578 1.69395
0.521484 0.493824
0.525391 0.863744
0.529297 0.533504
0.533203 1.14637
0.537109 1.18784
0.541016 1.1241
0.544922 0.84864
0.548828 0.941568
0.552734 0.80256
0.556641 1.51322
0.560547 1.64147
0.564453 0.795136
0.568359 0.999936
0.572266 0.48896
0.576172 0.804352
0.580078 0.4736
0.583984 0.467968
0.587891 0.166656
0.591797 0.04096
0.595703 0.1088
0.599609 0.193792
0.603516 0.14592
0.607422 0.248832
0.611328 0.71808
0.615234 1.08288
0.619141 0.776448
0.623047 0.124928
0.626953 0.90112
0.630859 1.02093
0.634766 0.43776
0.638672 0.348672
0.642578 1.55802
0.646484 1.03398
0.650391 0.122368
0.654297 0.346368
0.658203 0.247808
0.662109 0.393984
0.666016 0.019456
0.669922 0.013312
0.673828 0.071168
0.677734 0.08704
0.681641 0.085248
0.685547 0.002048
0.689453 0
0.693359 0.000512
0.697266 0.001024
0.701172 0
0.705078 0
0.708984 0.003584
0.712891 0.020992
0.716797 0.005376
0.720703 0.00256
0.724609 0.015104
0.728516 0.012032
0.732422 0
0.736328 0
0.740234 0.001792
0.744141 0.00128
0.748047 0.009984
0.751953 0
0.755859 0
0.759766 0
0.763672 0.000256
0.767578 0
0.771484 0.000256
0.775391 0
0.779297 0
0.783203 0
0.787109 0
0.791016 0
0.794922 0
0.798828 0
0.802734 0
0.806641 0
0.810547 0.000256
0.814453 0
0.818359 0
0.822266 0.135168
0.826172 0.137984
0.830078 0.22912
0.833984 0.230144
0.837891 0.00896
0.841797 0.100352
0.845703 0.274688
0.849609 0.193536
0.853516 0.065792
0.857422 0.211712
0.861328 0.12416
0.865234 0.027392
0.869141 0.004864
0.873047 0.00768
0.876953 0.000512
0.880859 0.001024
0.884766 0.057856
0.888672 0.610048
0.892578 0.251392
0.896484 0.389632
0.900391 0.35328
0.904297 0.19072
0.908203 0.739328
0.912109 0.540672
0.916016 0.523008
0.919922 0.756736
0.923828 1.23955
0.927734 0.815104
0.931641 1.26899
0.935547 1.09645
0.939453 1.12512
0.943359 0.203008
0.947266 0.175872
0.951172 0.474368
0.955078 0.899072
0.958984 0.58496
0.962891 1.12845
0.966797 0.788224
0.970703 1.00557
0.974609 1.51475
0.978516 1.85242
0.982422 1.54291
0.986328 0.7744
0.990234 1.06829
0.994141 2.0201
0.998047 1.96198


==> data/min-5-1M-00-positions-1-xmax-32-bins.dat <==
0.015625 1.83376
0.046875 1.75811
0.078125 1.71837
0.109375 1.6192
0.140625 1.53616
0.171875 1.8583
0.203125 1.17485
0.234375 1.77648
0.265625 1.57088
0.296875 1.6944
0.328125 1.82573
0.359375 1.68227
0.390625 1.23053
0.421875 0.994848
0.453125 1.07136
0.484375 1.03098
0.515625 1.20966
0.546875 1.15072
0.578125 0.529696
0.609375 0.42496
0.640625 0.721152
0.671875 0.115008
0.703125 0.003936
0.734375 0.005344
0.765625 6.4e-05
0.796875 3.2e-05
0.828125 0.105216
0.859375 0.113728
0.890625 0.231808
0.921875 0.87248
0.953125 0.672384
0.984375 1.46755


==> data/min-5-1M-00-positions-1-xmax-512-bins.dat <==
0.000976562 2.1161
0.00292969 2.1376
0.00488281 1.9456
0.00683594 1.52883
0.00878906 1.23699
0.0107422 1.64096
0.0126953 2.07565
0.0146484 2.18624
0.0166016 1.89133
0.0185547 1.4848
0.0205078 1.49299
0.0224609 1.91642
0.0244141 1.76435
0.0263672 2.21338
0.0283203 2.0009
0.0302734 1.70803
0.0322266 1.10694
0.0341797 1.73312
0.0361328 1.9927
0.0380859 2.26918
0.0400391 1.64506
0.0419922 1.66605
0.0439453 1.82067
0.0458984 1.8857
0.0478516 1.65734
0.0498047 1.80634
0.0517578 2.08026
0.0537109 1.38598
0.0556641 1.58771
0.0576172 2.00909
0.0595703 1.59386
0.0615234 1.88979
0.0634766 1.99629
0.0654297 1.68909
0.0673828 2.15245
0.0693359 1.74541
0.0712891 1.89798
0.0732422 1.6599
0.0751953 0.831488
0.0771484 2.1929
0.0791016 1.90106
0.0810547 1.30611
0.0830078 1.86061
0.0849609 1.88365
0.0869141 1.75974
0.0888672 2.0183
0.0908203 1.40902
0.0927734 1.18989
0.0947266 1.69011
0.0966797 1.66707
0.0986328 1.75616
0.100586 1.73005
0.102539 1.9369
0.104492 1.62202
0.106445 2.03366
0.108398 2.10176
0.110352 1.74438
0.112305 1.41875
0.114258 0.941056
0.116211 1.33888
0.118164 1.51142
0.120117 1.83603
0.12207 1.57389
0.124023 1.00506
0.125977 1.5785
0.12793 0.575488
0.129883 0.76544
0.131836 1.67629
0.133789 1.93024
0.135742 2.00499
0.137695 1.9543
0.139648 1.26976
0.141602 1.31584
0.143555 1.04243
0.145508 2.07872
0.147461 1.45766
0.149414 1.60307
0.151367 1.89645
0.15332 1.71469
0.155273 1.71469
0.157227 1.31686
0.15918 1.97683
0.161133 2.12787
0.163086 1.71674
0.165039 2.0905
0.166992 2.06746
0.168945 1.69626
0.170898 1.63686
0.172852 1.69882
0.174805 2.19392
0.176758 2.08077
0.178711 1.94406
0.180664 1.40493
0.182617 1.8007
0.18457 1.89286
0.186523 2.08742
0.188477 1.56928
0.19043 1.97018
0.192383 0.648704
0.194336 0.026624
0.196289 1.55955
0.198242 1.44742
0.200195 1.86522
0.202148 0.574976
0.204102 0.991744
0.206055 0.743424
0.208008 0.281088
0.209961 0.708096
0.211914 1.53395
0.213867 1.84525
0.21582 1.17094
0.217773 1.86112
0.219727 1.41466
0.22168 0.891904
0.223633 0.991744
0.225586 1.89389
0.227539 2.08538
0.229492 1.56518
0.231445 2.01062
0.233398 1.88979
0.235352 1.7879
0.237305 2.0183
0.239258 1.7536
0.241211 2.0137
0.243164 2.10534
0.245117 2.26099
0.24707 2.06336
0.249023 1.67731
0.250977 1.97325
0.25293 1.68448
0.254883 1.82528
0.256836 1.77715
0.258789 1.61434
0.260742 1.6681
0.262695 1.69165
0.264648 1.79507
0.266602 1.11258
0.268555 1.38342
0.270508 1.33222
0.272461 1.4807
0.274414 1.67629
0.276367 1.83654
0.27832 0.925184
0.280273 1.35782
0.282227 1.91949
0.28418 1.63686
0.286133 1.57133
0.288086 1.38189
0.290039 0.758272
0.291992 1.56314
0.293945 2.35213
0.295898 1.61536
0.297852 1.2887
0.299805 1.61587
0.301758 1.97325
0.303711 1.98502
0.305664 1.66144
0.307617 1.49402
0.30957 2.22464
0.311523 2.06899
0.313477 1.88928
0.31543 1.49197
0.317383 1.99066
0.319336 1.89491
0.321289 1.99936
0.323242 1.9031
0.325195 1.82118
0.327148 1.89901
0.329102 1.83398
0.331055 1.71469
0.333008 1.91181
0.334961 2.23693
0.336914 2.1079
0.338867 1.87085
0.34082 1.56262
0.342773 1.08339
0.344727 1.44691
0.34668 1.84883
0.348633 1.95226
0.350586 2.18266
0.352539 1.87853
0.354492 1.98502
0.356445 2.15603
0.358398 1.92307
0.360352 1.75206
0.362305 1.73824
0.364258 2.01114
0.366211 1.81555
0.368164 1.30662
0.370117 0.172032
0.37207 1.21958
0.374023 1.52781
0.375977 1.63942
0.37793 1.49402
0.379883 1.26003
0.381836 1.49504
0.383789 0.842752
0.385742 1.32403
0.387695 1.0025
0.389648 0.88064
0.391602 0.618496
0.393555 0.657408
0.395508 1.60666
0.397461 1.09875
0.399414 1.71571
0.401367 2.06131
0.40332 0.62464
0.405273 1.36704
0.407227 1.02349
0.40918 1.63686
0.411133 1.69984
0.413086 0.516608
0.415039 1.51501
0.416992 0.27392
0.418945 1.61075
0.420898 1.8217
0.422852 1.84422
0.424805 1.67526
0.426758 1.08442
0.428711 0.531456
0.430664 0.18944
0.432617 0.055808
0.43457 0.334336
0.436523 0.104448
0.438477 1.80941
0.44043 1.89901
0.442383 1.58413
0.444336 1.31789
0.446289 0.813056
0.448242 1.3353
0.450195 1.45715
0.452148 1.91744
0.454102 0.513024
0.456055 0.904704
0.458008 0.85248
0.459961 0.449536
0.461914 1.01427
0.463867 0.955392
0.46582 0.075776
0.467773 0.2432
0.469727 1.09773
0.47168 0.697344
0.473633 1.14637
0.475586 1.03936
0.477539 0.508416
0.479492 1.79354
0.481445 0.48896
0.483398 0.109056
0.485352 0.912896
0.487305 0.93184
0.489258 1.59078
0.491211 1.95686
0.493164 0.976384
0.495117 0.953856
0.49707 0.910336
0.499023 1.38189
0.500977 1.67168
0.50293 1.64352
0.504883 1.69933
0.506836 1.3865
0.508789 0.978944
0.510742 1.73773
0.512695 1.31686
0.514648 1.75002
0.516602 1.64147
0.518555 1.74643
0.520508 0.90112
0.522461 0.086528
0.524414 0.806912
0.526367 0.920576
0.52832 0.514048
0.530273 0.55296
0.532227 0.705024
0.53418 1.58771
0.536133 1.16992
0.538086 1.20576
0.540039 1.43206
0.541992 0.816128
0.543945 0.201216
0.545898 1.49606
0.547852 0.740864
0.549805 1.14227
0.551758 0.784896
0.553711 0.820224
0.555664 1.29178
0.557617 1.73466
0.55957 1.56365
0.561523 1.7193
0.563477 1.32506
0.56543 0.265216
0.567383 1.13562
0.569336 0.864256
0.571289 0.738304
0.573242 0.239616
0.575195 0.498688
0.577148 1.11002
0.579102 0.339456
0.581055 0.607744
0.583008 0.669696
0.584961 0.26624
0.586914 0.147968
0.588867 0.185344
0.59082 0.001536
0.592773 0.080384
0.594727 0.080896
0.59668 0.136704
0.598633 0.229888
0.600586 0.157696
0.602539 0.16128
0.604492 0.13056
0.606445 0.301568
0.608398 0.196096
0.610352 0.152064
0.612305 1.2841
0.614258 0.968704
0.616211 1.19706
0.618164 0.654336
0.620117 0.89856
0.62207 0.233472
0.624023 0.016384
0.625977 0.866816
0.62793 0.935424
0.629883 0.884736
0.631836 1.15712
0.633789 0.203264
0.635742 0.672256
0.637695 0.31488
0.639648 0.382464
0.641602 1.40288
0.643555 1.71315
0.645508 1.73824
0.647461 0.329728
0.649414 0.116736
0.651367 0.128
0.65332 0.051712
0.655273 0.641024
0.657227 0.06912
0.65918 0.426496
0.661133 0.339456
0.663086 0.448512
0.665039 0.03584
0.666992 0.003072
0.668945 0.001536
0.670898 0.025088
0.672852 0.064
0.674805 0.078336
0.676758 0.1024
0.678711 0.07168
0.680664 0.100352
0.682617 0.070144
0.68457 0.003072
0.686523 0.001024
0.688477 0
0.69043 0
0.692383 0
0.694336 0.001024
0.696289 0.001536
0.698242 0.000512
0.700195 0
0.702148 0
0.704102 0
0.706055 0
0.708008 0.000512
0.709961 0.006656
0.711914 0.013312
0.713867 0.028672
0.71582 0.01024
0.717773 0.000512
0.719727 0.000512
0.72168 0.004608
0.723633 0.005632
0.725586 0.024576
0.727539 0.021504
0.729492 0.00256
0.731445 0
0.733398 0
0.735352 0
0.737305 0
0.739258 0.000512
0.741211 0.003072
0.743164 0.001536
0.745117 0.001024
0.74707 0.003584
0.749023 0.016384
0.750977 0
0.75293 0
0.754883 0
0.756836 0
0.758789 0
0.760742 0
0.762695 0.000512
0.764648 0
0.766602 0
0.768555 0
0.770508 0.000512
0.772461 0
0.774414 0
0.776367 0
0.77832 0
0.780273 0
0.782227 0
0.78418 0
0.786133 0
0.788086 0
0.790039 0
0.791992 0
0.793945 0
0.795898 0
0.797852 0
0.799805 0
0.801758 0
0.803711 0
0.805664 0
0.807617 0
0.80957 0.000512
0.811523 0
0.813477 0
0.81543 0
0.817383 0
0.819336 0
0.821289 0
0.823242 0.270336
0.825195 0.202752
0.827148 0.073216
0.829102 0.265216
0.831055 0.193024
0.833008 0.17408
0.834961 0.286208
0.836914 0.016384
0.838867 0.001536
0.84082 0.125952
0.842773 0.074752
0.844727 0.438272
0.84668 0.111104
0.848633 0.251904
0.850586 0.135168
0.852539 0.100352
0.854492 0.031232
0.856445 0.014336
0.858398 0.409088
0.860352 0.2432
0.862305 0.00512
0.864258 0.041472
0.866211 0.013312
0.868164 0.006144
0.870117 0.003584
0.87207 0
0.874023 0.01536
0.875977 0.000512
0.87793 0.000512
0.879883 0.000512
0.881836 0.001536
0.883789 0.024064
0.885742 0.091648
0.887695 0.794624
0.889648 0.425472
0.891602 0.385536
0.893555 0.117248
0.895508 0.124928
0.897461 0.654336
0.899414 0.36352
0.901367 0.34304
0.90332 0.082432
0.905273 0.299008
0.907227 0.816128
0.90918 0.662528
0.911133 0.721408
0.913086 0.359936
0.915039 0.651264
0.916992 0.394752
0.918945 0.747008
0.920898 0.766464
0.922852 1.17094
0.924805 1.30816
0.926758 0.500736
0.928711 1.12947
0.930664 0.86272
0.932617 1.67526
0.93457 0.897024
0.936523 1.29587
0.938477 1.44998
0.94043 0.800256
0.942383 0.310784
0.944336 0.095232
0.946289 0.005632
0.948242 0.346112
0.950195 0.326656
0.952148 0.62208
0.954102 0.761344
0.956055 1.0368
0.958008 0.657408
0.959961 0.512512
0.961914 1.38803
0.963867 0.868864
0.96582 0.782336
0.967773 0.794112
0.969727 1.2288
0.97168 0.782336
0.973633 1.71776
0.975586 1.31174
0.977539 1.75821
0.979492 1.94662
0.981445 1.19757
0.983398 1.88826
0.985352 1.0455
0.987305 0.503296
0.989258 1.06445
0.991211 1.07213
0.993164 1.8345
0.995117 2.2057
0.99707 1.85907
0.999023 2.0649


==> data/min-5-1M-00-positions-1-xmax-64-bins.dat <==
0.0078125 1.8585
0.0234375 1.80902
0.0390625 1.76493
0.0546875 1.7513
0.0703125 1.77069
0.0859375 1.66605
0.101562 1.81722
0.117188 1.42118
0.132812 1.46938
0.148438 1.60294
0.164062 1.82867
0.179688 1.88794
0.195312 1.20774
0.210938 1.14195
0.226562 1.5929
0.242188 1.96006
0.257812 1.75366
0.273438 1.3881
0.289062 1.59981
0.304688 1.78899
0.320312 1.86118
0.335938 1.79027
0.351562 1.92166
0.367188 1.44288
0.382812 1.2423
0.398438 1.21875
0.414062 1.26227
0.429688 0.727424
0.445312 1.51667
0.460938 0.626048
0.476562 0.860096
0.492188 1.20186
0.507812 1.52307
0.523438 0.896256
0.539062 1.07674
0.554688 1.2247
0.570312 0.772096
0.585938 0.287296
0.601562 0.174336
0.617188 0.675584
0.632812 0.67712
0.648438 0.765184
0.664062 0.16864
0.679688 0.061376
0.695312 0.000384
0.710938 0.007488
0.726562 0.007424
0.742188 0.003264
0.757812 6.4e-05
0.773438 6.4e-05
0.789062 0
0.804688 6.4e-05
0.820312 0.068288
0.835938 0.142144
0.851562 0.186432
0.867188 0.041024
0.882812 0.16736
0.898438 0.296256
0.914062 0.639936
0.929688 1.10502
0.945312 0.494592
0.960938 0.850176
0.976562 1.47891
0.992188 1.45619


==> data/unif-1G-00-intervals-4-xmax-1024-bins.dat <==
0.00195312 0.998282
0.00585938 0.994545
0.00976562 0.989891
0.0136719 0.985192
0.0175781 0.982719
0.0214844 0.978217
0.0253906 0.974536
0.0292969 0.970099
0.0332031 0.967252
0.0371094 0.963001
0.0410156 0.959498
0.0449219 0.956679
0.0488281 0.952303
0.0527344 0.948436
0.0566406 0.945266
0.0605469 0.941337
0.0644531 0.937788
0.0683594 0.933694
0.0722656 0.930246
0.0761719 0.926466
0.0800781 0.923855
0.0839844 0.91905
0.0878906 0.916022
0.0917969 0.911281
0.0957031 0.909025
0.0996094 0.905874
0.103516 0.901708
0.107422 0.898384
0.111328 0.895557
0.115234 0.891524
0.119141 0.887888
0.123047 0.883949
0.126953 0.880893
0.130859 0.876401
0.134766 0.874086
0.138672 0.870576
0.142578 0.867779
0.146484 0.863121
0.150391 0.859164
0.154297 0.856707
0.158203 0.853776
0.162109 0.850445
0.166016 0.84762
0.169922 0.843197
0.173828 0.840731
0.177734 0.837188
0.181641 0.834335
0.185547 0.830556
0.189453 0.82729
0.193359 0.823912
0.197266 0.820897
0.201172 0.818053
0.205078 0.815392
0.208984 0.811544
0.212891 0.808623
0.216797 0.805411
0.220703 0.801937
0.224609 0.799113
0.228516 0.79558
0.232422 0.791927
0.236328 0.789902
0.240234 0.786589
0.244141 0.783098
0.248047 0.78078
0.251953 0.777889
0.255859 0.773975
0.259766 0.770991
0.263672 0.767838
0.267578 0.764958
0.271484 0.762204
0.275391 0.760101
0.279297 0.756609
0.283203 0.753014
0.287109 0.750859
0.291016 0.747044
0.294922 0.744281
0.298828 0.741606
0.302734 0.739159
0.306641 0.735432
0.310547 0.732118
0.314453 0.730002
0.318359 0.727263
0.322266 0.724509
0.326172 0.721253
0.330078 0.718691
0.333984 0.716058
0.337891 0.713443
0.341797 0.710361
0.345703 0.707567
0.349609 0.704744
0.353516 0.702531
0.357422 0.699384
0.361328 0.696288
0.365234 0.693902
0.369141 0.69232
0.373047 0.688206
0.376953 0.686188
0.380859 0.682772
0.384766 0.680291
0.388672 0.678637
0.392578 0.675641
0.396484 0.672153
0.400391 0.67089
0.404297 0.667327
0.408203 0.665454
0.412109 0.661885
0.416016 0.659421
0.419922 0.657291
0.423828 0.655073
0.427734 0.652127
0.431641 0.649061
0.435547 0.64719
0.439453 0.643837
0.443359 0.641993
0.447266 0.639028
0.451172 0.637057
0.455078 0.633998
0.458984 0.632193
0.462891 0.629591
0.466797 0.626417
0.470703 0.624447
0.474609 0.622638
0.478516 0.619389
0.482422 0.617406
0.486328 0.615832
0.490234 0.613083
0.494141 0.610494
0.498047 0.607751
0.501953 0.605089
0.505859 0.602871
0.509766 0.60005
0.513672 0.598176
0.517578 0.595786
0.521484 0.593268
0.525391 0.591404
0.529297 0.588752
0.533203 0.587522
0.537109 0.584327
0.541016 0.582231
0.544922 0.579955
0.548828 0.577859
0.552734 0.575022
0.556641 0.572736
0.560547 0.570627
0.564453 0.568293
0.568359 0.566254
0.572266 0.563869
0.576172 0.561915
0.580078 0.559984
0.583984 0.557818
0.587891 0.555183
0.591797 0.553344
0.595703 0.551112
0.599609 0.549541
0.603516 0.547556
0.607422 0.544593
0.611328 0.54222
0.615234 0.540299
0.619141 0.538556
0.623047 0.536628
0.626953 0.535041
0.630859 0.532684
0.634766 0.530063
0.638672 0.527998
0.642578 0.525822
0.646484 0.524464
0.650391 0.522367
0.654297 0.520002
0.658203 0.517527
0.662109 0.515537
0.666016 0.514033
0.669922 0.511311
0.673828 0.510332
0.677734 0.507646
0.681641 0.506239
0.685547 0.503802
0.689453 0.501665
0.693359 0.499666
0.697266 0.497831
0.701172 0.495767
0.705078 0.494103
0.708984 0.492465
0.712891 0.490283
0.716797 0.488269
0.720703 0.485761
0.724609 0.48458
0.728516 0.482783
0.732422 0.480808
0.736328 0.47859
0.740234 0.477204
0.744141 0.475061
0.748047 0.472985
0.751953 0.471897
0.755859 0.469742
0.759766 0.467566
0.763672 0.466113
0.767578 0.464397
0.771484 0.462527
0.775391 0.460409
0.779297 0.458944
0.783203 0.457119
0.787109 0.454998
0.791016 0.453889
0.794922 0.451408
0.798828 0.450183
0.802734 0.447899
0.806641 0.446051
0.810547 0.44447
0.814453 0.443279
0.818359 0.441439
0.822266 0.43872
0.826172 0.43742
0.830078 0.43607
0.833984 0.433855
0.837891 0.432795
0.841797 0.431155
0.845703 0.429309
0.849609 0.427723
0.853516 0.42572
0.857422 0.424536
0.861328 0.422698
0.865234 0.42107
0.869141 0.419383
0.873047 0.417255
0.876953 0.415883
0.880859 0.414025
0.884766 0.41325
0.888672 0.410532
0.892578 0.409946
0.896484 0.407948
0.900391 0.406504
0.904297 0.4045
0.908203 0.403108
0.912109 0.401326
0.916016 0.400361
0.919922 0.39858
0.923828 0.396936
0.927734 0.395691
0.931641 0.394257
0.935547 0.391969
0.939453 0.390647
0.943359 0.389407
0.947266 0.387849
0.951172 0.385713
0.955078 0.384968
0.958984 0.383586
0.962891 0.381748
0.966797 0.38004
0.970703 0.378649
0.974609 0.377359
0.978516 0.375908
0.982422 0.374579
0.986328 0.373083
0.990234 0.372297
0.994141 0.369612
0.998047 0.368675
1.00195 0.366812
1.00586 0.366149
1.00977 0.363582
1.01367 0.363574
1.01758 0.362231
1.02148 0.358914
1.02539 0.359036
1.0293 0.356719
1.0332 0.356069
1.03711 0.35542
1.04102 0.352944
1.04492 0.35246
1.04883 0.350459
1.05273 0.348378
1.05664 0.347363
1.06055 0.34582
1.06445 0.344496
1.06836 0.344221
1.07227 0.341617
1.07617 0.341059
1.08008 0.340435
1.08398 0.33803
1.08789 0.33714
1.0918 0.335267
1.0957 0.334702
1.09961 0.333238
1.10352 0.331487
1.10742 0.330995
1.11133 0.329564
1.11523 0.327447
1.11914 0.326817
1.12305 0.324904
1.12695 0.324146
1.13086 0.323135
1.13477 0.321279
1.13867 0.320713
1.14258 0.319279
1.14648 0.317065
1.15039 0.316381
1.1543 0.315071
1.1582 0.314136
1.16211 0.312943
1.16602 0.311569
1.16992 0.310894
1.17383 0.309562
1.17773 0.307672
1.18164 0.307489
1.18555 0.305136
1.18945 0.304984
1.19336 0.30368
1.19727 0.301627
1.20117 0.301354
1.20508 0.300241
1.20898 0.298433
1.21289 0.297726
1.2168 0.295946
1.2207 0.295166
1.22461 0.294155
1.22852 0.291955
1.23242 0.291992
1.23633 0.290611
1.24023 0.288815
1.24414 0.288477
1.24805 0.286637
1.25195 0.286423
1.25586 0.285171
1.25977 0.283145
1.26367 0.282633
1.26758 0.281465
1.27148 0.279678
1.27539 0.27939
1.2793 0.278252
1.2832 0.277593
1.28711 0.276067
1.29102 0.274688
1.29492 0.274155
1.29883 0.273321
1.30273 0.270964
1.30664 0.270809
1.31055 0.268888
1.31445 0.269021
1.31836 0.267999
1.32227 0.266386
1.32617 0.265223
1.33008 0.26464
1.33398 0.26347
1.33789 0.262456
1.3418 0.260761
1.3457 0.26071
1.34961 0.25939
1.35352 0.257743
1.35742 0.257744
1.36133 0.256498
1.36523 0.255143
1.36914 0.2547
1.37305 0.252968
1.37695 0.252373
1.38086 0.251269
1.38477 0.249825
1.38867 0.249389
1.39258 0.249033
1.39648 0.247069
1.40039 0.24631
1.4043 0.244997
1.4082 0.244907
1.41211 0.243979
1.41602 0.2422
1.41992 0.242845
1.42383 0.241015
1.42773 0.239366
1.43164 0.239068
1.43555 0.237821
1.43945 0.236821
1.44336 0.236512
1.44727 0.23485
1.45117 0.234745
1.45508 0.233556
1.45898 0.232236
1.46289 0.231502
1.4668 0.22978
1.4707 0.229959
1.47461 0.229275
1.47852 0.227985
1.48242 0.22703
1.48633 0.226162
1.49023 0.225021
1.49414 0.224623
1.49805 0.223504
1.50195 0.223068
1.50586 0.222099
1.50977 0.220873
1.51367 0.220335
1.51758 0.219748
1.52148 0.217725
1.52539 0.217623
1.5293 0.216714
1.5332 0.216145
1.53711 0.215337
1.54102 0.214092
1.54492 0.213522
1.54883 0.212906
1.55273 0.211585
1.55664 0.211106
1.56055 0.21003
1.56445 0.209061
1.56836 0.208438
1.57227 0.207159
1.57617 0.206865
1.58008 0.206678
1.58398 0.205147
1.58789 0.204696
1.5918 0.202824
1.5957 0.203357
1.59961 0.20179
1.60352 0.200965
1.60742 0.200656
1.61133 0.200095
1.61523 0.198669
1.61914 0.198096
1.62305 0.196956
1.62695 0.196976
1.63086 0.195797
1.63477 0.194422
1.63867 0.194451
1.64258 0.193677
1.64648 0.192512
1.65039 0.192104
1.6543 0.19055
1.6582 0.19081
1.66211 0.189925
1.66602 0.18893
1.66992 0.188378
1.67383 0.187388
1.67773 0.186462
1.68164 0.186466
1.68555 0.185217
1.68945 0.184852
1.69336 0.183869
1.69727 0.182791
1.70117 0.182399
1.70508 0.181882
1.70898 0.18067
1.71289 0.180452
1.7168 0.179747
1.7207 0.179462
1.72461 0.178335
1.72852 0.176976
1.73242 0.177045
1.73633 0.175862
1.74023 0.1748
1.74414 0.175007
1.74805 0.174087
1.75195 0.173331
1.75586 0.173047
1.75977 0.171899
1.76367 0.171467
1.76758 0.171149
1.77148 0.169781
1.77539 0.169756
1.7793 0.168297
1.7832 0.168334
1.78711 0.167741
1.79102 0.166644
1.79492 0.166611
1.79883 0.165547
1.80273 0.164675
1.80664 0.16422
1.81055 0.16306
1.81445 0.162914
1.81836 0.162399
1.82227 0.161684
1.82617 0.161015
1.83008 0.160494
1.83398 0.159718
1.83789 0.159101
1.8418 0.158718
1.8457 0.158325
1.84961 0.157374
1.85352 0.156433
1.85742 0.156254
1.86133 0.155276
1.86523 0.154619
1.86914 0.154047
1.87305 0.153178
1.87695 0.153171
1.88086 0.152986
1.88477 0.151495
1.88867 0.151656
1.89258 0.150838
1.89648 0.149644
1.90039 0.149314
1.9043 0.148369
1.9082 0.149064
1.91211 0.14779
1.91602 0.146906
1.91992 0.146806
1.92383 0.145788
1.92773 0.145397
1.93164 0.14491
1.93555 0.143941
1.93945 0.143894
1.94336 0.143652
1.94727 0.142324
1.95117 0.142308
1.95508 0.141864
1.95898 0.140789
1.96289 0.140697
1.9668 0.139735
1.9707 0.139501
1.97461 0.138776
1.97852 0.138201
1.98242 0.137829
1.98633 0.137177
1.99023 0.13653
1.99414 0.13604
1.99805 0.135528
2.00195 0.135554
2.00586 0.134877
2.00977 0.13371
2.01367 0.133732
2.01758 0.133236
2.02148 0.132374
2.02539 0.132197
2.0293 0.131282
2.0332 0.131365
2.03711 0.130658
2.04102 0.129555
2.04492 0.129455
2.04883 0.129439
2.05273 0.128218
2.05664 0.127833
2.06055 0.127217
2.06445 0.126913
2.06836 0.126828
2.07227 0.125614
2.07617 0.125479
2.08008 0.125064
2.08398 0.124499
2.08789 0.124241
2.0918 0.122981
2.0957 0.123162
2.09961 0.122472
2.10352 0.121778
2.10742 0.12171
2.11133 0.120906
2.11523 0.120197
2.11914 0.120332
2.12305 0.119523
2.12695 0.119312
2.13086 0.118847
2.13477 0.117857
2.13867 0.117798
2.14258 0.117498
2.14648 0.11676
2.15039 0.116557
2.1543 0.115692
2.1582 0.115295
2.16211 0.115233
2.16602 0.114428
2.16992 0.11428
2.17383 0.113705
2.17773 0.113183
2.18164 0.112602
2.18555 0.112158
2.18945 0.112008
2.19336 0.111572
2.19727 0.111078
2.20117 0.110657
2.20508 0.110082
2.20898 0.109746
2.21289 0.109505
2.2168 0.108492
2.2207 0.108671
2.22461 0.108332
2.22852 0.107809
2.23242 0.107282
2.23633 0.10696
2.24023 0.106401
2.24414 0.106313
2.24805 0.105422
2.25195 0.105439
2.25586 0.104738
2.25977 0.104054
2.26367 0.103906
2.26758 0.103651
2.27148 0.103068
2.27539 0.102743
2.2793 0.102266
2.2832 0.102115
2.28711 0.101527
2.29102 0.10084
2.29492 0.101036
2.29883 0.100404
2.30273 0.0998267
2.30664 0.0999178
2.31055 0.0992061
2.31445 0.0989724
2.31836 0.0984873
2.32227 0.0976077
2.32617 0.0977331
2.33008 0.0974508
2.33398 0.0967524
2.33789 0.0967237
2.3418 0.0959603
2.3457 0.0958362
2.34961 0.0955551
2.35352 0.0948518
2.35742 0.0945649
2.36133 0.0944596
2.36523 0.0936499
2.36914 0.0937923
2.37305 0.0932631
2.37695 0.0930414
2.38086 0.0922783
2.38477 0.0919334
2.38867 0.0919613
2.39258 0.0916209
2.39648 0.0908677
2.40039 0.0908536
2.4043 0.0900936
2.4082 0.0899909
2.41211 0.0896182
2.41602 0.0889201
2.41992 0.0889487
2.42383 0.0886172
2.42773 0.0883013
2.43164 0.0880957
2.43555 0.0874957
2.43945 0.0872689
2.44336 0.0868436
2.44727 0.0863355
2.45117 0.0862948
2.45508 0.086079
2.45898 0.0853366
2.46289 0.084992
2.4668 0.0847683
2.4707 0.0845711
2.47461 0.0841746
2.47852 0.0836124
2.48242 0.0838984
2.48633 0.0833257
2.49023 0.0827218
2.49414 0.082294
2.49805 0.0822495
2.50195 0.0820536
2.50586 0.0815821
2.50977 0.081065
2.51367 0.0810967
2.51758 0.0809428
2.52148 0.0801866
2.52539 0.0803965
2.5293 0.0795722
2.5332 0.0794737
2.53711 0.0791096
2.54102 0.0787645
2.54492 0.0786424
2.54883 0.0780982
2.55273 0.0777772
2.55664 0.0777549
2.56055 0.0772897
2.56445 0.0770849
2.56836 0.0765609
2.57227 0.0762644
2.57617 0.0760067
2.58008 0.0757061
2.58398 0.0752868
2.58789 0.0752105
2.5918 0.0747763
2.5957 0.074486
2.59961 0.0743334
2.60352 0.0735252
2.60742 0.0737943
2.61133 0.0735086
2.61523 0.0726968
2.61914 0.0729613
2.62305 0.0724262
2.62695 0.0724232
2.63086 0.0720847
2.63477 0.0716101
2.63867 0.0715914
2.64258 0.0711634
2.64648 0.0708375
2.65039 0.0706665
2.6543 0.0700995
2.6582 0.0700006
2.66211 0.0697864
2.66602 0.0694966
2.66992 0.0693148
2.67383 0.0689114
2.67773 0.068556
2.68164 0.0686538
2.68555 0.0681188
2.68945 0.0678792
2.69336 0.0677827
2.69727 0.0672804
2.70117 0.0672899
2.70508 0.0669204
2.70898 0.0662802
2.71289 0.0662702
2.7168 0.0659763
2.7207 0.0658051
2.72461 0.0654441
2.72852 0.0650319
2.73242 0.0652319
2.73633 0.0648271
2.74023 0.0644588
2.74414 0.0642982
2.74805 0.0639954
2.75195 0.0637988
2.75586 0.0633923
2.75977 0.0632343
2.76367 0.0632236
2.76758 0.0627715
2.77148 0.0623119
2.77539 0.062185
2.7793 0.0620488
2.7832 0.061866
2.78711 0.0616445
2.79102 0.0610665
2.79492 0.0612856
2.79883 0.060736
2.80273 0.0604196
2.80664 0.0603635
2.81055 0.0602004
2.81445 0.060086
2.81836 0.0596969
2.82227 0.0595333
2.82617 0.0590702
2.83008 0.0588211
2.83398 0.0586883
2.83789 0.058615
2.8418 0.0581583
2.8457 0.0581179
2.84961 0.0578629
2.85352 0.0574272
2.85742 0.0575524
2.86133 0.0570452
2.86523 0.0569103
2.86914 0.0569917
2.87305 0.0567122
2.87695 0.0563523
2.88086 0.0560497
2.88477 0.0558446
2.88867 0.0556332
2.89258 0.0554683
2.89648 0.055157
2.90039 0.0549299
2.9043 0.0544712
2.9082 0.0543828
2.91211 0.0542738
2.91602 0.0539313
2.91992 0.0539208
2.92383 0.0537787
2.92773 0.0535176
2.93164 0.0533668
2.93555 0.0529457
2.93945 0.052918
2.94336 0.0527636
2.94727 0.0525299
2.95117 0.052213
2.95508 0.0520174
2.95898 0.0519232
2.96289 0.0516086
2.9668 0.0515154
2.9707 0.051201
2.97461 0.0510881
2.97852 0.0506836
2.98242 0.0506964
2.98633 0.0505313
2.99023 0.0503073
2.99414 0.0500913
2.99805 0.0498688
3.00195 0.0498074
3.00586 0.0495898
3.00977 0.0493719
3.01367 0.0491517
3.01758 0.0488438
3.02148 0.0485591
3.02539 0.0485832
3.0293 0.0482161
3.0332 0.0482844
3.03711 0.047788
3.04102 0.047735
3.04492 0.0476833
3.04883 0.0475405
3.05273 0.0473441
3.05664 0.0471905
3.06055 0.0467866
3.06445 0.0467407
3.06836 0.0465462
3.07227 0.046305
3.07617 0.0461652
3.08008 0.0457736
3.08398 0.0457101
3.08789 0.0455959
3.0918 0.0452877
3.0957 0.0454733
3.09961 0.0450662
3.10352 0.044994
3.10742 0.044702
3.11133 0.044639
3.11523 0.0443469
3.11914 0.044287
3.12305 0.0438848
3.12695 0.0439035
3.13086 0.0437763
3.13477 0.0435092
3.13867 0.0435039
3.14258 0.0432205
3.14648 0.0428844
3.15039 0.0430031
3.1543 0.0427397
3.1582 0.0423273
3.16211 0.0422935
3.16602 0.0423104
3.16992 0.0419443
3.17383 0.0417751
3.17773 0.0416466
3.18164 0.0415882
3.18555 0.04113
3.18945 0.0412168
3.19336 0.0411087
3.19727 0.0408563
3.20117 0.0407086
3.20508 0.0406436
3.20898 0.0404239
3.21289 0.0403615
3.2168 0.0399672
3.2207 0.0399439
3.22461 0.0397804
3.22852 0.0396844
3.23242 0.0394468
3.23633 0.0394004
3.24023 0.0390628
3.24414 0.0390669
3.24805 0.0387423
3.25195 0.0387607
3.25586 0.0386586
3.25977 0.0381791
3.26367 0.0384246
3.26758 0.0382144
3.27148 0.0379433
3.27539 0.0379121
3.2793 0.0378237
3.2832 0.0376397
3.28711 0.0373952
3.29102 0.0370619
3.29492 0.0369247
3.29883 0.0368673
3.30273 0.0368655
3.30664 0.0366973
3.31055 0.0365012
3.31445 0.0362757
3.31836 0.036247
3.32227 0.0359199
3.32617 0.0360241
3.33008 0.0358262
3.33398 0.0355904
3.33789 0.0352983
3.3418 0.0353495
3.3457 0.035243
3.34961 0.0350587
3.35352 0.0349624
3.35742 0.0347566
3.36133 0.0347392
3.36523 0.0345014
3.36914 0.0343649
3.37305 0.0341683
3.37695 0.034102
3.38086 0.034081
3.38477 0.033858
3.38867 0.0337157
3.39258 0.0336387
3.39648 0.0333975
3.40039 0.0335099
3.4043 0.0331228
3.4082 0.0330696
3.41211 0.0330092
3.41602 0.0329572
3.41992 0.0328573
3.42383 0.0325384
3.42773 0.0323295
3.43164 0.0323643
3.43555 0.0320241
3.43945 0.0320904
3.44336 0.0320097
3.44727 0.0316933
3.45117 0.0316925
3.45508 0.0316585
3.45898 0.0314376
3.46289 0.0312297
3.4668 0.0309967
3.4707 0.0312712
3.47461 0.0310118
3.47852 0.0307991
3.48242 0.0306235
3.48633 0.0305766
3.49023 0.0306022
3.49414 0.03027
3.49805 0.0301757
3.50195 0.0300247
3.50586 0.0300293
3.50977 0.0299945
3.51367 0.0297692
3.51758 0.0297733
3.52148 0.0294653
3.52539 0.0292321
3.5293 0.0293228
3.5332 0.0292413
3.53711 0.0289505
3.54102 0.0289674
3.54492 0.028844
3.54883 0.0287406
3.55273 0.0285614
3.55664 0.0286208
3.56055 0.0284055
3.56445 0.0283945
3.56836 0.0283013
3.57227 0.0279603
3.57617 0.0278994
3.58008 0.0280412
3.58398 0.027788
3.58789 0.0277284
3.5918 0.027458
3.5957 0.0274785
3.59961 0.0273167
3.60352 0.0270845
3.60742 0.0272479
3.61133 0.0270743
3.61523 0.0269478
3.61914 0.0268262
3.62305 0.0267843
3.62695 0.0266721
3.63086 0.0266212
3.63477 0.0262776
3.63867 0.0263355
3.64258 0.026325
3.64648 0.0260593
3.65039 0.0260488
3.6543 0.0257713
3.6582 0.02578
3.66211 0.0257042
3.66602 0.0254479
3.66992 0.0254932
3.67383 0.0253647
3.67773 0.0252718
3.68164 0.0251213
3.68555 0.025226
3.68945 0.0250903
3.69336 0.0250424
3.69727 0.0248136
3.70117 0.0247918
3.70508 0.0246405
3.70898 0.0245507
3.71289 0.0244554
3.7168 0.0242212
3.7207 0.0242696
3.72461 0.0241477
3.72852 0.0239987
3.73242 0.0239493
3.73633 0.0239276
3.74023 0.0237816
3.74414 0.0236227
3.74805 0.0235712
3.75195 0.0234296
3.75586 0.0232809
3.75977 0.0232448
3.76367 0.0232218
3.76758 0.0230917
3.77148 0.0230298
3.77539 0.0229228
3.7793 0.0228334
3.7832 0.0228547
3.78711 0.0227999
3.79102 0.0223823
3.79492 0.0225492
3.79883 0.0223319
3.80273 0.0223183
3.80664 0.0222628
3.81055 0.0221228
3.81445 0.0221064
3.81836 0.0220659
3.82227 0.0218396
3.82617 0.0218988
3.83008 0.0216602
3.83398 0.0215828
3.83789 0.0214735
3.8418 0.021506
3.8457 0.0214981
3.84961 0.0212032
3.85352 0.0210698
3.85742 0.0212797
3.86133 0.0210857
3.86523 0.0209572
3.86914 0.0209887
3.87305 0.0208115
3.87695 0.0207895
3.88086 0.0207194
3.88477 0.0205414
3.88867 0.0203535
3.89258 0.0203996
3.89648 0.020258
3.90039 0.0203761
3.9043 0.020127
3.9082 0.0200059
3.91211 0.0200059
3.91602 0.0197112
3.91992 0.0198423
3.92383 0.0196434
3.92773 0.0196431
3.93164 0.0196859
3.93555 0.0195817
3.93945 0.0194051
3.94336 0.0193482
3.94727 0.0192576
3.95117 0.0192717
3.95508 0.0191964
3.95898 0.0190126
3.96289 0.0188756
3.9668 0.0189463
3.9707 0.0188206
3.97461 0.0187651
3.97852 0.0186276
3.98242 0.0185341
3.98633 0.0186022
3.99023 0.0184417
3.99414 0.018498
3.99805 0.0183263


==> data/unif-1G-00-intervals-4-xmax-128-bins.dat <==
0.015625 0.984185
0.046875 0.954222
0.078125 0.9248
0.109375 0.896739
0.140625 0.868591
0.171875 0.842231
0.203125 0.81639
0.234375 0.791116
0.265625 0.766821
0.296875 0.742939
0.328125 0.720198
0.359375 0.698118
0.390625 0.676738
0.421875 0.655938
0.453125 0.635514
0.484375 0.61638
0.515625 0.596924
0.546875 0.578785
0.578125 0.560833
0.609375 0.543813
0.640625 0.527305
0.671875 0.510803
0.703125 0.495006
0.734375 0.479721
0.765625 0.465199
0.796875 0.450752
0.828125 0.436842
0.859375 0.423462
0.890625 0.410324
0.921875 0.397778
0.953125 0.385495
0.984375 0.37377
1.01562 0.362127
1.04688 0.351114
1.07812 0.340283
1.10938 0.329894
1.14062 0.319634
1.17188 0.309925
1.20312 0.300499
1.23438 0.290976
1.26562 0.28202
1.29688 0.273311
1.32812 0.264995
1.35938 0.256862
1.39062 0.248783
1.42188 0.2414
1.45312 0.23375
1.48438 0.226695
1.51562 0.219773
1.54688 0.21309
1.57812 0.206358
1.60938 0.200073
1.64062 0.193811
1.67188 0.187947
1.70312 0.182083
1.73438 0.176447
1.76562 0.171091
1.79688 0.165854
1.82812 0.160755
1.85938 0.155688
1.89062 0.150934
1.92188 0.146325
1.95312 0.141908
1.98438 0.137448
2.01562 0.13337
2.04688 0.129218
2.07812 0.125202
2.10938 0.12126
2.14062 0.11754
2.17188 0.113861
2.20312 0.110392
2.23438 0.107149
2.26562 0.103733
2.29688 0.100609
2.32812 0.097461
2.35938 0.0944966
2.39062 0.0915813
2.42188 0.0887485
2.45312 0.0859898
2.48438 0.0833559
2.51562 0.080862
2.54688 0.0783638
2.57812 0.0758621
2.60938 0.0734665
2.64062 0.0713095
2.67188 0.0691048
2.70312 0.0669599
2.73438 0.0648866
2.76562 0.0628708
2.79688 0.0609478
2.82812 0.0590836
2.85938 0.0573275
2.89062 0.0554883
2.92188 0.0537647
2.95312 0.0521861
2.98438 0.0505585
3.01562 0.0490154
3.04688 0.0475441
3.07812 0.0460156
3.10938 0.0446741
3.14062 0.0433176
3.17188 0.0418769
3.20312 0.0406608
3.23438 0.039391
3.26562 0.0382396
3.29688 0.0369941
3.32812 0.0358164
3.35938 0.0347243
3.39062 0.0336782
3.42188 0.0326437
3.45312 0.0316011
3.48438 0.0306663
3.51562 0.0297014
3.54688 0.0287915
3.57812 0.0279464
3.60938 0.027095
3.64062 0.0262638
3.67188 0.0254261
3.70312 0.0247007
3.73438 0.0239085
3.76562 0.0231318
3.79688 0.0224527
3.82812 0.0217667
3.85938 0.0211117
3.89062 0.0204456
3.92188 0.0197649
3.95312 0.0191642
3.98438 0.018577


==> data/unif-1G-00-intervals-4-xmax-256-bins.dat <==
0.0078125 0.991977
0.0234375 0.976393
0.0390625 0.961608
0.0546875 0.946835
0.0703125 0.932049
0.0859375 0.917552
0.101562 0.903748
0.117188 0.88973
0.132812 0.875489
0.148438 0.861693
0.164062 0.848759
0.179688 0.835702
0.195312 0.822538
0.210938 0.810242
0.226562 0.797139
0.242188 0.785092
0.257812 0.772673
0.273438 0.760968
0.289062 0.748799
0.304688 0.737079
0.320312 0.725757
0.335938 0.714638
0.351562 0.703557
0.367188 0.692679
0.382812 0.681972
0.398438 0.671503
0.414062 0.661013
0.429688 0.650863
0.445312 0.640479
0.460938 0.63055
0.476562 0.62097
0.492188 0.61179
0.507812 0.601546
0.523438 0.592302
0.539062 0.583509
0.554688 0.574061
0.570312 0.565083
0.585938 0.556582
0.601562 0.548201
0.617188 0.539426
0.632812 0.531447
0.648438 0.523164
0.664062 0.514602
0.679688 0.507005
0.695312 0.498732
0.710938 0.49128
0.726562 0.483483
0.742188 0.47596
0.757812 0.468829
0.773438 0.461569
0.789062 0.454353
0.804688 0.447151
0.820312 0.440215
0.835938 0.433469
0.851562 0.426822
0.867188 0.420102
0.882812 0.413423
0.898438 0.407225
0.914062 0.400844
0.929688 0.394713
0.945312 0.388404
0.960938 0.382586
0.976562 0.376623
0.992188 0.370917
1.00781 0.365029
1.02344 0.359225
1.03906 0.354223
1.05469 0.348005
1.07031 0.342849
1.08594 0.337718
1.10156 0.332606
1.11719 0.327183
1.13281 0.322318
1.14844 0.316949
1.16406 0.312385
1.17969 0.307465
1.19531 0.302911
1.21094 0.298087
1.22656 0.293317
1.24219 0.288635
1.25781 0.284343
1.27344 0.279696
1.28906 0.275626
1.30469 0.270996
1.32031 0.267157
1.33594 0.262832
1.35156 0.258897
1.36719 0.254827
1.38281 0.250714
1.39844 0.246852
1.41406 0.243483
1.42969 0.239318
1.44531 0.235732
1.46094 0.231769
1.47656 0.228562
1.49219 0.224828
1.50781 0.221594
1.52344 0.217952
1.53906 0.214774
1.55469 0.211407
1.57031 0.207881
1.58594 0.204836
1.60156 0.201692
1.61719 0.198454
1.63281 0.195411
1.64844 0.192211
1.66406 0.189511
1.67969 0.186383
1.69531 0.183478
1.71094 0.180688
1.72656 0.177955
1.74219 0.174939
1.75781 0.172436
1.77344 0.169746
1.78906 0.167333
1.80469 0.164376
1.82031 0.162003
1.83594 0.159508
1.85156 0.157097
1.86719 0.15428
1.88281 0.152327
1.89844 0.149541
1.91406 0.147641
1.92969 0.145009
1.94531 0.143045
1.96094 0.140771
1.97656 0.138577
1.99219 0.136319
2.00781 0.134468
2.02344 0.132273
2.03906 0.130258
2.05469 0.128177
2.07031 0.126208
2.08594 0.124196
2.10156 0.12228
2.11719 0.12024
2.13281 0.118453
2.14844 0.116627
2.16406 0.114809
2.17969 0.112912
2.19531 0.111328
2.21094 0.109456
2.22656 0.108023
2.24219 0.106274
2.25781 0.104534
2.27344 0.102932
2.28906 0.101379
2.30469 0.0998387
2.32031 0.0982001
2.33594 0.0967218
2.35156 0.095202
2.36719 0.0937912
2.38281 0.0923036
2.39844 0.0908589
2.41406 0.0893695
2.42969 0.0881275
2.44531 0.0866857
2.46094 0.085294
2.47656 0.0840641
2.49219 0.0826477
2.50781 0.0814493
2.52344 0.0802746
2.53906 0.0789976
2.55469 0.07773
2.57031 0.0764792
2.58594 0.0752449
2.60156 0.0740348
2.61719 0.0728982
2.63281 0.0719274
2.64844 0.0706917
2.66406 0.0696496
2.67969 0.06856
2.69531 0.067558
2.71094 0.0663618
2.72656 0.0653782
2.74219 0.0643949
2.75781 0.0634122
2.77344 0.0623293
2.78906 0.0614657
2.80469 0.0604299
2.82031 0.0595966
2.83594 0.0585707
2.85156 0.0577401
2.86719 0.0569149
2.88281 0.0559699
2.89844 0.0550066
2.91406 0.0541272
2.92969 0.0534022
2.94531 0.0526061
2.96094 0.0517661
2.97656 0.0509173
2.99219 0.0501997
3.00781 0.0494802
3.02344 0.0485505
3.03906 0.0478727
3.05469 0.0472154
3.07031 0.0464393
3.08594 0.0455918
3.10156 0.0450589
3.11719 0.0442894
3.13281 0.0436732
3.14844 0.0429619
3.16406 0.0422189
3.17969 0.041535
3.19531 0.0409726
3.21094 0.0403491
3.22656 0.0397139
3.24219 0.0390681
3.25781 0.0385057
3.27344 0.0379734
3.28906 0.0372554
3.30469 0.0367329
3.32031 0.0361167
3.33594 0.0355161
3.35156 0.0350052
3.36719 0.0344435
3.38281 0.0339392
3.39844 0.0334172
3.41406 0.0329733
3.42969 0.032314
3.44531 0.0318715
3.46094 0.0313306
3.47656 0.0309264
3.49219 0.0304061
3.50781 0.0299544
3.52344 0.0294484
3.53906 0.0290008
3.55469 0.0285821
3.57031 0.0281389
3.58594 0.0277539
3.60156 0.0272819
3.61719 0.0269082
3.63281 0.0264766
3.64844 0.0260511
3.66406 0.0256063
3.67969 0.025246
3.69531 0.0249345
3.71094 0.0244669
3.72656 0.0240913
3.74219 0.0237258
3.75781 0.0232943
3.77344 0.0229694
3.78906 0.0226465
3.80469 0.0222589
3.82031 0.0219777
3.83594 0.0215556
3.85156 0.0212627
3.86719 0.0209608
3.88281 0.020601
3.89844 0.0202902
3.91406 0.0198913
3.92969 0.0196385
3.94531 0.0193206
3.96094 0.0190077
3.97656 0.0186868
3.99219 0.0184671


==> data/unif-1G-00-intervals-4-xmax-32-bins.dat <==
0.0625 0.939986
0.1875 0.829582
0.3125 0.732019
0.4375 0.646142
0.5625 0.570089
0.6875 0.503209
0.8125 0.444064
0.9375 0.391842
1.0625 0.345855
1.1875 0.305258
1.3125 0.269297
1.4375 0.237657
1.5625 0.209824
1.6875 0.185072
1.8125 0.163347
1.9375 0.144154
2.0625 0.127263
2.1875 0.112235
2.3125 0.0990749
2.4375 0.0874189
2.5625 0.0771386
2.6875 0.0680652
2.8125 0.0600574
2.9375 0.0529994
3.0625 0.0468123
3.1875 0.0413116
3.3125 0.0364436
3.4375 0.0321473
3.5625 0.0283836
3.6875 0.0250748
3.8125 0.0221157
3.9375 0.0194879


==> data/unif-1G-00-intervals-4-xmax-512-bins.dat <==
0.00390625 0.996413
0.0117188 0.987541
0.0195312 0.980468
0.0273438 0.972318
0.0351562 0.965126
0.0429688 0.958089
0.0507812 0.950369
0.0585938 0.943302
0.0664062 0.935741
0.0742188 0.928356
0.0820312 0.921453
0.0898438 0.913651
0.0976562 0.907449
0.105469 0.900046
0.113281 0.89354
0.121094 0.885919
0.128906 0.878647
0.136719 0.872331
0.144531 0.86545
0.152344 0.857935
0.160156 0.85211
0.167969 0.845409
0.175781 0.83896
0.183594 0.832445
0.191406 0.825601
0.199219 0.819475
0.207031 0.813468
0.214844 0.807017
0.222656 0.800525
0.230469 0.793754
0.238281 0.788245
0.246094 0.781939
0.253906 0.775932
0.261719 0.769414
0.269531 0.763581
0.277344 0.758355
0.285156 0.751936
0.292969 0.745662
0.300781 0.740383
0.308594 0.733775
0.316406 0.728632
0.324219 0.722881
0.332031 0.717375
0.339844 0.711902
0.347656 0.706156
0.355469 0.700957
0.363281 0.695095
0.371094 0.690263
0.378906 0.68448
0.386719 0.679464
0.394531 0.673897
0.402344 0.669109
0.410156 0.66367
0.417969 0.658356
0.425781 0.6536
0.433594 0.648126
0.441406 0.642915
0.449219 0.638043
0.457031 0.633095
0.464844 0.628004
0.472656 0.623542
0.480469 0.618397
0.488281 0.614457
0.496094 0.609122
0.503906 0.60398
0.511719 0.599113
0.519531 0.594527
0.527344 0.590078
0.535156 0.585925
0.542969 0.581093
0.550781 0.576441
0.558594 0.571681
0.566406 0.567273
0.574219 0.562892
0.582031 0.558901
0.589844 0.554264
0.597656 0.550327
0.605469 0.546074
0.613281 0.54126
0.621094 0.537592
0.628906 0.533863
0.636719 0.529031
0.644531 0.525143
0.652344 0.521185
0.660156 0.516532
0.667969 0.512672
0.675781 0.508989
0.683594 0.505021
0.691406 0.500665
0.699219 0.496799
0.707031 0.493284
0.714844 0.489276
0.722656 0.48517
0.730469 0.481796
0.738281 0.477897
0.746094 0.474023
0.753906 0.470819
0.761719 0.466839
0.769531 0.463462
0.777344 0.459677
0.785156 0.456058
0.792969 0.452648
0.800781 0.449041
0.808594 0.44526
0.816406 0.442359
0.824219 0.43807
0.832031 0.434962
0.839844 0.431975
0.847656 0.428516
0.855469 0.425128
0.863281 0.421884
0.871094 0.418319
0.878906 0.414954
0.886719 0.411891
0.894531 0.408947
0.902344 0.405502
0.910156 0.402217
0.917969 0.39947
0.925781 0.396313
0.933594 0.393113
0.941406 0.390027
0.949219 0.386781
0.957031 0.384277
0.964844 0.380894
0.972656 0.378004
0.980469 0.375243
0.988281 0.37269
0.996094 0.369143
1.00391 0.366481
1.01172 0.363578
1.01953 0.360572
1.02734 0.357877
1.03516 0.355745
1.04297 0.352702
1.05078 0.349418
1.05859 0.346591
1.06641 0.344359
1.07422 0.341338
1.08203 0.339233
1.08984 0.336204
1.09766 0.33397
1.10547 0.331241
1.11328 0.328506
1.12109 0.32586
1.12891 0.32364
1.13672 0.320996
1.14453 0.318172
1.15234 0.315726
1.16016 0.313539
1.16797 0.311231
1.17578 0.308617
1.18359 0.306312
1.19141 0.304332
1.19922 0.301491
1.20703 0.299337
1.21484 0.296836
1.22266 0.29466
1.23047 0.291973
1.23828 0.289713
1.24609 0.287557
1.25391 0.285797
1.26172 0.282889
1.26953 0.280572
1.27734 0.278821
1.28516 0.27683
1.29297 0.274422
1.30078 0.272143
1.30859 0.269849
1.31641 0.26851
1.32422 0.265805
1.33203 0.264055
1.33984 0.261608
1.34766 0.26005
1.35547 0.257743
1.36328 0.25582
1.37109 0.253834
1.37891 0.251821
1.38672 0.249607
1.39453 0.248051
1.40234 0.245654
1.41016 0.244443
1.41797 0.242522
1.42578 0.24019
1.43359 0.238445
1.44141 0.236666
1.44922 0.234798
1.45703 0.232896
1.46484 0.230641
1.47266 0.229617
1.48047 0.227508
1.48828 0.225592
1.49609 0.224064
1.50391 0.222584
1.51172 0.220604
1.51953 0.218737
1.52734 0.217168
1.53516 0.215741
1.54297 0.213807
1.55078 0.212246
1.55859 0.210568
1.56641 0.20875
1.57422 0.207012
1.58203 0.205912
1.58984 0.20376
1.59766 0.202573
1.60547 0.20081
1.61328 0.199382
1.62109 0.197526
1.62891 0.196386
1.63672 0.194436
1.64453 0.193095
1.65234 0.191327
1.66016 0.190368
1.66797 0.188654
1.67578 0.186925
1.68359 0.185841
1.69141 0.18436
1.69922 0.182595
1.70703 0.181276
1.71484 0.1801
1.72266 0.178898
1.73047 0.177011
1.73828 0.175331
1.74609 0.174547
1.75391 0.173189
1.76172 0.171683
1.76953 0.170465
1.77734 0.169027
1.78516 0.168038
1.79297 0.166628
1.80078 0.165111
1.80859 0.16364
1.81641 0.162656
1.82422 0.161349
1.83203 0.160106
1.83984 0.15891
1.84766 0.15785
1.85547 0.156344
1.86328 0.154947
1.87109 0.153613
1.87891 0.153078
1.88672 0.151576
1.89453 0.150241
1.90234 0.148842
1.91016 0.148427
1.91797 0.146856
1.92578 0.145592
1.93359 0.144425
1.94141 0.143773
1.94922 0.142316
1.95703 0.141326
1.96484 0.140216
1.97266 0.139138
1.98047 0.138015
1.98828 0.136854
1.99609 0.135784
2.00391 0.135215
2.01172 0.133721
2.01953 0.132805
2.02734 0.13174
2.03516 0.131012
2.04297 0.129505
2.05078 0.128829
2.05859 0.127525
2.06641 0.12687
2.07422 0.125547
2.08203 0.124781
2.08984 0.123611
2.09766 0.122817
2.10547 0.121744
2.11328 0.120552
2.12109 0.119927
2.12891 0.11908
2.13672 0.117827
2.14453 0.117129
2.15234 0.116125
2.16016 0.115264
2.16797 0.114354
2.17578 0.113444
2.18359 0.11238
2.19141 0.11179
2.19922 0.110867
2.20703 0.109914
2.21484 0.108998
2.22266 0.108501
2.23047 0.107545
2.23828 0.106681
2.24609 0.105867
2.25391 0.105089
2.26172 0.10398
2.26953 0.103359
2.27734 0.102504
2.28516 0.101821
2.29297 0.100938
2.30078 0.100115
2.30859 0.099562
2.31641 0.0987299
2.32422 0.0976704
2.33203 0.0971016
2.33984 0.096342
2.34766 0.0956956
2.35547 0.0947084
2.36328 0.0940548
2.37109 0.0935277
2.37891 0.0926598
2.38672 0.0919474
2.39453 0.0912443
2.40234 0.0904736
2.41016 0.0898045
2.41797 0.0889344
2.42578 0.0884593
2.43359 0.0877957
2.44141 0.0870563
2.44922 0.0863151
2.45703 0.0857078
2.46484 0.0848801
2.47266 0.0843729
2.48047 0.0837554
2.48828 0.0830237
2.49609 0.0822717
2.50391 0.0818179
2.51172 0.0810808
2.51953 0.0805647
2.52734 0.0799844
2.53516 0.0792916
2.54297 0.0787035
2.55078 0.0779377
2.55859 0.0775223
2.56641 0.0768229
2.57422 0.0761356
2.58203 0.0754964
2.58984 0.0749934
2.59766 0.0744097
2.60547 0.0736598
2.61328 0.0731027
2.62109 0.0726938
2.62891 0.072254
2.63672 0.0716008
2.64453 0.0710004
2.65234 0.070383
2.66016 0.0698935
2.66797 0.0694057
2.67578 0.0687337
2.68359 0.0683863
2.69141 0.0678309
2.69922 0.0672851
2.70703 0.0666003
2.71484 0.0661233
2.72266 0.0656246
2.73047 0.0651319
2.73828 0.0646429
2.74609 0.0641468
2.75391 0.0635955
2.76172 0.0632289
2.76953 0.0625417
2.77734 0.0621169
2.78516 0.0617553
2.79297 0.0611761
2.80078 0.0605778
2.80859 0.060282
2.81641 0.0598915
2.82422 0.0593018
2.83203 0.0587547
2.83984 0.0583867
2.84766 0.0579904
2.85547 0.0574898
2.86328 0.0569778
2.87109 0.056852
2.87891 0.056201
2.88672 0.0557389
2.89453 0.0553126
2.90234 0.0547005
2.91016 0.0543283
2.91797 0.053926
2.92578 0.0536481
2.93359 0.0531562
2.94141 0.0528408
2.94922 0.0523715
2.95703 0.0519703
2.96484 0.051562
2.97266 0.0511446
2.98047 0.05069
2.98828 0.0504193
2.99609 0.04998
3.00391 0.0496986
3.01172 0.0492618
3.01953 0.0487014
3.02734 0.0483996
3.03516 0.0480362
3.04297 0.0477092
3.05078 0.0474423
3.05859 0.0469885
3.06641 0.0466435
3.07422 0.0462351
3.08203 0.0457418
3.08984 0.0454418
3.09766 0.0452698
3.10547 0.044848
3.11328 0.0444929
3.12109 0.0440859
3.12891 0.0438399
3.13672 0.0435066
3.14453 0.0430524
3.15234 0.0428714
3.16016 0.0423104
3.16797 0.0421274
3.17578 0.0417108
3.18359 0.0413591
3.19141 0.0411628
3.19922 0.0407825
3.20703 0.0405338
3.21484 0.0401644
3.22266 0.0398621
3.23047 0.0395656
3.23828 0.0392316
3.24609 0.0389046
3.25391 0.0387096
3.26172 0.0383018
3.26953 0.0380788
3.27734 0.0378679
3.28516 0.0375174
3.29297 0.0369933
3.30078 0.0368664
3.30859 0.0365993
3.31641 0.0362614
3.32422 0.035972
3.33203 0.0357083
3.33984 0.0353239
3.34766 0.0351508
3.35547 0.0348595
3.36328 0.0346203
3.37109 0.0342666
3.37891 0.0340915
3.38672 0.0337869
3.39453 0.0335181
3.40234 0.0333164
3.41016 0.0330394
3.41797 0.0329073
3.42578 0.0324339
3.43359 0.0321942
3.44141 0.03205
3.44922 0.0316929
3.45703 0.031548
3.46484 0.0311132
3.47266 0.0311415
3.48047 0.0307113
3.48828 0.0305894
3.49609 0.0302228
3.50391 0.030027
3.51172 0.0298819
3.51953 0.0296193
3.52734 0.0292774
3.53516 0.0290959
3.54297 0.0289057
3.55078 0.028651
3.55859 0.0285132
3.56641 0.0283479
3.57422 0.0279299
3.58203 0.0279146
3.58984 0.0275932
3.59766 0.0273976
3.60547 0.0271662
3.61328 0.0270111
3.62109 0.0268052
3.62891 0.0266467
3.63672 0.0263066
3.64453 0.0261921
3.65234 0.02591
3.66016 0.0257421
3.66797 0.0254706
3.67578 0.0253183
3.68359 0.0251736
3.69141 0.0250664
3.69922 0.0248027
3.70703 0.0245956
3.71484 0.0243383
3.72266 0.0242086
3.73047 0.023974
3.73828 0.0238546
3.74609 0.0235969
3.75391 0.0233553
3.76172 0.0232333
3.76953 0.0230607
3.77734 0.0228781
3.78516 0.0228273
3.79297 0.0224658
3.80078 0.0223251
3.80859 0.0221928
3.81641 0.0220861
3.82422 0.0218692
3.83203 0.0216215
3.83984 0.0214898
3.84766 0.0213507
3.85547 0.0211748
3.86328 0.0210214
3.87109 0.0209001
3.87891 0.0207544
3.88672 0.0204475
3.89453 0.0203288
3.90234 0.0202515
3.91016 0.0200059
3.91797 0.0197768
3.92578 0.0196433
3.93359 0.0196338
3.94141 0.0193766
3.94922 0.0192646
3.95703 0.0191045
3.96484 0.018911
3.97266 0.0187928
3.98047 0.0185809
3.98828 0.018522
3.99609 0.0184122


==> data/unif-1G-00-intervals-4-xmax-64-bins.dat <==
0.03125 0.969203
0.09375 0.910769
0.15625 0.855411
0.21875 0.803753
0.28125 0.75488
0.34375 0.709158
0.40625 0.666338
0.46875 0.625947
0.53125 0.587855
0.59375 0.552323
0.65625 0.519054
0.71875 0.487364
0.78125 0.457976
0.84375 0.430152
0.90625 0.404051
0.96875 0.379632
1.03125 0.35662
1.09375 0.335089
1.15625 0.314779
1.21875 0.295737
1.28125 0.277665
1.34375 0.260928
1.40625 0.245092
1.46875 0.230223
1.53125 0.216432
1.59375 0.203216
1.65625 0.190879
1.71875 0.179265
1.78125 0.168472
1.84375 0.158222
1.90625 0.14863
1.96875 0.139678
2.03125 0.131294
2.09375 0.123231
2.15625 0.1157
2.21875 0.108771
2.28125 0.102171
2.34375 0.0959788
2.40625 0.0901649
2.46875 0.0846729
2.53125 0.0796129
2.59375 0.0746643
2.65625 0.0702072
2.71875 0.0659232
2.78125 0.0619093
2.84375 0.0582056
2.90625 0.0546265
2.96875 0.0513723
3.03125 0.0482797
3.09375 0.0453448
3.15625 0.0425972
3.21875 0.0400259
3.28125 0.0376168
3.34375 0.0352704
3.40625 0.0331609
3.46875 0.0311337
3.53125 0.0292464
3.59375 0.0275207
3.65625 0.025845
3.71875 0.0243046
3.78125 0.0227923
3.84375 0.0214392
3.90625 0.0201052
3.96875 0.0188706


==> data/unif-1G-00-positions-1-xmax-1024-bins.dat <==
0.000488281 0.99986
0.00146484 0.999639
0.00244141 1.00062
0.00341797 1.0005
0.00439453 1.00002
0.00537109 0.999865
0.00634766 0.999704
0.00732422 0.998493
0.00830078 0.999999
0.00927734 1.00017
0.0102539 1.00191
0.0112305 0.99977
0.012207 0.999706
0.0131836 1.00028
0.0141602 1.00083
0.0151367 1.00157
0.0161133 0.999954
0.0170898 1.00155
0.0180664 0.999102
0.019043 0.999505
0.0200195 0.999308
0.0209961 0.997592
0.0219727 1.00052
0.0229492 1.00023
0.0239258 0.998388
0.0249023 1.00155
0.0258789 1.0001
0.0268555 1.00076
0.027832 1.00003
0.0288086 1.00065
0.0297852 0.999539
0.0307617 0.999269
0.0317383 1.00048
0.0327148 1.00063
0.0336914 1.0001
0.034668 0.998172
0.0356445 1.00068
0.0366211 1.00098
0.0375977 0.998725
0.0385742 0.999037
0.0395508 1.00101
0.0405273 0.999798
0.0415039 1.00066
0.0424805 0.998758
0.043457 0.999923
0.0444336 0.999595
0.0454102 0.999691
0.0463867 1.00138
0.0473633 0.997658
0.0483398 1.00193
0.0493164 0.999825
0.050293 0.998696
0.0512695 1.00008
0.0522461 0.999409
0.0532227 0.998498
0.0541992 0.999691
0.0551758 0.999426
0.0561523 0.999699
0.0571289 0.99895
0.0581055 1.00201
0.059082 0.997919
0.0600586 1.00198
0.0610352 0.999567
0.0620117 1.00169
0.0629883 0.999802
0.0639648 0.999866
0.0649414 0.999042
0.065918 0.999592
0.0668945 1.00011
0.0678711 1.00016
0.0688477 1.00037
0.0698242 0.999825
0.0708008 1.00094
0.0717773 0.998265
0.0727539 0.999864
0.0737305 0.999339
0.074707 0.999412
0.0756836 0.999699
0.0766602 1.00009
0.0776367 1.00116
0.0786133 0.998955
0.0795898 1.00036
0.0805664 1.00048
0.081543 1.00093
0.0825195 1.00093
0.0834961 0.999355
0.0844727 0.999483
0.0854492 0.999519
0.0864258 1.00109
0.0874023 0.999049
0.0883789 0.999948
0.0893555 1.00076
0.090332 0.999276
0.0913086 1.00001
0.0922852 1.00017
0.0932617 0.999804
0.0942383 0.998808
0.0952148 1.00014
0.0961914 1.00184
0.097168 0.998175
0.0981445 1.0002
0.0991211 0.999997
0.100098 0.99952
0.101074 0.999753
0.102051 1.00112
0.103027 0.998571
0.104004 1.00097
0.10498 1.0016
0.105957 1.00154
0.106934 0.999553
0.10791 1.00215
0.108887 0.998702
0.109863 0.999105
0.11084 0.99999
0.111816 0.999063
0.112793 1.00065
0.11377 0.999856
0.114746 1.00095
0.115723 0.998478
0.116699 1.00031
0.117676 1.00061
0.118652 0.998912
0.119629 0.998971
0.120605 0.998539
0.121582 1.00195
0.122559 1.00034
0.123535 0.998044
0.124512 0.998152
0.125488 0.999055
0.126465 1.00213
0.127441 0.998822
0.128418 0.999612
0.129395 0.999292
0.130371 1.00149
0.131348 0.998757
0.132324 1.00222
0.133301 0.998781
0.134277 0.999079
0.135254 1.00237
0.13623 0.997724
0.137207 0.999357
0.138184 1.0009
0.13916 1.00087
0.140137 0.997271
0.141113 1.00016
0.14209 1.00004
0.143066 1.00055
0.144043 0.999301
0.14502 0.998983
0.145996 1.00117
0.146973 0.999466
0.147949 1.00026
0.148926 1.0007
0.149902 0.999993
0.150879 1.00046
0.151855 0.998984
0.152832 0.998657
0.153809 0.99817
0.154785 0.998909
0.155762 0.999784
0.156738 0.99834
0.157715 1.00115
0.158691 0.998578
0.159668 1.00239
0.160645 1.00165
0.161621 1.00103
0.162598 1.00013
0.163574 1.0005
0.164551 1.00084
0.165527 0.999388
0.166504 1.00231
0.16748 1.00007
0.168457 1.00157
0.169434 0.999007
0.17041 0.999686
0.171387 1.00018
0.172363 0.998983
0.17334 0.999153
0.174316 0.999114
0.175293 1.00108
0.17627 1.00054
0.177246 1.00042
0.178223 0.998887
0.179199 1.00087
0.180176 1.0003
0.181152 0.999542
0.182129 0.99996
0.183105 0.999944
0.184082 0.999823
0.185059 1.00166
0.186035 0.999505
0.187012 1.00044
0.187988 1.0011
0.188965 1.00096
0.189941 1.00041
0.190918 0.999861
0.191895 0.99832
0.192871 1.00138
0.193848 0.998931
0.194824 0.998472
0.195801 0.998426
0.196777 0.999048
0.197754 1.00022
0.19873 0.999831
0.199707 0.999951
0.200684 0.998815
0.20166 1.00189
0.202637 1.00064
0.203613 1.00034
0.20459 1.00057
0.205566 1.0002
0.206543 1.00045
0.20752 0.998351
0.208496 1.00046
0.209473 1.0007
0.210449 1.00131
0.211426 1.00124
0.212402 0.999518
0.213379 1.00097
0.214355 0.999395
0.215332 1.00055
0.216309 0.999859
0.217285 1.00039
0.218262 0.999332
0.219238 1.00251
0.220215 1.00027
0.221191 0.999433
0.222168 1.00102
0.223145 1.00097
0.224121 0.998715
0.225098 0.999408
0.226074 1.0038
0.227051 1.00008
0.228027 1.00028
0.229004 1.00087
0.22998 0.998815
0.230957 1.0011
0.231934 1.00048
0.23291 1.00207
0.233887 0.999126
0.234863 1.00042
0.23584 0.999377
0.236816 1.00122
0.237793 1.00165
0.23877 1.00016
0.239746 1.00213
0.240723 0.997747
0.241699 1.00125
0.242676 0.999718
0.243652 0.998035
0.244629 0.999363
0.245605 0.99917
0.246582 1.00092
0.247559 0.99987
0.248535 1.00053
0.249512 0.999977
0.250488 1.00148
0.251465 1.0021
0.252441 1.00086
0.253418 0.999839
0.254395 0.998777
0.255371 1.00056
0.256348 0.998189
0.257324 1.00041
0.258301 1.00019
0.259277 1.00027
0.260254 0.999985
0.26123 0.997589
0.262207 0.999906
0.263184 0.998936
0.26416 0.999791
0.265137 1.00003
0.266113 1.00099
0.26709 0.999852
0.268066 1.00009
0.269043 1.00139
0.27002 0.998887
0.270996 1.00142
0.271973 1.00091
0.272949 1.00046
0.273926 0.999555
0.274902 1.00093
0.275879 0.999697
0.276855 0.997587
0.277832 1.00023
0.278809 0.997931
0.279785 1.00007
0.280762 0.998492
0.281738 1.00114
0.282715 0.999884
0.283691 0.998499
0.284668 1.00097
0.285645 1.00007
0.286621 1.00104
0.287598 1.00063
0.288574 0.998806
0.289551 0.998971
0.290527 0.999766
0.291504 0.999455
0.29248 1.00109
0.293457 1.00093
0.294434 0.999013
0.29541 1.00098
0.296387 1.00054
0.297363 1.00131
0.29834 0.999994
0.299316 0.999903
0.300293 1.00091
0.30127 0.997868
0.302246 1.00042
0.303223 1.00053
0.304199 0.999423
0.305176 1.00122
0.306152 0.999352
0.307129 1.00052
0.308105 0.999227
0.309082 0.999464
0.310059 1.0022
0.311035 1.00084
0.312012 0.999436
0.312988 1.00057
0.313965 1.00255
0.314941 1.00064
0.315918 1.00003
0.316895 1.00037
0.317871 1.00121
0.318848 0.998998
0.319824 1.00189
0.320801 1.00037
0.321777 0.999592
0.322754 0.999138
0.32373 0.999682
0.324707 1.00103
0.325684 0.998998
0.32666 0.999033
0.327637 0.997211
0.328613 1.00068
0.32959 1.00031
0.330566 0.997464
0.331543 1.00005
0.33252 0.998869
0.333496 1.00011
0.334473 0.999325
0.335449 1.00151
0.336426 1.00006
0.337402 0.999304
0.338379 1.00114
0.339355 1.00036
0.340332 0.999031
0.341309 0.999094
0.342285 1.00085
0.343262 0.998488
0.344238 1.00101
0.345215 0.999664
0.346191 0.998004
0.347168 1.00024
0.348145 0.999868
0.349121 1.00125
0.350098 0.998762
0.351074 0.999785
0.352051 1.00124
0.353027 0.999405
0.354004 0.999801
0.35498 0.999527
0.355957 1.0018
0.356934 0.999946
0.35791 1.00049
0.358887 0.99985
0.359863 0.99993
0.36084 0.999513
0.361816 1.00022
0.362793 1.00131
0.36377 0.99904
0.364746 0.99906
0.365723 1.00046
0.366699 1.00063
0.367676 0.999174
0.368652 0.99886
0.369629 0.999588
0.370605 1.00107
0.371582 1.0009
0.372559 1.00021
0.373535 0.999729
0.374512 0.998698
0.375488 1.00006
0.376465 0.999221
0.377441 0.99901
0.378418 1.00212
0.379395 0.999532
0.380371 1.00226
0.381348 0.998931
0.382324 1.00127
0.383301 0.999893
0.384277 0.998081
0.385254 1.00123
0.38623 0.999873
0.387207 1.00031
0.388184 1.0006
0.38916 1.00098
0.390137 0.998555
0.391113 1.00102
0.39209 1.0009
0.393066 0.99856
0.394043 1.00038
0.39502 0.999066
0.395996 1.0002
0.396973 1.00001
0.397949 1.00089
0.398926 0.99956
0.399902 0.998465
0.400879 0.999989
0.401855 0.999729
0.402832 1.00194
0.403809 1.00032
0.404785 0.999367
0.405762 0.998654
0.406738 0.997928
0.407715 1.00056
0.408691 1.00048
0.409668 1.00028
0.410645 0.998853
0.411621 1.0015
0.412598 1.0008
0.413574 0.99961
0.414551 0.998354
0.415527 0.999188
0.416504 1.00012
0.41748 0.998717
0.418457 1.00099
0.419434 1.0012
0.42041 1.00052
0.421387 0.998153
0.422363 1.00149
0.42334 1.0019
0.424316 0.99773
0.425293 1.00065
0.42627 1.00005
0.427246 0.999809
0.428223 1.0011
0.429199 0.99945
0.430176 1.00046
0.431152 0.999357
0.432129 1.00011
0.433105 0.998791
0.434082 1.0027
0.435059 0.997973
0.436035 1.00042
0.437012 1.00053
0.437988 0.999071
0.438965 1.00241
0.439941 0.99865
0.440918 1.00188
0.441895 1.00047
0.442871 1.00051
0.443848 0.999439
0.444824 1.00143
0.445801 1.00154
0.446777 0.998892
0.447754 1.00007
0.44873 0.996977
0.449707 0.999797
0.450684 1.00084
0.45166 1.00041
0.452637 0.999579
0.453613 1.00066
0.45459 1.00053
0.455566 1.00004
0.456543 1.00115
0.45752 1.00036
0.458496 0.999129
0.459473 1.00018
0.460449 1.00094
0.461426 0.998924
0.462402 1.00024
0.463379 0.999339
0.464355 0.998929
0.465332 0.999835
0.466309 0.998155
0.467285 1.0007
0.468262 0.997941
0.469238 1.00029
0.470215 1.00033
0.471191 1.00084
0.472168 1.00017
0.473145 0.999921
0.474121 1.00015
0.475098 0.999615
0.476074 1.00131
0.477051 1.00015
0.478027 0.998742
0.479004 1.00059
0.47998 0.99861
0.480957 1.00134
0.481934 1.00028
0.48291 1.00016
0.483887 0.998782
0.484863 0.999759
0.48584 1.0006
0.486816 0.998681
0.487793 0.999934
0.48877 0.998621
0.489746 0.99964
0.490723 1.00015
0.491699 1.00082
0.492676 0.998717
0.493652 1.00108
0.494629 1.00079
0.495605 1.00073
0.496582 1.00081
0.497559 0.999144
0.498535 1.00008
0.499512 1.00054
0.500488 1.0004
0.501465 0.998853
0.502441 1.00004
0.503418 1.0001
0.504395 1.00058
0.505371 1.00423
0.506348 0.999378
0.507324 1.00027
0.508301 0.999917
0.509277 1.00045
0.510254 1.00114
0.51123 1.00032
0.512207 1.00103
0.513184 0.999383
0.51416 1.00015
0.515137 0.999877
0.516113 0.999556
0.51709 1.00069
0.518066 0.998292
0.519043 0.999418
0.52002 1.00015
0.520996 0.999482
0.521973 0.998569
0.522949 1.00059
0.523926 1.00183
0.524902 0.998392
0.525879 1.00063
0.526855 0.999817
0.527832 0.99932
0.528809 0.998852
0.529785 0.999386
0.530762 0.998409
0.531738 1.00179
0.532715 0.999495
0.533691 0.998032
0.534668 1.00076
0.535645 0.998676
0.536621 1.00109
0.537598 0.999624
0.538574 1.00022
0.539551 1.00045
0.540527 0.998334
0.541504 0.999842
0.54248 0.998136
0.543457 1.00452
0.544434 0.999236
0.54541 1.00027
0.546387 0.99958
0.547363 1.00196
0.54834 1.00178
0.549316 1.00031
0.550293 1.00103
0.55127 0.997856
0.552246 1.00049
0.553223 1.00035
0.554199 0.999724
0.555176 0.999997
0.556152 0.997816
0.557129 1.00073
0.558105 0.999387
0.559082 1.00107
0.560059 0.996154
0.561035 1.0007
0.562012 0.999046
0.562988 0.999339
0.563965 1.00193
0.564941 0.997889
0.565918 0.999077
0.566895 0.999248
0.567871 0.999707
0.568848 1.00098
0.569824 1.00128
0.570801 1.00097
0.571777 1.00025
0.572754 1.00044
0.57373 1.00021
0.574707 0.999745
0.575684 0.999316
0.57666 0.999893
0.577637 0.999657
0.578613 1.00166
0.57959 1.0004
0.580566 1.00107
0.581543 1.00105
0.58252 1.00098
0.583496 1.00137
0.584473 1.0001
0.585449 1.00013
0.586426 1.00183
0.587402 0.997231
0.588379 1.00205
0.589355 0.999378
0.590332 1.00007
0.591309 1.00026
0.592285 0.999991
0.593262 0.997769
0.594238 0.999976
0.595215 0.999422
0.596191 0.997904
0.597168 1.00091
0.598145 0.999419
0.599121 0.998878
0.600098 0.999831
0.601074 0.999789
0.602051 1.00094
0.603027 0.999683
0.604004 1.00158
0.60498 1.00117
0.605957 1.00005
0.606934 0.999287
0.60791 0.999114
0.608887 0.99971
0.609863 1.00023
0.61084 1.00083
0.611816 0.998811
0.612793 1.00128
0.61377 0.998048
0.614746 1.00065
0.615723 1.00056
0.616699 0.999528
0.617676 1.00136
0.618652 1.00069
0.619629 1.00062
0.620605 1.00005
0.621582 1.00182
0.622559 1.00034
0.623535 0.999949
0.624512 1.00013
0.625488 0.998239
0.626465 1.00071
0.627441 0.997736
0.628418 0.999132
0.629395 0.999535
0.630371 1.00086
0.631348 0.999235
0.632324 0.997906
0.633301 1.00079
0.634277 1.00038
0.635254 1.00047
0.63623 1.00078
0.637207 1.00033
0.638184 0.99703
0.63916 1.00041
0.640137 0.997624
0.641113 1.00016
0.64209 1.00148
0.643066 0.998724
0.644043 1.00009
0.64502 0.997769
0.645996 1.00072
0.646973 0.999985
0.647949 1.00058
0.648926 1.00078
0.649902 0.998081
0.650879 1.00028
0.651855 0.999933
0.652832 1.00156
0.653809 1.00086
0.654785 0.998738
0.655762 0.999195
0.656738 1.00035
0.657715 0.999942
0.658691 0.998602
0.659668 1.00036
0.660645 0.99852
0.661621 1.00011
0.662598 0.999284
0.663574 0.999641
0.664551 1.00044
0.665527 0.998122
0.666504 1.00181
0.66748 0.999611
0.668457 0.999466
0.669434 1.00004
0.67041 1.00006
0.671387 1.00016
0.672363 1.00091
0.67334 1.00031
0.674316 0.996531
0.675293 1.0002
0.67627 0.99912
0.677246 1.00085
0.678223 1.00037
0.679199 1.00034
0.680176 1.00133
0.681152 1.00024
0.682129 1.00116
0.683105 0.999912
0.684082 0.999224
0.685059 0.998916
0.686035 1.00171
0.687012 1.00022
0.687988 0.999728
0.688965 1.00075
0.689941 0.999868
0.690918 1.00035
0.691895 0.998918
0.692871 1.0017
0.693848 0.997993
0.694824 0.999598
0.695801 1.00049
0.696777 0.99851
0.697754 1.00075
0.69873 0.998589
0.699707 0.999066
0.700684 1.00029
0.70166 1.00178
0.702637 0.99997
0.703613 1.0012
0.70459 1.00014
0.705566 1.00005
0.706543 0.998318
0.70752 1.0011
0.708496 1.00193
0.709473 1.00029
0.710449 0.998646
0.711426 1.0009
0.712402 0.997557
0.713379 1.00009
0.714355 1.00011
0.715332 1.00131
0.716309 0.999225
0.717285 1.00016
0.718262 0.998257
0.719238 1.0004
0.720215 0.999715
0.721191 1.00062
0.722168 1.00115
0.723145 1.00044
0.724121 0.99898
0.725098 0.998103
0.726074 1.00014
0.727051 0.999041
0.728027 1.00107
0.729004 0.999682
0.72998 0.999402
0.730957 1.00183
0.731934 1.00015
0.73291 0.999895
0.733887 0.998974
0.734863 0.999719
0.73584 1.0004
0.736816 1.00054
0.737793 1.00201
0.73877 0.999845
0.739746 0.999866
0.740723 1.00139
0.741699 0.999101
0.742676 1.00102
0.743652 0.999307
0.744629 1.00063
0.745605 0.999378
0.746582 1.0021
0.747559 0.998748
0.748535 0.999474
0.749512 0.998923
0.750488 0.999396
0.751465 1.00011
0.752441 0.997679
0.753418 1.00008
0.754395 0.999624
0.755371 1.00174
0.756348 1.00138
0.757324 1.00109
0.758301 1.00029
0.759277 0.999146
0.760254 1.00007
0.76123 0.99844
0.762207 1.00029
0.763184 1.00113
0.76416 1.00069
0.765137 0.999102
0.766113 0.998995
0.76709 1.00081
0.768066 0.997566
0.769043 1.00079
0.77002 0.999047
0.770996 1.0011
0.771973 0.999855
0.772949 0.999219
0.773926 1.00151
0.774902 0.999566
0.775879 1.00034
0.776855 0.999395
0.777832 0.999281
0.778809 0.999496
0.779785 0.999123
0.780762 0.999773
0.781738 1.00136
0.782715 1.00143
0.783691 0.999695
0.784668 1.00093
0.785645 1.00089
0.786621 1.00084
0.787598 0.999261
0.788574 1.00154
0.789551 0.99941
0.790527 0.997698
0.791504 1.00052
0.79248 0.998676
0.793457 0.998662
0.794434 0.998815
0.79541 1.00019
0.796387 0.999809
0.797363 1.00207
0.79834 0.998833
0.799316 1.00027
0.800293 1.00059
0.80127 1.00016
0.802246 0.998877
0.803223 1.0001
0.804199 1.00193
0.805176 0.999207
0.806152 0.999597
0.807129 1.0001
0.808105 0.999546
0.809082 1.00094
0.810059 0.998426
0.811035 1.00047
0.812012 0.998795
0.812988 1.00184
0.813965 1.0004
0.814941 1.0003
0.815918 1.00083
0.816895 0.998948
0.817871 1.00101
0.818848 0.999623
0.819824 0.999155
0.820801 1.00114
0.821777 0.999776
0.822754 1.00217
0.82373 0.99788
0.824707 1.00019
0.825684 0.998969
0.82666 0.999703
0.827637 0.998801
0.828613 1.00058
0.82959 1.00017
0.830566 0.997774
0.831543 0.999337
0.83252 1.00016
0.833496 1.00044
0.834473 0.99898
0.835449 1.00167
0.836426 1.00179
0.837402 0.999084
0.838379 1.00007
0.839355 0.999572
0.840332 0.999933
0.841309 1.00076
0.842285 0.999225
0.843262 1.0012
0.844238 1.0003
0.845215 0.99932
0.846191 0.99923
0.847168 1.00209
0.848145 0.998749
0.849121 1.00126
0.850098 1.00037
0.851074 0.999979
0.852051 0.998644
0.853027 1.0011
0.854004 0.999505
0.85498 1.00006
0.855957 1.00119
0.856934 0.998076
0.85791 1.00029
0.858887 1.00042
0.859863 1.0003
0.86084 0.998347
0.861816 0.996688
0.862793 1.00104
0.86377 0.999547
0.864746 0.999856
0.865723 0.998335
0.866699 1.00066
0.867676 1.00006
0.868652 1.00103
0.869629 0.999529
0.870605 1.00107
0.871582 1.00281
0.872559 0.999842
0.873535 1.00225
0.874512 0.998005
0.875488 0.999994
0.876465 1.0017
0.877441 0.998646
0.878418 1.00133
0.879395 1.00009
0.880371 0.999373
0.881348 0.99842
0.882324 1.00123
0.883301 1.00016
0.884277 0.998299
0.885254 1.00057
0.88623 0.999202
0.887207 1.00125
0.888184 0.998721
0.88916 0.999987
0.890137 0.998252
0.891113 1.00001
0.89209 0.999996
0.893066 0.999817
0.894043 1.00108
0.89502 0.999048
0.895996 1.00108
0.896973 0.998835
0.897949 0.999855
0.898926 1.00113
0.899902 0.999771
0.900879 1.00025
0.901855 0.998383
0.902832 1.00087
0.903809 0.999643
0.904785 1.00032
0.905762 0.997915
0.906738 1.00052
0.907715 0.99911
0.908691 1.0002
0.909668 1.00134
0.910645 1.00084
0.911621 0.999265
0.912598 1.00047
0.913574 1.00025
0.914551 1.00052
0.915527 0.998694
0.916504 1.00089
0.91748 0.999292
0.918457 0.999694
0.919434 0.999074
0.92041 0.999581
0.921387 0.99803
0.922363 1.00001
0.92334 1.00146
0.924316 0.998594
0.925293 1.00079
0.92627 0.999129
0.927246 0.9994
0.928223 0.999823
0.929199 1.00002
0.930176 1.00078
0.931152 0.999184
0.932129 0.999769
0.933105 0.999174
0.934082 0.998977
0.935059 1.00021
0.936035 0.99985
0.937012 1.00131
0.937988 0.999937
0.938965 1.002
0.939941 1.00196
0.940918 0.999955
0.941895 0.999391
0.942871 1.00032
0.943848 1.00059
0.944824 1.00127
0.945801 1.0018
0.946777 1.00104
0.947754 0.999096
0.94873 0.999294
0.949707 1.00029
0.950684 1.00035
0.95166 1.00122
0.952637 0.998143
0.953613 0.999696
0.95459 1.00098
0.955566 0.998628
0.956543 0.999663
0.95752 0.999803
0.958496 1.00065
0.959473 1.00027
0.960449 1.0029
0.961426 1.00132
0.962402 0.998842
0.963379 0.999207
0.964355 0.997439
0.965332 1.00078
0.966309 0.998552
0.967285 0.999646
0.968262 1.00075
0.969238 1.00086
0.970215 1.00074
0.971191 0.999966
0.972168 1.00197
0.973145 0.999071
0.974121 1.00092
0.975098 0.998796
0.976074 1.00077
0.977051 1.00122
0.978027 0.998917
0.979004 1.00029
0.97998 0.997783
0.980957 1.00078
0.981934 1.0003
0.98291 1.00022
0.983887 0.998257
0.984863 1.00344
0.98584 1.00028
0.986816 0.998269
0.987793 1.0024
0.98877 0.999591
0.989746 0.999876
0.990723 0.999399
0.991699 1.00077
0.992676 1.00221
0.993652 0.999944
0.994629 0.999509
0.995605 1.00067
0.996582 1.00232
0.997559 0.999
0.998535 1.00011
0.999512 0.998312


==> data/unif-1G-00-positions-1-xmax-128-bins.dat <==
0.00390625 0.999838
0.0117188 1.00053
0.0195312 0.999721
0.0273438 1.00004
0.0351562 0.999852
0.0429688 1.0001
0.0507812 0.999473
0.0585938 1.00015
0.0664062 0.999846
0.0742188 0.999846
0.0820312 1
0.0898438 1.00001
0.0976562 0.999804
0.105469 1.00053
0.113281 0.999801
0.121094 0.999441
0.128906 1.00017
0.136719 0.999544
0.144531 0.99999
0.152344 0.999457
0.160156 1.00047
0.167969 1.00038
0.175781 0.99988
0.183594 1.00015
0.191406 0.999929
0.199219 0.999852
0.207031 1.0003
0.214844 1.00016
0.222656 1.00077
0.230469 1.00035
0.238281 1.00049
0.246094 0.999698
0.253906 1.00028
0.261719 0.999588
0.269531 1.0005
0.277344 0.999312
0.285156 1.00013
0.292969 1.00009
0.300781 1.00005
0.308594 1.00028
0.316406 1.00078
0.324219 0.999382
0.332031 0.99979
0.339844 0.999791
0.347656 0.999823
0.355469 1.00026
0.363281 1.00002
0.371094 0.99978
0.378906 1.0003
0.386719 0.99994
0.394531 1.00013
0.402344 0.999753
0.410156 1
0.417969 0.999656
0.425781 1.00027
0.433594 1.00004
0.441406 1.00048
0.449219 0.999763
0.457031 1.00038
0.464844 0.999258
0.472656 1.00033
0.480469 0.999832
0.488281 0.999776
0.496094 1.00024
0.503906 1.00048
0.511719 1.00028
0.519531 0.999593
0.527344 0.999579
0.535156 0.999961
0.542969 1.00005
0.550781 1.00044
0.558594 0.999362
0.566406 0.999931
0.574219 1.00006
0.582031 1.00085
0.589844 0.999822
0.597656 0.999516
0.605469 1.00019
0.613281 0.999993
0.621094 1.00062
0.628906 0.999169
0.636719 0.999727
0.644531 0.999937
0.652344 0.999928
0.660156 0.999602
0.667969 0.999965
0.675781 0.99983
0.683594 1.00034
0.691406 0.999864
0.699219 0.99993
0.707031 1.00021
0.714844 0.999702
0.722656 0.999944
0.730469 1.00001
0.738281 1.00036
0.746094 0.999947
0.753906 1.00014
0.761719 0.999895
0.769531 0.999673
0.777344 0.99981
0.785156 1.00074
0.792969 0.999223
0.800781 1.00035
0.808594 0.999635
0.816406 1.00026
0.824219 0.999829
0.832031 0.999889
0.839844 1.0002
0.847656 1.00016
0.855469 0.999912
0.863281 0.999347
0.871094 1.00057
0.878906 1.0001
0.886719 0.999555
0.894531 0.999965
0.902344 0.999786
0.910156 1.00025
0.917969 0.999472
0.925781 0.999904
0.933594 0.999906
0.941406 1.00068
0.949219 1.00015
0.957031 1.00032
0.964844 0.999567
0.972656 1.00039
0.980469 0.999721
0.988281 1.0005
0.996094 1.00026


==> data/unif-1G-00-positions-1-xmax-256-bins.dat <==
0.00195312 1.00015
0.00585938 0.999522
0.00976562 1.00046
0.0136719 1.0006
0.0175781 1.00003
0.0214844 0.999413
0.0253906 1.0002
0.0292969 0.999872
0.0332031 0.999847
0.0371094 0.999856
0.0410156 1.00006
0.0449219 1.00015
0.0488281 0.999527
0.0527344 0.999418
0.0566406 1.00002
0.0605469 1.00029
0.0644531 0.999576
0.0683594 1.00012
0.0722656 0.999601
0.0761719 1.00009
0.0800781 1.00018
0.0839844 0.999822
0.0878906 1.00021
0.0917969 0.999813
0.0957031 0.999741
0.0996094 0.999868
0.103516 1.00057
0.107422 1.00049
0.111328 0.999703
0.115234 0.9999
0.119141 0.999258
0.123047 0.999623
0.126953 0.999906
0.130859 1.00044
0.134766 0.999489
0.138672 0.999599
0.142578 1.00001
0.146484 0.99997
0.150391 1.00003
0.154297 0.99888
0.158203 1.00012
0.162109 1.00083
0.166016 1.00065
0.169922 1.00011
0.173828 0.999583
0.177734 1.00018
0.181641 0.999935
0.185547 1.00036
0.189453 1.00058
0.193359 0.999277
0.197266 0.999381
0.201172 1.00032
0.205078 1.00039
0.208984 1.0002
0.212891 1.00028
0.216797 1.00003
0.220703 1.00081
0.224609 1.00072
0.228516 1.00001
0.232422 1.00069
0.236328 1.00067
0.240234 1.00032
0.244141 0.999071
0.248047 1.00032
0.251953 1.00107
0.255859 0.999484
0.259766 0.99951
0.263672 0.999667
0.267578 1.00058
0.271484 1.00042
0.275391 0.999443
0.279297 0.99918
0.283203 1.00012
0.287109 1.00014
0.291016 0.999821
0.294922 1.00036
0.298828 1.00053
0.302734 0.999561
0.306641 1.00008
0.310547 1.00049
0.314453 1.00095
0.318359 1.00062
0.322266 0.999696
0.326172 0.999068
0.330078 0.999626
0.333984 0.999954
0.337891 1.00021
0.341797 0.999367
0.345703 0.999728
0.349609 0.999917
0.353516 0.999994
0.357422 1.00052
0.361328 1.00024
0.365234 0.999796
0.369141 0.999673
0.373047 0.999887
0.376953 1.0001
0.380859 1.0005
0.384766 0.99977
0.388672 1.00011
0.392578 1.00021
0.396484 1.00004
0.400391 0.999436
0.404297 1.00007
0.408203 0.999809
0.412109 1.00019
0.416016 0.999095
0.419922 1.00022
0.423828 1.00044
0.427734 1.0001
0.431641 0.999681
0.435547 1.00041
0.439453 1.0005
0.443359 1.00046
0.447266 0.999369
0.451172 1.00016
0.455078 1.0006
0.458984 1.00015
0.462891 0.999359
0.466797 0.999158
0.470703 1.00041
0.474609 1.00025
0.478516 0.999524
0.482422 1.00014
0.486328 0.999742
0.490234 0.999809
0.494141 1.00033
0.498047 1.00015
0.501953 0.99985
0.505859 1.00112
0.509766 1.00046
0.513672 1.00011
0.517578 0.999489
0.521484 0.999698
0.525391 1.00017
0.529297 0.998992
0.533203 1.00002
0.537109 0.999902
0.541016 0.99919
0.544922 1.0009
0.548828 1.00127
0.552734 0.999606
0.556641 0.999482
0.560547 0.999243
0.564453 0.999559
0.568359 1.0003
0.572266 1.00047
0.576172 0.999653
0.580078 1.00105
0.583984 1.00064
0.587891 1.00012
0.591797 0.999522
0.595703 0.999552
0.599609 0.999479
0.603516 1.00084
0.607422 0.99954
0.611328 1.00029
0.615234 0.999696
0.619141 1.00068
0.623047 1.00056
0.626953 0.998954
0.630859 0.999383
0.634766 1.00061
0.638672 0.998848
0.642578 1.00011
0.646484 0.999763
0.650391 0.999769
0.654297 1.00009
0.658203 0.999814
0.662109 0.99939
0.666016 0.999996
0.669922 0.999934
0.673828 0.999489
0.677734 1.00017
0.681641 1.00066
0.685547 1.00002
0.689453 1.00018
0.693359 0.999553
0.697266 0.999585
0.701172 1.00028
0.705078 0.999925
0.708984 1.00049
0.712891 0.999665
0.716797 0.999738
0.720703 1.00047
0.724609 0.999417
0.728516 0.999799
0.732422 1.00021
0.736328 1.00067
0.740234 1.00005
0.744141 1.00008
0.748047 0.999811
0.751953 0.999318
0.755859 1.00096
0.759766 0.999486
0.763672 1.0003
0.767578 0.99954
0.771484 0.999805
0.775391 1.0002
0.779297 0.999418
0.783203 1.00085
0.787109 1.00063
0.791016 0.999076
0.794922 0.999369
0.798828 1.00044
0.802734 1.00027
0.806641 0.999612
0.810547 0.999658
0.814453 1.00084
0.818359 0.999683
0.822266 1.00024
0.826172 0.999416
0.830078 0.999464
0.833984 1.00031
0.837891 1.00013
0.841797 1.00028
0.845703 1.00023
0.849609 1.00009
0.853516 0.999826
0.857422 0.999997
0.861328 0.999095
0.865234 0.999599
0.869141 1.00042
0.873047 1.00073
0.876953 1.00042
0.880859 0.99978
0.884766 0.999556
0.888672 0.999553
0.892578 1.00022
0.896484 0.999705
0.900391 0.999885
0.904297 0.999688
0.908203 1.00029
0.912109 1.00021
0.916016 0.99985
0.919922 0.999095
0.923828 1.00021
0.927734 0.999594
0.931641 0.999726
0.935547 1.00009
0.939453 1.00096
0.943359 1.00039
0.947266 1.00031
0.951172 0.999998
0.955078 0.999742
0.958984 1.00091
0.962891 0.999202
0.966797 0.999932
0.970703 1.00089
0.974609 0.999889
0.978516 0.999553
0.982422 0.999889
0.986328 1.0011
0.990234 0.999909
0.994141 1.00058
0.998047 0.999934


==> data/unif-1G-00-positions-1-xmax-32-bins.dat <==
0.015625 1.00003
0.046875 0.999895
0.078125 0.999926
0.109375 0.999893
0.140625 0.999791
0.171875 1.00022
0.203125 1.00006
0.234375 1.00033
0.265625 0.999919
0.296875 1.00014
0.328125 0.999936
0.359375 0.99997
0.390625 1.00003
0.421875 0.999993
0.453125 0.999969
0.484375 1.00004
0.515625 0.999984
0.546875 0.999952
0.578125 1.00016
0.609375 1.00008
0.640625 0.99969
0.671875 0.999934
0.703125 0.999926
0.734375 1.00006
0.765625 0.999879
0.796875 0.999989
0.828125 1.00005
0.859375 0.999999
0.890625 0.999851
0.921875 0.999884
0.953125 1.00018
0.984375 1.00022


==> data/unif-1G-00-positions-1-xmax-512-bins.dat <==
0.000976562 0.99975
0.00292969 1.00056
0.00488281 0.999945
0.00683594 0.999098
0.00878906 1.00008
0.0107422 1.00084
0.0126953 0.999991
0.0146484 1.0012
0.0166016 1.00075
0.0185547 0.999304
0.0205078 0.99845
0.0224609 1.00038
0.0244141 0.999969
0.0263672 1.00043
0.0283203 1.00034
0.0302734 0.999404
0.0322266 1.00056
0.0341797 0.999138
0.0361328 1.00083
0.0380859 0.998881
0.0400391 1.0004
0.0419922 0.99971
0.0439453 0.999759
0.0458984 1.00054
0.0478516 0.999794
0.0498047 0.999261
0.0517578 0.999742
0.0537109 0.999095
0.0556641 0.999563
0.0576172 1.00048
0.0595703 0.999948
0.0615234 1.00063
0.0634766 0.999834
0.0654297 0.999317
0.0673828 1.00013
0.0693359 1.0001
0.0712891 0.999601
0.0732422 0.999602
0.0751953 0.999556
0.0771484 1.00063
0.0791016 0.999656
0.0810547 1.0007
0.0830078 1.00014
0.0849609 0.999501
0.0869141 1.00007
0.0888672 1.00036
0.0908203 0.999641
0.0927734 0.999985
0.0947266 0.999473
0.0966797 1.00001
0.0986328 1.0001
0.100586 0.999636
0.102539 0.999846
0.104492 1.00129
0.106445 1.00055
0.108398 1.00043
0.110352 0.999547
0.112305 0.999858
0.114258 1.00041
0.116211 0.999394
0.118164 0.999761
0.120117 0.998755
0.12207 1.00115
0.124023 0.998098
0.125977 1.00059
0.12793 0.999217
0.129883 1.00039
0.131836 1.00049
0.133789 0.99893
0.135742 1.00005
0.137695 1.00013
0.139648 0.99907
0.141602 1.0001
0.143555 0.999924
0.145508 1.00008
0.147461 0.999863
0.149414 1.00035
0.151367 0.999724
0.15332 0.998413
0.155273 0.999347
0.157227 0.999744
0.15918 1.00049
0.161133 1.00134
0.163086 1.00032
0.165039 1.00011
0.166992 1.00119
0.168945 1.00029
0.170898 0.999932
0.172852 0.999068
0.174805 1.0001
0.176758 1.00048
0.178711 0.999878
0.180664 0.999919
0.182617 0.999952
0.18457 1.00074
0.186523 0.999973
0.188477 1.00103
0.19043 1.00014
0.192383 0.999853
0.194336 0.998702
0.196289 0.998737
0.198242 1.00003
0.200195 0.999383
0.202148 1.00126
0.204102 1.00045
0.206055 1.00032
0.208008 0.999406
0.209961 1.001
0.211914 1.00038
0.213867 1.00018
0.21582 1.00021
0.217773 0.999859
0.219727 1.00139
0.22168 1.00023
0.223633 0.999841
0.225586 1.0016
0.227539 1.00018
0.229492 0.999841
0.231445 1.00079
0.233398 1.0006
0.235352 0.999898
0.237305 1.00144
0.239258 1.00114
0.241211 0.9995
0.243164 0.998877
0.245117 0.999266
0.24707 1.00039
0.249023 1.00025
0.250977 1.00179
0.25293 1.00035
0.254883 0.999667
0.256836 0.999302
0.258789 1.00023
0.260742 0.998787
0.262695 0.999421
0.264648 0.999912
0.266602 1.00042
0.268555 1.00074
0.270508 1.00015
0.272461 1.00068
0.274414 1.00024
0.276367 0.998642
0.27832 0.999079
0.280273 0.999282
0.282227 1.00051
0.28418 0.999737
0.286133 1.00056
0.288086 0.999719
0.290039 0.999369
0.291992 1.00027
0.293945 0.99997
0.295898 1.00076
0.297852 1.00065
0.299805 1.00041
0.301758 0.999145
0.303711 0.999977
0.305664 1.00028
0.307617 0.999871
0.30957 1.00083
0.311523 1.00014
0.313477 1.00156
0.31543 1.00033
0.317383 1.00079
0.319336 1.00044
0.321289 0.999982
0.323242 0.99941
0.325195 1.00001
0.327148 0.998122
0.329102 1.0005
0.331055 0.998755
0.333008 0.999491
0.334961 1.00042
0.336914 0.999681
0.338867 1.00075
0.34082 0.999063
0.342773 0.999671
0.344727 1.00034
0.34668 0.999121
0.348633 1.00056
0.350586 0.999274
0.352539 1.00032
0.354492 0.999664
0.356445 1.00088
0.358398 1.00017
0.360352 0.999721
0.362305 1.00077
0.364258 0.99905
0.366211 1.00054
0.368164 0.999017
0.370117 1.00033
0.37207 1.00056
0.374023 0.999214
0.375977 0.99964
0.37793 1.00057
0.379883 1.0009
0.381836 1.0001
0.383789 0.998987
0.385742 1.00055
0.387695 1.00045
0.389648 0.999766
0.391602 1.00096
0.393555 0.99947
0.395508 0.999632
0.397461 1.00045
0.399414 0.999012
0.401367 0.999859
0.40332 1.00113
0.405273 0.99901
0.407227 0.999242
0.40918 1.00038
0.411133 1.00018
0.413086 1.0002
0.415039 0.998771
0.416992 0.999419
0.418945 1.00109
0.420898 0.999337
0.422852 1.00169
0.424805 0.999193
0.426758 0.99993
0.428711 1.00028
0.430664 0.999911
0.432617 0.999451
0.43457 1.00034
0.436523 1.00048
0.438477 1.00074
0.44043 1.00026
0.442383 1.00049
0.444336 1.00043
0.446289 1.00022
0.448242 0.998522
0.450195 1.00032
0.452148 0.999996
0.454102 1.0006
0.456055 1.0006
0.458008 0.999742
0.459961 1.00056
0.461914 0.999584
0.463867 0.999134
0.46582 0.998995
0.467773 0.999321
0.469727 1.00031
0.47168 1.0005
0.473633 1.00004
0.475586 1.00046
0.477539 0.999447
0.479492 0.999602
0.481445 1.00081
0.483398 0.999471
0.485352 1.00018
0.487305 0.999307
0.489258 0.999131
0.491211 1.00049
0.493164 0.9999
0.495117 1.00076
0.49707 0.999978
0.499023 1.00031
0.500977 0.999628
0.50293 1.00007
0.504883 1.0024
0.506836 0.999826
0.508789 1.00018
0.510742 1.00073
0.512695 1.00021
0.514648 1.00001
0.516602 1.00012
0.518555 0.998855
0.520508 0.999816
0.522461 0.999579
0.524414 1.00011
0.526367 1.00022
0.52832 0.999086
0.530273 0.998898
0.532227 1.00064
0.53418 0.999397
0.536133 0.999882
0.538086 0.999922
0.540039 0.999391
0.541992 0.998989
0.543945 1.00188
0.545898 0.999927
0.547852 1.00187
0.549805 1.00067
0.551758 0.999173
0.553711 1.00004
0.555664 0.998907
0.557617 1.00006
0.55957 0.998614
0.561523 0.999872
0.563477 1.00064
0.56543 0.998483
0.567383 0.999477
0.569336 1.00113
0.571289 1.00061
0.573242 1.00033
0.575195 0.99953
0.577148 0.999775
0.579102 1.00103
0.581055 1.00106
0.583008 1.00117
0.584961 1.00012
0.586914 0.999529
0.588867 1.00071
0.59082 1.00016
0.592773 0.99888
0.594727 0.999699
0.59668 0.999405
0.598633 0.999149
0.600586 0.99981
0.602539 1.00031
0.604492 1.00138
0.606445 0.999669
0.608398 0.999412
0.610352 1.00053
0.612305 1.00005
0.614258 0.999347
0.616211 1.00005
0.618164 1.00103
0.620117 1.00033
0.62207 1.00108
0.624023 1.00004
0.625977 0.999474
0.62793 0.998434
0.629883 1.0002
0.631836 0.99857
0.633789 1.00058
0.635742 1.00063
0.637695 0.998678
0.639648 0.999018
0.641602 1.00082
0.643555 0.999407
0.645508 0.999243
0.647461 1.00028
0.649414 0.99943
0.651367 1.00011
0.65332 1.00121
0.655273 0.998966
0.657227 1.00015
0.65918 0.999481
0.661133 0.999317
0.663086 0.999462
0.665039 0.999282
0.666992 1.00071
0.668945 0.999755
0.670898 1.00011
0.672852 1.00061
0.674805 0.998365
0.676758 0.999986
0.678711 1.00036
0.680664 1.00078
0.682617 1.00054
0.68457 0.99907
0.686523 1.00096
0.688477 1.00024
0.69043 1.00011
0.692383 1.00031
0.694336 0.998796
0.696289 0.9995
0.698242 0.99967
0.700195 0.999679
0.702148 1.00087
0.704102 1.00067
0.706055 0.999183
0.708008 1.00152
0.709961 0.999468
0.711914 0.999227
0.713867 1.0001
0.71582 1.00027
0.717773 0.999208
0.719727 1.00006
0.72168 1.00088
0.723633 0.999712
0.725586 0.999122
0.727539 1.00006
0.729492 0.999542
0.731445 1.00099
0.733398 0.999435
0.735352 1.00006
0.737305 1.00127
0.739258 0.999856
0.741211 1.00024
0.743164 1.00016
0.745117 1
0.74707 1.00042
0.749023 0.999199
0.750977 0.999754
0.75293 0.998882
0.754883 1.00068
0.756836 1.00123
0.758789 0.999716
0.760742 0.999256
0.762695 1.00071
0.764648 0.999896
0.766602 0.9999
0.768555 0.999179
0.770508 1.00007
0.772461 0.999537
0.774414 1.00054
0.776367 0.999867
0.77832 0.999388
0.780273 0.999448
0.782227 1.0014
0.78418 1.00031
0.786133 1.00087
0.788086 1.0004
0.790039 0.998554
0.791992 0.999598
0.793945 0.998738
0.795898 1
0.797852 1.00045
0.799805 1.00043
0.801758 0.999518
0.803711 1.00102
0.805664 0.999402
0.807617 0.999823
0.80957 0.999684
0.811523 0.999633
0.813477 1.00112
0.81543 1.00056
0.817383 0.999977
0.819336 0.999389
0.821289 1.00046
0.823242 1.00002
0.825195 0.99958
0.827148 0.999252
0.829102 1.00037
0.831055 0.998556
0.833008 1.0003
0.834961 1.00033
0.836914 1.00044
0.838867 0.999822
0.84082 1.00035
0.842773 1.00021
0.844727 0.99981
0.84668 1.00066
0.848633 1
0.850586 1.00018
0.852539 0.99987
0.854492 0.999783
0.856445 0.999635
0.858398 1.00036
0.860352 0.999326
0.862305 0.998864
0.864258 0.999702
0.866211 0.999497
0.868164 1.00055
0.870117 1.0003
0.87207 1.00132
0.874023 1.00013
0.875977 1.00085
0.87793 0.99999
0.879883 0.999733
0.881836 0.999827
0.883789 0.999228
0.885742 0.999885
0.887695 0.999987
0.889648 0.999119
0.891602 1
0.893555 1.00045
0.895508 1.00006
0.897461 0.999345
0.899414 1.00045
0.901367 0.999316
0.90332 1.00026
0.905273 0.999118
0.907227 0.999816
0.90918 1.00077
0.911133 1.00005
0.913086 1.00036
0.915039 0.999608
0.916992 1.00009
0.918945 0.999384
0.920898 0.998806
0.922852 1.00074
0.924805 0.99969
0.926758 0.999265
0.928711 0.999924
0.930664 0.99998
0.932617 0.999472
0.93457 0.999594
0.936523 1.00058
0.938477 1.00097
0.94043 1.00096
0.942383 0.999856
0.944336 1.00093
0.946289 1.00142
0.948242 0.999195
0.950195 1.00032
0.952148 0.999679
0.954102 1.00034
0.956055 0.999145
0.958008 1.00023
0.959961 1.00159
0.961914 1.00008
0.963867 0.998323
0.96582 0.999666
0.967773 1.0002
0.969727 1.0008
0.97168 1.00097
0.973633 0.999993
0.975586 0.999785
0.977539 1.00007
0.979492 0.999038
0.981445 1.00054
0.983398 0.999239
0.985352 1.00186
0.987305 1.00034
0.989258 0.999733
0.991211 1.00008
0.993164 1.00108
0.995117 1.00009
0.99707 1.00066
0.999023 0.99921


==> data/unif-1G-00-positions-1-xmax-64-bins.dat <==
0.0078125 1.00018
0.0234375 0.999878
0.0390625 0.999977
0.0546875 0.999814
0.0703125 0.999846
0.0859375 1.00001
0.101562 1.00017
0.117188 0.999621
0.132812 0.999859
0.148438 0.999724
0.164062 1.00043
0.179688 1.00001
0.195312 0.999891
0.210938 1.00023
0.226562 1.00056
0.242188 1.0001
0.257812 0.999933
0.273438 0.999906
0.289062 1.00011
0.304688 1.00016
0.320312 1.00008
0.335938 0.99979
0.351562 1.00004
0.367188 0.9999
0.382812 1.00012
0.398438 0.999941
0.414062 0.999828
0.429688 1.00016
0.445312 1.00012
0.460938 0.999817
0.476562 1.00008
0.492188 1.00001
0.507812 1.00038
0.523438 0.999586
0.539062 1
0.554688 0.9999
0.570312 0.999995
0.585938 1.00033
0.601562 0.999854
0.617188 1.00031
0.632812 0.999448
0.648438 0.999933
0.664062 0.999783
0.679688 1.00008
0.695312 0.999897
0.710938 0.999955
0.726562 0.999975
0.742188 1.00015
0.757812 1.00002
0.773438 0.999741
0.789062 0.999983
0.804688 0.999995
0.820312 1.00005
0.835938 1.00005
0.851562 1.00004
0.867188 0.999961
0.882812 0.999827
0.898438 0.999875
0.914062 0.999862
0.929688 0.999905
0.945312 1.00042
0.960938 0.999946
0.976562 1.00005
0.992188 1.00038


==> data/unif-1M-00-intervals-4-xmax-1024-bins.dat <==
0.00195312 1.01376
0.00585938 0.992256
0.00976562 0.974848
0.0136719 1.01581
0.0175781 0.965376
0.0214844 0.949504
0.0253906 1.00096
0.0292969 0.98688
0.0332031 0.940032
0.0371094 0.955392
0.0410156 0.93952
0.0449219 0.920576
0.0488281 0.951296
0.0527344 0.965376
0.0566406 0.98304
0.0605469 0.95104
0.0644531 0.938752
0.0683594 0.92288
0.0722656 0.88832
0.0761719 0.93696
0.0800781 0.923136
0.0839844 0.921344
0.0878906 0.930304
0.0917969 0.895232
0.0957031 0.894208
0.0996094 0.930304
0.103516 0.924672
0.107422 0.907264
0.111328 0.862976
0.115234 0.911872
0.119141 0.880896
0.123047 0.89216
0.126953 0.892672
0.130859 0.908032
0.134766 0.874496
0.138672 0.891136
0.142578 0.877312
0.146484 0.867072
0.150391 0.88064
0.154297 0.855296
0.158203 0.878592
0.162109 0.844544
0.166016 0.846336
0.169922 0.84992
0.173828 0.824064
0.177734 0.859136
0.181641 0.81408
0.185547 0.826112
0.189453 0.80256
0.193359 0.805888
0.197266 0.816896
0.201172 0.836352
0.205078 0.836352
0.208984 0.825856
0.212891 0.8384
0.216797 0.795904
0.220703 0.797184
0.224609 0.830464
0.228516 0.790528
0.232422 0.806656
0.236328 0.799232
0.240234 0.760832
0.244141 0.766208
0.248047 0.775936
0.251953 0.78976
0.255859 0.780032
0.259766 0.779776
0.263672 0.745984
0.267578 0.752128
0.271484 0.769536
0.275391 0.769024
0.279297 0.752128
0.283203 0.740864
0.287109 0.748288
0.291016 0.755968
0.294922 0.726528
0.298828 0.74496
0.302734 0.749824
0.306641 0.730112
0.310547 0.735488
0.314453 0.72832
0.318359 0.740608
0.322266 0.713984
0.326172 0.73344
0.330078 0.702464
0.333984 0.708352
0.337891 0.73344
0.341797 0.718592
0.345703 0.697088
0.349609 0.700928
0.353516 0.677376
0.357422 0.726016
0.361328 0.71424
0.365234 0.683776
0.369141 0.668672
0.373047 0.691712
0.376953 0.698368
0.380859 0.674304
0.384766 0.677376
0.388672 0.671232
0.392578 0.66176
0.396484 0.674304
0.400391 0.669952
0.404297 0.677376
0.408203 0.668416
0.412109 0.667392
0.416016 0.66816
0.419922 0.642304
0.423828 0.639744
0.427734 0.652288
0.431641 0.660224
0.435547 0.638464
0.439453 0.646656
0.443359 0.619008
0.447266 0.636928
0.451172 0.648448
0.455078 0.651008
0.458984 0.62336
0.462891 0.618496
0.466797 0.630784
0.470703 0.607488
0.474609 0.595456
0.478516 0.613632
0.482422 0.626944
0.486328 0.595968
0.490234 0.6144
0.494141 0.604928
0.498047 0.606464
0.501953 0.594688
0.505859 0.6336
0.509766 0.599296
0.513672 0.602112
0.517578 0.564224
0.521484 0.585984
0.525391 0.579072
0.529297 0.5696
0.533203 0.589056
0.537109 0.576512
0.541016 0.587008
0.544922 0.59264
0.548828 0.583936
0.552734 0.549888
0.556641 0.570112
0.560547 0.573952
0.564453 0.563968
0.568359 0.5632
0.572266 0.565504
0.576172 0.576
0.580078 0.558592
0.583984 0.555264
0.587891 0.554752
0.591797 0.556032
0.595703 0.555264
0.599609 0.546304
0.603516 0.556288
0.607422 0.554752
0.611328 0.550912
0.615234 0.549888
0.619141 0.534272
0.623047 0.556032
0.626953 0.527104
0.630859 0.523776
0.634766 0.530688
0.638672 0.530176
0.642578 0.54016
0.646484 0.528128
0.650391 0.5248
0.654297 0.526848
0.658203 0.502784
0.662109 0.503808
0.666016 0.501248
0.669922 0.511232
0.673828 0.517376
0.677734 0.503808
0.681641 0.509184
0.685547 0.506368
0.689453 0.511232
0.693359 0.495872
0.697266 0.49024
0.701172 0.498944
0.705078 0.472064
0.708984 0.4928
0.712891 0.502784
0.716797 0.49664
0.720703 0.491008
0.724609 0.46976
0.728516 0.466432
0.732422 0.467456
0.736328 0.481024
0.740234 0.499968
0.744141 0.47104
0.748047 0.462336
0.751953 0.48256
0.755859 0.45568
0.759766 0.478464
0.763672 0.480768
0.767578 0.451072
0.771484 0.4608
0.775391 0.444672
0.779297 0.476928
0.783203 0.481024
0.787109 0.451072
0.791016 0.443136
0.794922 0.465408
0.798828 0.438272
0.802734 0.439808
0.806641 0.439296
0.810547 0.45056
0.814453 0.443904
0.818359 0.450304
0.822266 0.446464
0.826172 0.42368
0.830078 0.440064
0.833984 0.440064
0.837891 0.44288
0.841797 0.452352
0.845703 0.4352
0.849609 0.4352
0.853516 0.415488
0.857422 0.405504
0.861328 0.431104
0.865234 0.429568
0.869141 0.40832
0.873047 0.429056
0.876953 0.425728
0.880859 0.402688
0.884766 0.403968
0.888672 0.410624
0.892578 0.427008
0.896484 0.392192
0.900391 0.41984
0.904297 0.412416
0.908203 0.389376
0.912109 0.410624
0.916016 0.408064
0.919922 0.399104
0.923828 0.4096
0.927734 0.404992
0.931641 0.404736
0.935547 0.38272
0.939453 0.380416
0.943359 0.38528
0.947266 0.396288
0.951172 0.381696
0.955078 0.379392
0.958984 0.387328
0.962891 0.397056
0.966797 0.376576
0.970703 0.381696
0.974609 0.390144
0.978516 0.3776
0.982422 0.379392
0.986328 0.35968
0.990234 0.36224
0.994141 0.3712
0.998047 0.374784
1.00195 0.366592
1.00586 0.351232
1.00977 0.35968
1.01367 0.357632
1.01758 0.369152
1.02148 0.361728
1.02539 0.365056
1.0293 0.361728
1.0332 0.372224
1.03711 0.34816
1.04102 0.358144
1.04492 0.361472
1.04883 0.357632
1.05273 0.342784
1.05664 0.340992
1.06055 0.325632
1.06445 0.353536
1.06836 0.358656
1.07227 0.356608
1.07617 0.332288
1.08008 0.335616
1.08398 0.333568
1.08789 0.323584
1.0918 0.328192
1.0957 0.33408
1.09961 0.336128
1.10352 0.342016
1.10742 0.341504
1.11133 0.326912
1.11523 0.32512
1.11914 0.324096
1.12305 0.309504
1.12695 0.32
1.13086 0.310272
1.13477 0.331264
1.13867 0.326656
1.14258 0.31488
1.14648 0.306944
1.15039 0.317184
1.1543 0.326912
1.1582 0.323584
1.16211 0.301312
1.16602 0.319744
1.16992 0.303616
1.17383 0.310016
1.17773 0.296448
1.18164 0.311296
1.18555 0.300032
1.18945 0.314624
1.19336 0.293632
1.19727 0.287744
1.20117 0.291072
1.20508 0.30976
1.20898 0.312832
1.21289 0.302336
1.2168 0.293632
1.2207 0.306688
1.22461 0.297984
1.22852 0.310272
1.23242 0.288512
1.23633 0.281344
1.24023 0.287488
1.24414 0.30336
1.24805 0.282368
1.25195 0.297472
1.25586 0.287744
1.25977 0.265728
1.26367 0.296448
1.26758 0.2944
1.27148 0.27648
1.27539 0.275968
1.2793 0.275712
1.2832 0.280832
1.28711 0.26752
1.29102 0.27008
1.29492 0.2688
1.29883 0.283136
1.30273 0.272384
1.30664 0.269312
1.31055 0.273664
1.31445 0.27136
1.31836 0.278272
1.32227 0.283136
1.32617 0.269824
1.33008 0.271104
1.33398 0.28032
1.33789 0.263936
1.3418 0.244992
1.3457 0.251904
1.34961 0.249344
1.35352 0.263168
1.35742 0.257792
1.36133 0.256768
1.36523 0.252928
1.36914 0.2496
1.37305 0.244736
1.37695 0.249088
1.38086 0.245504
1.38477 0.24832
1.38867 0.242176
1.39258 0.244736
1.39648 0.254976
1.40039 0.24448
1.4043 0.246528
1.4082 0.236288
1.41211 0.24448
1.41602 0.24576
1.41992 0.248064
1.42383 0.242688
1.42773 0.238592
1.43164 0.23808
1.43555 0.236032
1.43945 0.228608
1.44336 0.229888
1.44727 0.24448
1.45117 0.228352
1.45508 0.22912
1.45898 0.23808
1.46289 0.227584
1.4668 0.236288
1.4707 0.228352
1.47461 0.222208
1.47852 0.232704
1.48242 0.22784
1.48633 0.222464
1.49023 0.228096
1.49414 0.223488
1.49805 0.221952
1.50195 0.217344
1.50586 0.21888
1.50977 0.22016
1.51367 0.217344
1.51758 0.216576
1.52148 0.221696
1.52539 0.205568
1.5293 0.213504
1.5332 0.214784
1.53711 0.23168
1.54102 0.20992
1.54492 0.211712
1.54883 0.213248
1.55273 0.204032
1.55664 0.207872
1.56055 0.203776
1.56445 0.215296
1.56836 0.193792
1.57227 0.199424
1.57617 0.2112
1.58008 0.201728
1.58398 0.219136
1.58789 0.202496
1.5918 0.197888
1.5957 0.204544
1.59961 0.201472
1.60352 0.202496
1.60742 0.189952
1.61133 0.175104
1.61523 0.196096
1.61914 0.199168
1.62305 0.192768
1.62695 0.199424
1.63086 0.192512
1.63477 0.20224
1.63867 0.19584
1.64258 0.188928
1.64648 0.195328
1.65039 0.196096
1.6543 0.196096
1.6582 0.197376
1.66211 0.188416
1.66602 0.199936
1.66992 0.185344
1.67383 0.194304
1.67773 0.199424
1.68164 0.192512
1.68555 0.178944
1.68945 0.177152
1.69336 0.183552
1.69727 0.182016
1.70117 0.175616
1.70508 0.1792
1.70898 0.183296
1.71289 0.175616
1.7168 0.183296
1.7207 0.179968
1.72461 0.164096
1.72852 0.175104
1.73242 0.179712
1.73633 0.182272
1.74023 0.168192
1.74414 0.170752
1.74805 0.172544
1.75195 0.175872
1.75586 0.178944
1.75977 0.172032
1.76367 0.173568
1.76758 0.159488
1.77148 0.168448
1.77539 0.18432
1.7793 0.168192
1.7832 0.154112
1.78711 0.161024
1.79102 0.155136
1.79492 0.15488
1.79883 0.16512
1.80273 0.16
1.80664 0.170496
1.81055 0.157696
1.81445 0.152576
1.81836 0.164608
1.82227 0.162816
1.82617 0.159488
1.83008 0.151552
1.83398 0.16512
1.83789 0.162304
1.8418 0.14976
1.8457 0.155136
1.84961 0.154624
1.85352 0.155136
1.85742 0.159232
1.86133 0.162304
1.86523 0.150272
1.86914 0.1536
1.87305 0.161536
1.87695 0.137984
1.88086 0.148224
1.88477 0.147712
1.88867 0.144384
1.89258 0.147456
1.89648 0.150528
1.90039 0.137984
1.9043 0.147456
1.9082 0.154112
1.91211 0.147456
1.91602 0.147456
1.91992 0.150528
1.92383 0.148992
1.92773 0.148224
1.93164 0.141568
1.93555 0.150272
1.93945 0.1408
1.94336 0.149504
1.94727 0.132352
1.95117 0.136704
1.95508 0.1536
1.95898 0.139776
1.96289 0.141312
1.9668 0.139776
1.9707 0.141568
1.97461 0.137728
1.97852 0.134912
1.98242 0.141568
1.98633 0.132608
1.99023 0.13696
1.99414 0.134912
1.99805 0.13568
2.00195 0.123648
2.00586 0.13568
2.00977 0.139264
2.01367 0.131072
2.01758 0.127744
2.02148 0.133888
2.02539 0.137728
2.0293 0.13312
2.0332 0.13568
2.03711 0.118528
2.04102 0.13568
2.04492 0.14336
2.04883 0.115712
2.05273 0.12672
2.05664 0.131328
2.06055 0.123904
2.06445 0.1216
2.06836 0.12288
2.07227 0.12544
2.07617 0.128768
2.08008 0.124928
2.08398 0.128768
2.08789 0.12416
2.0918 0.116992
2.0957 0.113664
2.09961 0.127488
2.10352 0.126976
2.10742 0.122368
2.11133 0.114176
2.11523 0.122624
2.11914 0.120064
2.12305 0.122624
2.12695 0.121088
2.13086 0.119808
2.13477 0.113152
2.13867 0.10368
2.14258 0.123136
2.14648 0.120576
2.15039 0.117504
2.1543 0.109312
2.1582 0.128256
2.16211 0.113152
2.16602 0.116224
2.16992 0.119296
2.17383 0.115456
2.17773 0.119808
2.18164 0.118784
2.18555 0.112128
2.18945 0.111104
2.19336 0.116224
2.19727 0.11136
2.20117 0.1024
2.20508 0.118016
2.20898 0.10752
2.21289 0.109312
2.2168 0.100608
2.2207 0.10112
2.22461 0.105472
2.22852 0.109056
2.23242 0.10752
2.23633 0.106752
2.24023 0.104448
2.24414 0.11008
2.24805 0.106752
2.25195 0.106752
2.25586 0.1024
2.25977 0.10496
2.26367 0.108544
2.26758 0.09472
2.27148 0.101376
2.27539 0.10624
2.2793 0.113664
2.2832 0.097536
2.28711 0.09472
2.29102 0.108032
2.29492 0.097536
2.29883 0.099584
2.30273 0.104704
2.30664 0.097536
2.31055 0.093184
2.31445 0.107776
2.31836 0.109312
2.32227 0.098048
2.32617 0.097024
2.33008 0.098816
2.33398 0.096
2.33789 0.086272
2.3418 0.096
2.3457 0.095744
2.34961 0.098048
2.35352 0.09344
2.35742 0.091136
2.36133 0.089088
2.36523 0.094464
2.36914 0.091904
2.37305 0.0896
2.37695 0.102912
2.38086 0.088064
2.38477 0.09984
2.38867 0.09088
2.39258 0.088576
2.39648 0.089856
2.40039 0.08448
2.4043 0.088832
2.4082 0.086272
2.41211 0.095232
2.41602 0.091136
2.41992 0.084992
2.42383 0.085504
2.42773 0.086784
2.43164 0.09344
2.43555 0.086016
2.43945 0.092928
2.44336 0.0896
2.44727 0.08576
2.45117 0.083712
2.45508 0.084992
2.45898 0.089088
2.46289 0.077056
2.4668 0.080128
2.4707 0.08832
2.47461 0.093696
2.47852 0.08704
2.48242 0.093184
2.48633 0.079872
2.49023 0.07936
2.49414 0.083456
2.49805 0.080384
2.50195 0.076288
2.50586 0.08064
2.50977 0.076288
2.51367 0.077312
2.51758 0.091904
2.52148 0.080896
2.52539 0.087552
2.5293 0.079872
2.5332 0.08192
2.53711 0.072192
2.54102 0.0832
2.54492 0.08192
2.54883 0.077056
2.55273 0.0832
2.55664 0.081664
2.56055 0.069376
2.56445 0.076288
2.56836 0.077568
2.57227 0.075776
2.57617 0.081664
2.58008 0.070912
2.58398 0.074496
2.58789 0.0768
2.5918 0.071936
2.5957 0.067328
2.59961 0.07424
2.60352 0.075264
2.60742 0.075264
2.61133 0.068864
2.61523 0.072704
2.61914 0.073472
2.62305 0.077056
2.62695 0.067328
2.63086 0.06912
2.63477 0.067072
2.63867 0.071936
2.64258 0.068096
2.64648 0.067328
2.65039 0.067072
2.6543 0.071168
2.6582 0.066816
2.66211 0.075008
2.66602 0.06656
2.66992 0.064
2.67383 0.066048
2.67773 0.060928
2.68164 0.073984
2.68555 0.069888
2.68945 0.07296
2.69336 0.074752
2.69727 0.061952
2.70117 0.069632
2.70508 0.068608
2.70898 0.064512
2.71289 0.078848
2.7168 0.072448
2.7207 0.069888
2.72461 0.07424
2.72852 0.06784
2.73242 0.062208
2.73633 0.065792
2.74023 0.06912
2.74414 0.06144
2.74805 0.059392
2.75195 0.060416
2.75586 0.068864
2.75977 0.056064
2.76367 0.0576
2.76758 0.061696
2.77148 0.066048
2.77539 0.064
2.7793 0.069376
2.7832 0.06528
2.78711 0.061184
2.79102 0.062464
2.79492 0.06528
2.79883 0.060416
2.80273 0.067328
2.80664 0.060416
2.81055 0.059648
2.81445 0.066816
2.81836 0.068096
2.82227 0.063488
2.82617 0.06016
2.83008 0.067072
2.83398 0.06272
2.83789 0.056576
2.8418 0.055552
2.8457 0.062208
2.84961 0.0512
2.85352 0.054784
2.85742 0.054528
2.86133 0.058624
2.86523 0.055296
2.86914 0.054528
2.87305 0.057088
2.87695 0.058112
2.88086 0.058112
2.88477 0.061952
2.88867 0.059392
2.89258 0.05504
2.89648 0.059392
2.90039 0.057344
2.9043 0.055296
2.9082 0.051456
2.91211 0.051968
2.91602 0.051712
2.91992 0.056064
2.92383 0.053504
2.92773 0.053248
2.93164 0.052224
2.93555 0.0512
2.93945 0.047872
2.94336 0.056576
2.94727 0.050432
2.95117 0.055808
2.95508 0.054272
2.95898 0.045568
2.96289 0.053248
2.9668 0.054272
2.9707 0.055808
2.97461 0.05248
2.97852 0.05248
2.98242 0.048896
2.98633 0.056064
2.99023 0.051456
2.99414 0.050176
2.99805 0.050176
3.00195 0.049664
3.00586 0.056064
3.00977 0.049664
3.01367 0.054272
3.01758 0.04608
3.02148 0.050176
3.02539 0.04864
3.0293 0.048896
3.0332 0.042496
3.03711 0.051968
3.04102 0.048896
3.04492 0.052736
3.04883 0.049408
3.05273 0.051968
3.05664 0.043776
3.06055 0.050944
3.06445 0.054016
3.06836 0.043264
3.07227 0.041472
3.07617 0.050432
3.08008 0.048128
3.08398 0.042752
3.08789 0.048896
3.0918 0.042496
3.0957 0.048384
3.09961 0.042752
3.10352 0.043776
3.10742 0.041984
3.11133 0.04736
3.11523 0.03968
3.11914 0.040192
3.12305 0.045056
3.12695 0.045312
3.13086 0.045312
3.13477 0.0448
3.13867 0.044544
3.14258 0.041984
3.14648 0.041984
3.15039 0.042496
3.1543 0.042752
3.1582 0.04096
3.16211 0.042752
3.16602 0.042752
3.16992 0.040448
3.17383 0.042496
3.17773 0.047104
3.18164 0.045568
3.18555 0.041472
3.18945 0.038912
3.19336 0.04224
3.19727 0.037376
3.20117 0.043264
3.20508 0.037632
3.20898 0.041728
3.21289 0.045056
3.2168 0.03968
3.2207 0.040448
3.22461 0.042496
3.22852 0.037888
3.23242 0.040704
3.23633 0.0448
3.24023 0.04352
3.24414 0.038144
3.24805 0.04096
3.25195 0.038656
3.25586 0.04352
3.25977 0.042496
3.26367 0.041728
3.26758 0.034816
3.27148 0.033792
3.27539 0.041984
3.2793 0.037376
3.2832 0.035584
3.28711 0.0384
3.29102 0.037632
3.29492 0.033024
3.29883 0.030976
3.30273 0.0384
3.30664 0.032
3.31055 0.03584
3.31445 0.038144
3.31836 0.031488
3.32227 0.036352
3.32617 0.036352
3.33008 0.036352
3.33398 0.03584
3.33789 0.029952
3.3418 0.033024
3.3457 0.033792
3.34961 0.034048
3.35352 0.039424
3.35742 0.029184
3.36133 0.03072
3.36523 0.032256
3.36914 0.035328
3.37305 0.0384
3.37695 0.034816
3.38086 0.037888
3.38477 0.028672
3.38867 0.039424
3.39258 0.032
3.39648 0.03456
3.40039 0.032
3.4043 0.030464
3.4082 0.036608
3.41211 0.036096
3.41602 0.02816
3.41992 0.034816
3.42383 0.032256
3.42773 0.031488
3.43164 0.029696
3.43555 0.032512
3.43945 0.02688
3.44336 0.02944
3.44727 0.032
3.45117 0.035072
3.45508 0.033792
3.45898 0.030208
3.46289 0.026112
3.4668 0.031232
3.4707 0.030976
3.47461 0.026112
3.47852 0.030976
3.48242 0.02688
3.48633 0.029696
3.49023 0.027136
3.49414 0.027392
3.49805 0.029952
3.50195 0.031488
3.50586 0.029952
3.50977 0.025856
3.51367 0.02816
3.51758 0.02432
3.52148 0.02688
3.52539 0.030208
3.5293 0.030208
3.5332 0.030208
3.53711 0.029696
3.54102 0.032
3.54492 0.026368
3.54883 0.031232
3.55273 0.029952
3.55664 0.029184
3.56055 0.02304
3.56445 0.029184
3.56836 0.02688
3.57227 0.02304
3.57617 0.025088
3.58008 0.027392
3.58398 0.031232
3.58789 0.028672
3.5918 0.028416
3.5957 0.025856
3.59961 0.029184
3.60352 0.033792
3.60742 0.032512
3.61133 0.026624
3.61523 0.026624
3.61914 0.03072
3.62305 0.025344
3.62695 0.02688
3.63086 0.0256
3.63477 0.026112
3.63867 0.024064
3.64258 0.028928
3.64648 0.027904
3.65039 0.029696
3.6543 0.025088
3.6582 0.028416
3.66211 0.025344
3.66602 0.026624
3.66992 0.025344
3.67383 0.02944
3.67773 0.028928
3.68164 0.025088
3.68555 0.028672
3.68945 0.02304
3.69336 0.024064
3.69727 0.022272
3.70117 0.025856
3.70508 0.02432
3.70898 0.02048
3.71289 0.022528
3.7168 0.022272
3.7207 0.022784
3.72461 0.027136
3.72852 0.025344
3.73242 0.026112
3.73633 0.025088
3.74023 0.026368
3.74414 0.025344
3.74805 0.025856
3.75195 0.02432
3.75586 0.026112
3.75977 0.020736
3.76367 0.022272
3.76758 0.025088
3.77148 0.02432
3.77539 0.01664
3.7793 0.02176
3.7832 0.020992
3.78711 0.022272
3.79102 0.022784
3.79492 0.02432
3.79883 0.023296
3.80273 0.019712
3.80664 0.021504
3.81055 0.022016
3.81445 0.020992
3.81836 0.023552
3.82227 0.02048
3.82617 0.023808
3.83008 0.02176
3.83398 0.020736
3.83789 0.017664
3.8418 0.023296
3.8457 0.02304
3.84961 0.02304
3.85352 0.021504
3.85742 0.02048
3.86133 0.022528
3.86523 0.020736
3.86914 0.018432
3.87305 0.02816
3.87695 0.0192
3.88086 0.020736
3.88477 0.016384
3.88867 0.018944
3.89258 0.019712
3.89648 0.020992
3.90039 0.02176
3.9043 0.02048
3.9082 0.019456
3.91211 0.019456
3.91602 0.02304
3.91992 0.018944
3.92383 0.02048
3.92773 0.020992
3.93164 0.020992
3.93555 0.018944
3.93945 0.019456
3.94336 0.020224
3.94727 0.022016
3.95117 0.018688
3.95508 0.01536
3.95898 0.021504
3.96289 0.016128
3.9668 0.0192
3.9707 0.018688
3.97461 0.016896
3.97852 0.0192
3.98242 0.020736
3.98633 0.02048
3.99023 0.02176
3.99414 0.019456
3.99805 0.016896


==> data/unif-1M-00-intervals-4-xmax-128-bins.dat <==
0.015625 0.987424
0.046875 0.950784
0.078125 0.919616
0.109375 0.900544
0.140625 0.880832
0.171875 0.842848
0.203125 0.819776
0.234375 0.79088
0.265625 0.767296
0.296875 0.741504
0.328125 0.7224
0.359375 0.694976
0.390625 0.675584
0.421875 0.654624
0.453125 0.634336
0.484375 0.60816
0.515625 0.591072
0.546875 0.577888
0.578125 0.561664
0.609375 0.550464
0.640625 0.52896
0.671875 0.506976
0.703125 0.495072
0.734375 0.476128
0.765625 0.466368
0.796875 0.451072
0.828125 0.442464
0.859375 0.42368
0.890625 0.411808
0.921875 0.401152
0.953125 0.385504
0.984375 0.374592
1.01562 0.3616
1.04688 0.35088
1.07812 0.340256
1.10938 0.32992
1.14062 0.319264
1.17188 0.308256
1.20312 0.300704
1.23438 0.294752
1.26562 0.283744
1.29688 0.273216
1.32812 0.270368
1.35938 0.25328
1.39062 0.246976
1.42188 0.241248
1.45312 0.2328
1.48438 0.225888
1.51562 0.216384
1.54688 0.212128
1.57812 0.20512
1.60938 0.1952
1.64062 0.195808
1.67188 0.192032
1.70312 0.179968
1.73438 0.17408
1.76562 0.172608
1.79688 0.159808
1.82812 0.158528
1.85938 0.15648
1.89062 0.145216
1.92188 0.148576
1.95312 0.141728
1.98438 0.136992
2.01562 0.132768
2.04688 0.128864
2.07812 0.124192
2.10938 0.121248
2.14062 0.116032
2.17188 0.117888
2.20312 0.109568
2.23438 0.1064
2.26562 0.104832
2.29688 0.099104
2.32812 0.098656
2.35938 0.092928
2.39062 0.09168
2.42188 0.088672
2.45312 0.085408
2.48438 0.085664
2.51562 0.081344
2.54688 0.078816
2.57812 0.07568
2.60938 0.073024
2.64062 0.06864
2.67188 0.067904
2.70312 0.070464
2.73438 0.06624
2.76562 0.063008
2.79688 0.062752
2.82812 0.06256
2.85938 0.056032
2.89062 0.05808
2.92188 0.052672
2.95312 0.052256
2.98438 0.052192
3.01562 0.050432
3.04688 0.049024
3.07812 0.046432
3.10938 0.043648
3.14062 0.043648
3.17188 0.042944
3.20312 0.040736
3.23438 0.04112
3.26562 0.039296
3.29688 0.035232
3.32812 0.034688
3.35938 0.034144
3.39062 0.033728
3.42188 0.032704
3.45312 0.030592
3.48438 0.02864
3.51562 0.028384
3.54688 0.02896
3.57812 0.027488
3.60938 0.028832
3.64062 0.026784
3.67188 0.027232
3.70312 0.023104
3.73438 0.025504
3.76562 0.022656
3.79688 0.022112
3.82812 0.021536
3.85938 0.02224
3.89062 0.019776
3.92188 0.020288
3.95312 0.019072
3.98438 0.019264


==> data/unif-1M-00-intervals-4-xmax-256-bins.dat <==
0.0078125 0.999168
0.0234375 0.97568
0.0390625 0.93888
0.0546875 0.962688
0.0703125 0.921728
0.0859375 0.917504
0.101562 0.914112
0.117188 0.886976
0.132812 0.891584
0.148438 0.87008
0.164062 0.854848
0.179688 0.830848
0.195312 0.815424
0.210938 0.824128
0.226562 0.806208
0.242188 0.775552
0.257812 0.773888
0.273438 0.760704
0.289062 0.742912
0.304688 0.740096
0.320312 0.729088
0.335938 0.715712
0.351562 0.700352
0.367188 0.6896
0.382812 0.68032
0.398438 0.670848
0.414062 0.661568
0.429688 0.64768
0.445312 0.63776
0.460938 0.630912
0.476562 0.61088
0.492188 0.60544
0.507812 0.607424
0.523438 0.57472
0.539062 0.586304
0.554688 0.569472
0.570312 0.567168
0.585938 0.55616
0.601562 0.553152
0.617188 0.547776
0.632812 0.527936
0.648438 0.529984
0.664062 0.504768
0.679688 0.509184
0.695312 0.499072
0.710938 0.491072
0.726562 0.473664
0.742188 0.478592
0.757812 0.474368
0.773438 0.458368
0.789062 0.46016
0.804688 0.441984
0.820312 0.441088
0.835938 0.44384
0.851562 0.422848
0.867188 0.424512
0.882812 0.410752
0.898438 0.412864
0.914062 0.401792
0.929688 0.400512
0.945312 0.38592
0.960938 0.385088
0.976562 0.382208
0.992188 0.366976
1.00781 0.358784
1.02344 0.364416
1.03906 0.36
1.05469 0.34176
1.07031 0.350272
1.08594 0.33024
1.10156 0.338432
1.11719 0.321408
1.13281 0.322048
1.14844 0.31648
1.16406 0.312064
1.17969 0.304448
1.19531 0.296768
1.21094 0.30464
1.22656 0.300864
1.24219 0.28864
1.25781 0.286848
1.27344 0.28064
1.28906 0.271808
1.30469 0.274624
1.32031 0.275648
1.33594 0.265088
1.35156 0.255552
1.36719 0.251008
1.38281 0.246272
1.39844 0.24768
1.41406 0.243648
1.42969 0.238848
1.44531 0.232832
1.46094 0.232768
1.47656 0.227776
1.49219 0.224
1.50781 0.218432
1.52344 0.214336
1.53906 0.217024
1.55469 0.207232
1.57031 0.204928
1.58594 0.205312
1.60156 0.199616
1.61719 0.190784
1.63281 0.197504
1.64844 0.194112
1.66406 0.192768
1.67969 0.191296
1.69531 0.179584
1.71094 0.180352
1.72656 0.17472
1.74219 0.17344
1.75781 0.175104
1.77344 0.170112
1.78906 0.156288
1.80469 0.163328
1.82031 0.159872
1.83594 0.157184
1.85156 0.156032
1.86719 0.156928
1.88281 0.144576
1.89844 0.145856
1.91406 0.149888
1.92969 0.147264
1.94531 0.13984
1.96094 0.143616
1.97656 0.138944
1.99219 0.13504
2.00781 0.132416
2.02344 0.13312
2.03906 0.133312
2.05469 0.124416
2.07031 0.124672
2.08594 0.123712
2.10156 0.122624
2.11719 0.119872
2.13281 0.114432
2.14844 0.117632
2.16406 0.119232
2.17969 0.116544
2.19531 0.110272
2.21094 0.108864
2.22656 0.105792
2.24219 0.107008
2.25781 0.105664
2.27344 0.104
2.28906 0.099456
2.30469 0.098752
2.32031 0.10304
2.33594 0.094272
2.35156 0.094592
2.36719 0.091264
2.38281 0.095424
2.39844 0.087936
2.41406 0.089408
2.42969 0.087936
2.44531 0.088
2.46094 0.082816
2.47656 0.09056
2.49219 0.080768
2.50781 0.077632
2.52344 0.085056
2.53906 0.079808
2.55469 0.077824
2.57031 0.077824
2.58594 0.073536
2.60156 0.073024
2.61719 0.073024
2.63281 0.068864
2.64844 0.068416
2.66406 0.068096
2.67969 0.067712
2.69531 0.069824
2.71094 0.071104
2.72656 0.068544
2.74219 0.063936
2.75781 0.060736
2.77344 0.06528
2.78906 0.063552
2.80469 0.061952
2.82031 0.06464
2.83594 0.06048
2.85156 0.05568
2.86719 0.056384
2.88281 0.059392
2.89844 0.056768
2.91406 0.0528
2.92969 0.052544
2.94531 0.052672
2.96094 0.05184
2.97656 0.052416
2.99219 0.051968
3.00781 0.052416
3.02344 0.048448
3.03906 0.049024
3.05469 0.049024
3.07031 0.047296
3.08594 0.045568
3.10156 0.044224
3.11719 0.043072
3.13281 0.044992
3.14844 0.042304
3.16406 0.041728
3.17969 0.04416
3.19531 0.040448
3.21094 0.041024
3.22656 0.040384
3.24219 0.041856
3.25781 0.0416
3.27344 0.036992
3.28906 0.03616
3.30469 0.034304
3.32031 0.035584
3.33594 0.033792
3.35156 0.034112
3.36719 0.034176
3.38281 0.0352
3.39844 0.032256
3.41406 0.03392
3.42969 0.031488
3.44531 0.030848
3.46094 0.030336
3.47656 0.028736
3.49219 0.028544
3.50781 0.028864
3.52344 0.027904
3.53906 0.029568
3.55469 0.028352
3.57031 0.026048
3.58594 0.028928
3.60156 0.030336
3.61719 0.027328
3.63281 0.025664
3.64844 0.027904
3.66406 0.026432
3.67969 0.028032
3.69531 0.023808
3.71094 0.0224
3.72656 0.025344
3.74219 0.025664
3.75781 0.02336
3.77344 0.021952
3.78906 0.022592
3.80469 0.021632
3.82031 0.022208
3.83594 0.020864
3.85156 0.022016
3.86719 0.022464
3.88281 0.018816
3.89844 0.020736
3.91406 0.020224
3.92969 0.020352
3.94531 0.020096
3.96094 0.018048
3.97656 0.01888
3.99219 0.019648


==> data/unif-1M-00-intervals-4-xmax-32-bins.dat <==
0.0625 0.939592
0.1875 0.833584
0.3125 0.731544
0.4375 0.643176
0.5625 0.570272
0.6875 0.501784
0.8125 0.445896
0.9375 0.393264
1.0625 0.345664
1.1875 0.305744
1.3125 0.270152
1.4375 0.236728
1.5625 0.207208
1.6875 0.185472
1.8125 0.161856
1.9375 0.143128
2.0625 0.126768
2.1875 0.112472
2.3125 0.09888
2.4375 0.087856
2.5625 0.077216
2.6875 0.068312
2.8125 0.061088
2.9375 0.0538
3.0625 0.047384
3.1875 0.042112
3.3125 0.03584
3.4375 0.031416
3.5625 0.028416
3.6875 0.025656
3.8125 0.022136
3.9375 0.0196


==> data/unif-1M-00-intervals-4-xmax-512-bins.dat <==
0.00390625 1.00301
0.0117188 0.995328
0.0195312 0.95744
0.0273438 0.99392
0.0351562 0.947712
0.0429688 0.930048
0.0507812 0.958336
0.0585938 0.96704
0.0664062 0.930816
0.0742188 0.91264
0.0820312 0.92224
0.0898438 0.912768
0.0976562 0.912256
0.105469 0.915968
0.113281 0.887424
0.121094 0.886528
0.128906 0.900352
0.136719 0.882816
0.144531 0.872192
0.152344 0.867968
0.160156 0.861568
0.167969 0.848128
0.175781 0.8416
0.183594 0.820096
0.191406 0.804224
0.199219 0.826624
0.207031 0.831104
0.214844 0.817152
0.222656 0.813824
0.230469 0.798592
0.238281 0.780032
0.246094 0.771072
0.253906 0.784896
0.261719 0.76288
0.269531 0.760832
0.277344 0.760576
0.285156 0.744576
0.292969 0.741248
0.300781 0.747392
0.308594 0.7328
0.316406 0.734464
0.324219 0.723712
0.332031 0.705408
0.339844 0.726016
0.347656 0.699008
0.355469 0.701696
0.363281 0.699008
0.371094 0.680192
0.378906 0.686336
0.386719 0.674304
0.394531 0.668032
0.402344 0.673664
0.410156 0.667904
0.417969 0.655232
0.425781 0.646016
0.433594 0.649344
0.441406 0.632832
0.449219 0.642688
0.457031 0.637184
0.464844 0.62464
0.472656 0.601472
0.480469 0.620288
0.488281 0.605184
0.496094 0.605696
0.503906 0.614144
0.511719 0.600704
0.519531 0.575104
0.527344 0.574336
0.535156 0.582784
0.542969 0.589824
0.550781 0.566912
0.558594 0.572032
0.566406 0.563584
0.574219 0.570752
0.582031 0.556928
0.589844 0.555392
0.597656 0.550784
0.605469 0.55552
0.613281 0.5504
0.621094 0.545152
0.628906 0.52544
0.636719 0.530432
0.644531 0.534144
0.652344 0.525824
0.660156 0.503296
0.667969 0.50624
0.675781 0.510592
0.683594 0.507776
0.691406 0.503552
0.699219 0.494592
0.707031 0.482432
0.714844 0.499712
0.722656 0.480384
0.730469 0.466944
0.738281 0.490496
0.746094 0.466688
0.753906 0.46912
0.761719 0.479616
0.769531 0.455936
0.777344 0.4608
0.785156 0.466048
0.792969 0.454272
0.800781 0.43904
0.808594 0.444928
0.816406 0.447104
0.824219 0.435072
0.832031 0.440064
0.839844 0.447616
0.847656 0.4352
0.855469 0.410496
0.863281 0.430336
0.871094 0.418688
0.878906 0.414208
0.886719 0.407296
0.894531 0.4096
0.902344 0.416128
0.910156 0.4
0.917969 0.403584
0.925781 0.407296
0.933594 0.393728
0.941406 0.382848
0.949219 0.388992
0.957031 0.38336
0.964844 0.386816
0.972656 0.38592
0.980469 0.378496
0.988281 0.36096
0.996094 0.372992
1.00391 0.358912
1.01172 0.358656
1.01953 0.36544
1.02734 0.363392
1.03516 0.360192
1.04297 0.359808
1.05078 0.350208
1.05859 0.333312
1.06641 0.356096
1.07422 0.344448
1.08203 0.334592
1.08984 0.325888
1.09766 0.335104
1.10547 0.34176
1.11328 0.326016
1.12109 0.3168
1.12891 0.315136
1.13672 0.32896
1.14453 0.310912
1.15234 0.322048
1.16016 0.312448
1.16797 0.31168
1.17578 0.303232
1.18359 0.305664
1.19141 0.304128
1.19922 0.289408
1.20703 0.311296
1.21484 0.297984
1.22266 0.302336
1.23047 0.299392
1.23828 0.284416
1.24609 0.292864
1.25391 0.292608
1.26172 0.281088
1.26953 0.28544
1.27734 0.27584
1.28516 0.274176
1.29297 0.26944
1.30078 0.27776
1.30859 0.271488
1.31641 0.274816
1.32422 0.27648
1.33203 0.275712
1.33984 0.254464
1.34766 0.250624
1.35547 0.26048
1.36328 0.254848
1.37109 0.247168
1.37891 0.247296
1.38672 0.245248
1.39453 0.249856
1.40234 0.245504
1.41016 0.240384
1.41797 0.246912
1.42578 0.24064
1.43359 0.237056
1.44141 0.229248
1.44922 0.236416
1.45703 0.2336
1.46484 0.231936
1.47266 0.22528
1.48047 0.230272
1.48828 0.22528
1.49609 0.22272
1.50391 0.218112
1.51172 0.218752
1.51953 0.219136
1.52734 0.209536
1.53516 0.223232
1.54297 0.210816
1.55078 0.20864
1.55859 0.205824
1.56641 0.204544
1.57422 0.205312
1.58203 0.210432
1.58984 0.200192
1.59766 0.203008
1.60547 0.196224
1.61328 0.1856
1.62109 0.195968
1.62891 0.195968
1.63672 0.19904
1.64453 0.192128
1.65234 0.196096
1.66016 0.192896
1.66797 0.19264
1.67578 0.196864
1.68359 0.185728
1.69141 0.180352
1.69922 0.178816
1.70703 0.181248
1.71484 0.179456
1.72266 0.172032
1.73047 0.177408
1.73828 0.175232
1.74609 0.171648
1.75391 0.177408
1.76172 0.1728
1.76953 0.163968
1.77734 0.176256
1.78516 0.157568
1.79297 0.155008
1.80078 0.16256
1.80859 0.164096
1.81641 0.158592
1.82422 0.161152
1.83203 0.158336
1.83984 0.156032
1.84766 0.15488
1.85547 0.157184
1.86328 0.156288
1.87109 0.157568
1.87891 0.143104
1.88672 0.146048
1.89453 0.148992
1.90234 0.14272
1.91016 0.150784
1.91797 0.148992
1.92578 0.148608
1.93359 0.14592
1.94141 0.145152
1.94922 0.134528
1.95703 0.146688
1.96484 0.140544
1.97266 0.139648
1.98047 0.13824
1.98828 0.134784
1.99609 0.135296
2.00391 0.129664
2.01172 0.135168
2.01953 0.130816
2.02734 0.135424
2.03516 0.127104
2.04297 0.13952
2.05078 0.121216
2.05859 0.127616
2.06641 0.12224
2.07422 0.127104
2.08203 0.126848
2.08984 0.120576
2.09766 0.120576
2.10547 0.124672
2.11328 0.1184
2.12109 0.121344
2.12891 0.120448
2.13672 0.108416
2.14453 0.121856
2.15234 0.113408
2.16016 0.120704
2.16797 0.11776
2.17578 0.117632
2.18359 0.115456
2.19141 0.113664
2.19922 0.10688
2.20703 0.112768
2.21484 0.10496
2.22266 0.103296
2.23047 0.108288
2.23828 0.1056
2.24609 0.108416
2.25391 0.104576
2.26172 0.106752
2.26953 0.098048
2.27734 0.109952
2.28516 0.096128
2.29297 0.102784
2.30078 0.102144
2.30859 0.09536
2.31641 0.108544
2.32422 0.097536
2.33203 0.097408
2.33984 0.091136
2.34766 0.096896
2.35547 0.092288
2.36328 0.091776
2.37109 0.090752
2.37891 0.095488
2.38672 0.09536
2.39453 0.089216
2.40234 0.086656
2.41016 0.090752
2.41797 0.088064
2.42578 0.086144
2.43359 0.089728
2.44141 0.091264
2.44922 0.084736
2.45703 0.08704
2.46484 0.078592
2.47266 0.091008
2.48047 0.090112
2.48828 0.079616
2.49609 0.08192
2.50391 0.078464
2.51172 0.0768
2.51953 0.0864
2.52734 0.083712
2.53516 0.077056
2.54297 0.08256
2.55078 0.080128
2.55859 0.07552
2.56641 0.076928
2.57422 0.07872
2.58203 0.072704
2.58984 0.074368
2.59766 0.070784
2.60547 0.075264
2.61328 0.070784
2.62109 0.075264
2.62891 0.068224
2.63672 0.069504
2.64453 0.067712
2.65234 0.06912
2.66016 0.070912
2.66797 0.06528
2.67578 0.063488
2.68359 0.071936
2.69141 0.073856
2.69922 0.065792
2.70703 0.06656
2.71484 0.075648
2.72266 0.072064
2.73047 0.065024
2.73828 0.067456
2.74609 0.060416
2.75391 0.06464
2.76172 0.056832
2.76953 0.063872
2.77734 0.066688
2.78516 0.063232
2.79297 0.063872
2.80078 0.063872
2.80859 0.060032
2.81641 0.067456
2.82422 0.061824
2.83203 0.064896
2.83984 0.056064
2.84766 0.056704
2.85547 0.054656
2.86328 0.05696
2.87109 0.055808
2.87891 0.058112
2.88672 0.060672
2.89453 0.057216
2.90234 0.05632
2.91016 0.051712
2.91797 0.053888
2.92578 0.053376
2.93359 0.051712
2.94141 0.052224
2.94922 0.05312
2.95703 0.04992
2.96484 0.05376
2.97266 0.054144
2.98047 0.050688
2.98828 0.05376
2.99609 0.050176
3.00391 0.052864
3.01172 0.051968
3.01953 0.048128
3.02734 0.048768
3.03516 0.047232
3.04297 0.050816
3.05078 0.050688
3.05859 0.04736
3.06641 0.04864
3.07422 0.045952
3.08203 0.04544
3.08984 0.045696
3.09766 0.045568
3.10547 0.04288
3.11328 0.04352
3.12109 0.042624
3.12891 0.045312
3.13672 0.044672
3.14453 0.041984
3.15234 0.042624
3.16016 0.041856
3.16797 0.0416
3.17578 0.0448
3.18359 0.04352
3.19141 0.040576
3.19922 0.04032
3.20703 0.03968
3.21484 0.042368
3.22266 0.041472
3.23047 0.039296
3.23828 0.04416
3.24609 0.039552
3.25391 0.041088
3.26172 0.042112
3.26953 0.034304
3.27734 0.03968
3.28516 0.036992
3.29297 0.035328
3.30078 0.034688
3.30859 0.03392
3.31641 0.034816
3.32422 0.036352
3.33203 0.036096
3.33984 0.031488
3.34766 0.03392
3.35547 0.034304
3.36328 0.031488
3.37109 0.036864
3.37891 0.036352
3.38672 0.034048
3.39453 0.03328
3.40234 0.031232
3.41016 0.036352
3.41797 0.031488
3.42578 0.031872
3.43359 0.031104
3.44141 0.02816
3.44922 0.033536
3.45703 0.032
3.46484 0.028672
3.47266 0.028544
3.48047 0.028928
3.48828 0.028416
3.49609 0.028672
3.50391 0.03072
3.51172 0.027008
3.51953 0.0256
3.52734 0.030208
3.53516 0.029952
3.54297 0.029184
3.55078 0.030592
3.55859 0.026112
3.56641 0.028032
3.57422 0.024064
3.58203 0.029312
3.58984 0.028544
3.59766 0.02752
3.60547 0.033152
3.61328 0.026624
3.62109 0.028032
3.62891 0.02624
3.63672 0.025088
3.64453 0.028416
3.65234 0.027392
3.66016 0.02688
3.66797 0.025984
3.67578 0.029184
3.68359 0.02688
3.69141 0.023552
3.69922 0.024064
3.70703 0.0224
3.71484 0.0224
3.72266 0.02496
3.73047 0.025728
3.73828 0.025728
3.74609 0.0256
3.75391 0.025216
3.76172 0.021504
3.76953 0.024704
3.77734 0.0192
3.78516 0.021632
3.79297 0.023552
3.80078 0.021504
3.80859 0.02176
3.81641 0.022272
3.82422 0.022144
3.83203 0.021248
3.83984 0.02048
3.84766 0.02304
3.85547 0.020992
3.86328 0.021632
3.87109 0.023296
3.87891 0.019968
3.88672 0.017664
3.89453 0.020352
3.90234 0.02112
3.91016 0.019456
3.91797 0.020992
3.92578 0.020736
3.93359 0.019968
3.94141 0.01984
3.94922 0.020352
3.95703 0.018432
3.96484 0.017664
3.97266 0.017792
3.98047 0.019968
3.98828 0.02112
3.99609 0.018176


==> data/unif-1M-00-intervals-4-xmax-64-bins.dat <==
0.03125 0.969104
0.09375 0.91008
0.15625 0.86184
0.21875 0.805328
0.28125 0.7544
0.34375 0.708688
0.40625 0.665104
0.46875 0.621248
0.53125 0.58448
0.59375 0.556064
0.65625 0.517968
0.71875 0.4856
0.78125 0.45872
0.84375 0.433072
0.90625 0.40648
0.96875 0.380048
1.03125 0.35624
1.09375 0.335088
1.15625 0.31376
1.21875 0.297728
1.28125 0.27848
1.34375 0.261824
1.40625 0.244112
1.46875 0.229344
1.53125 0.214256
1.59375 0.20016
1.65625 0.19392
1.71875 0.177024
1.78125 0.166208
1.84375 0.157504
1.90625 0.146896
1.96875 0.13936
2.03125 0.130816
2.09375 0.12272
2.15625 0.11696
2.21875 0.107984
2.28125 0.101968
2.34375 0.095792
2.40625 0.090176
2.46875 0.085536
2.53125 0.08008
2.59375 0.074352
2.65625 0.068272
2.71875 0.068352
2.78125 0.06288
2.84375 0.059296
2.90625 0.055376
2.96875 0.052224
3.03125 0.049728
3.09375 0.04504
3.15625 0.043296
3.21875 0.040928
3.28125 0.037264
3.34375 0.034416
3.40625 0.033216
3.46875 0.029616
3.53125 0.028672
3.59375 0.02816
3.65625 0.027008
3.71875 0.024304
3.78125 0.022384
3.84375 0.021888
3.90625 0.020032
3.96875 0.019168


==> data/unif-1M-00-positions-1-xmax-1024-bins.dat <==
0.000488281 1.03424
0.00146484 0.991232
0.00244141 1.03936
0.00341797 1.00045
0.00439453 0.934912
0.00537109 0.964608
0.00634766 0.944128
0.00732422 0.989184
0.00830078 1.00659
0.00927734 1.00659
0.0102539 1.01786
0.0112305 1.06189
0.012207 0.964608
0.0131836 0.997376
0.0141602 1.03936
0.0151367 1.05267
0.0161133 0.920576
0.0170898 1.03629
0.0180664 0.997376
0.019043 0.961536
0.0200195 1.03731
0.0209961 0.997376
0.0219727 0.990208
0.0229492 1.024
0.0239258 1.00454
0.0249023 1.03322
0.0258789 1.01888
0.0268555 0.968704
0.027832 1.03731
0.0288086 1.01888
0.0297852 0.902144
0.0307617 1.04141
0.0317383 1.02093
0.0327148 0.974848
0.0336914 0.996352
0.034668 1.03731
0.0356445 1.00352
0.0366211 1.02912
0.0375977 0.96768
0.0385742 0.991232
0.0395508 0.96768
0.0405273 1.03834
0.0415039 0.994304
0.0424805 0.958464
0.043457 1.01888
0.0444336 1.06598
0.0454102 0.996352
0.0463867 1.00352
0.0473633 1.01376
0.0483398 0.949248
0.0493164 1.00147
0.050293 0.990208
0.0512695 0.963584
0.0522461 0.968704
0.0532227 1.00352
0.0541992 1.00045
0.0551758 1.05062
0.0561523 1.02707
0.0571289 1.02093
0.0581055 1.0025
0.059082 1.02195
0.0600586 1.04653
0.0610352 0.9728
0.0620117 0.966656
0.0629883 0.997376
0.0639648 0.971776
0.0649414 1.024
0.065918 0.997376
0.0668945 0.992256
0.0678711 1.02912
0.0688477 0.96256
0.0698242 0.996352
0.0708008 0.951296
0.0717773 1.03834
0.0727539 0.96768
0.0737305 1.01786
0.074707 1.00352
0.0756836 0.974848
0.0766602 1.01888
0.0776367 1.01274
0.0786133 1.00045
0.0795898 1.04858
0.0805664 0.996352
0.081543 1.00454
0.0825195 0.982016
0.0834961 1.01478
0.0844727 0.97792
0.0854492 1.00659
0.0864258 0.999424
0.0874023 0.997376
0.0883789 0.976896
0.0893555 0.96256
0.090332 0.999424
0.0913086 0.93184
0.0922852 1.03117
0.0932617 0.975872
0.0942383 0.9728
0.0952148 1.03936
0.0961914 0.971776
0.097168 0.995328
0.0981445 0.95232
0.0991211 1.05574
0.100098 0.992256
0.101074 1.01376
0.102051 1.01376
0.103027 1.00454
0.104004 1.03322
0.10498 1.03731
0.105957 1.03526
0.106934 0.968704
0.10791 0.973824
0.108887 0.945152
0.109863 1.01478
0.11084 1.0025
0.111816 0.969728
0.112793 0.999424
0.11377 1.0967
0.114746 0.986112
0.115723 0.984064
0.116699 1.00557
0.117676 1.01069
0.118652 1.05574
0.119629 0.978944
0.120605 0.987136
0.121582 0.979968
0.122559 1.04141
0.123535 0.98304
0.124512 1.02707
0.125488 1.00045
0.126465 0.98304
0.127441 0.990208
0.128418 1.03322
0.129395 1.02605
0.130371 0.974848
0.131348 1.02298
0.132324 0.946176
0.133301 0.987136
0.134277 0.996352
0.135254 0.974848
0.13623 1.02707
0.137207 0.994304
0.138184 0.985088
0.13916 0.969728
0.140137 0.934912
0.141113 1.00966
0.14209 1.00762
0.143066 1.0496
0.144043 1.02502
0.14502 1.01888
0.145996 1.03526
0.146973 0.97792
0.147949 1.00147
0.148926 0.961536
0.149902 1.05984
0.150879 1.09568
0.151855 1.04858
0.152832 1.0199
0.153809 1.00147
0.154785 0.985088
0.155762 1.01581
0.156738 1.02502
0.157715 1.01888
0.158691 1.04448
0.159668 0.97792
0.160645 0.98816
0.161621 0.96768
0.162598 0.907264
0.163574 1.02093
0.164551 1.03526
0.165527 1.02298
0.166504 1.01786
0.16748 0.995328
0.168457 1.00147
0.169434 1.00045
0.17041 0.940032
0.171387 1.01376
0.172363 0.961536
0.17334 1.02707
0.174316 0.991232
0.175293 0.968704
0.17627 0.980992
0.177246 0.999424
0.178223 1.00557
0.179199 1.02605
0.180176 1.01274
0.181152 0.95744
0.182129 0.991232
0.183105 0.973824
0.184082 1.04243
0.185059 0.989184
0.186035 1.03219
0.187012 1.05267
0.187988 1.00659
0.188965 1.03731
0.189941 1.0025
0.190918 0.968704
0.191895 0.950272
0.192871 0.9984
0.193848 0.969728
0.194824 1.02912
0.195801 1.0281
0.196777 0.966656
0.197754 1.01069
0.19873 1.0496
0.199707 0.925696
0.200684 1.05165
0.20166 1.03834
0.202637 0.985088
0.203613 0.999424
0.20459 0.997376
0.205566 1.01478
0.206543 0.999424
0.20752 0.99328
0.208496 1.00557
0.209473 0.982016
0.210449 1.00762
0.211426 0.978944
0.212402 1.01786
0.213379 0.989184
0.214355 0.978944
0.215332 1.00352
0.216309 0.98304
0.217285 1.01786
0.218262 1.06086
0.219238 1.00454
0.220215 1.02912
0.221191 1.00352
0.222168 0.98304
0.223145 0.996352
0.224121 1.00454
0.225098 0.992256
0.226074 1.01478
0.227051 1.0025
0.228027 0.951296
0.229004 0.996352
0.22998 1.01683
0.230957 1.00557
0.231934 0.950272
0.23291 1.03834
0.233887 0.970752
0.234863 0.966656
0.23584 1.01786
0.236816 0.968704
0.237793 0.990208
0.23877 1.05574
0.239746 1.05472
0.240723 1.01171
0.241699 0.971776
0.242676 0.991232
0.243652 0.99328
0.244629 0.98816
0.245605 0.9728
0.246582 0.96768
0.247559 0.996352
0.248535 1.06086
0.249512 0.991232
0.250488 1.08749
0.251465 1.00966
0.252441 0.992256
0.253418 1.03117
0.254395 1.05779
0.255371 1.03424
0.256348 0.991232
0.257324 1.02502
0.258301 1.03629
0.259277 0.953344
0.260254 1.00045
0.26123 0.997376
0.262207 1.01683
0.263184 0.979968
0.26416 1.04653
0.265137 0.964608
0.266113 1.03424
0.26709 0.970752
0.268066 0.937984
0.269043 0.93184
0.27002 0.978944
0.270996 0.973824
0.271973 1.0199
0.272949 0.999424
0.273926 0.940032
0.274902 0.974848
0.275879 0.992256
0.276855 0.992256
0.277832 1.0281
0.278809 1.06189
0.279785 1.00659
0.280762 1.02093
0.281738 0.973824
0.282715 0.975872
0.283691 1.01274
0.284668 0.963584
0.285645 0.987136
0.286621 1.01171
0.287598 0.97792
0.288574 0.979968
0.289551 0.990208
0.290527 1.05472
0.291504 0.987136
0.29248 0.956416
0.293457 1.00762
0.294434 0.965632
0.29541 0.995328
0.296387 0.986112
0.297363 1.04755
0.29834 0.974848
0.299316 1.01274
0.300293 0.996352
0.30127 1.01786
0.302246 0.987136
0.303223 1.03731
0.304199 1.04243
0.305176 0.994304
0.306152 1.00762
0.307129 0.98816
0.308105 1.00659
0.309082 0.96768
0.310059 1.00762
0.311035 1.02093
0.312012 1.00762
0.312988 1.00352
0.313965 1.00966
0.314941 1.02605
0.315918 1.02605
0.316895 0.963584
0.317871 1.03424
0.318848 1.04346
0.319824 1.08851
0.320801 0.996352
0.321777 1.01683
0.322754 1.02605
0.32373 0.992256
0.324707 1.024
0.325684 0.965632
0.32666 0.980992
0.327637 0.97792
0.328613 0.987136
0.32959 0.989184
0.330566 0.974848
0.331543 1.01171
0.33252 0.980992
0.333496 0.992256
0.334473 1.00045
0.335449 0.95232
0.336426 1.0025
0.337402 0.979968
0.338379 1.01069
0.339355 1.00352
0.340332 1.0711
0.341309 1.01069
0.342285 0.96768
0.343262 1.00147
0.344238 1.02195
0.345215 1.0496
0.346191 1.02195
0.347168 0.976896
0.348145 0.966656
0.349121 1.01683
0.350098 1.06701
0.351074 0.978944
0.352051 0.971776
0.353027 0.964608
0.354004 0.970752
0.35498 0.985088
0.355957 0.994304
0.356934 0.93184
0.35791 1.02707
0.358887 1.01888
0.359863 1.01683
0.36084 0.949248
0.361816 0.941056
0.362793 1.02707
0.36377 0.994304
0.364746 0.970752
0.365723 0.995328
0.366699 1.0281
0.367676 0.965632
0.368652 1.01376
0.369629 1.02605
0.370605 0.9472
0.371582 1.00966
0.372559 0.963584
0.373535 1.01581
0.374512 0.990208
0.375488 0.976896
0.376465 1.00966
0.377441 0.989184
0.378418 0.987136
0.379395 1.03117
0.380371 1.07213
0.381348 1.0025
0.382324 0.9728
0.383301 1.01171
0.384277 1.01888
0.385254 0.984064
0.38623 1.04243
0.387207 0.954368
0.388184 0.97792
0.38916 0.985088
0.390137 0.9728
0.391113 1.03731
0.39209 0.976896
0.393066 1.05062
0.394043 1.01171
0.39502 0.964608
0.395996 0.990208
0.396973 1.06291
0.397949 1.024
0.398926 1.03117
0.399902 1.01888
0.400879 0.966656
0.401855 1.01478
0.402832 0.954368
0.403809 1.08749
0.404785 1.01478
0.405762 1.05882
0.406738 1.00966
0.407715 0.98304
0.408691 0.976896
0.409668 1.01581
0.410645 0.955392
0.411621 0.956416
0.412598 0.954368
0.413574 0.978944
0.414551 1.03014
0.415527 1.02912
0.416504 0.932864
0.41748 0.99328
0.418457 1.01786
0.419434 0.987136
0.42041 1.00864
0.421387 1.0199
0.422363 0.989184
0.42334 0.98816
0.424316 0.944128
0.425293 1.02707
0.42627 1.05472
0.427246 1.01376
0.428223 0.974848
0.429199 1.08851
0.430176 0.99328
0.431152 0.91648
0.432129 0.992256
0.433105 1.00864
0.434082 1.02502
0.435059 1.01786
0.436035 1.01581
0.437012 0.944128
0.437988 1.0455
0.438965 1.06086
0.439941 0.939008
0.440918 0.987136
0.441895 1.00147
0.442871 1.04448
0.443848 1.05574
0.444824 0.9728
0.445801 0.9472
0.446777 1.01478
0.447754 1.07418
0.44873 1.02707
0.449707 0.9216
0.450684 0.948224
0.45166 0.968704
0.452637 1.01171
0.453613 0.959488
0.45459 0.955392
0.455566 1.04448
0.456543 1.04448
0.45752 1.08442
0.458496 0.982016
0.459473 0.941056
0.460449 0.961536
0.461426 1.03936
0.462402 1.03014
0.463379 0.9984
0.464355 0.956416
0.465332 0.979968
0.466309 1.01478
0.467285 0.99328
0.468262 0.96256
0.469238 0.950272
0.470215 1.00557
0.471191 0.934912
0.472168 0.98304
0.473145 0.974848
0.474121 0.989184
0.475098 0.971776
0.476074 0.973824
0.477051 0.978944
0.478027 0.949248
0.479004 1.04755
0.47998 1.01888
0.480957 1.01786
0.481934 0.98304
0.48291 1.01274
0.483887 0.994304
0.484863 0.95744
0.48584 0.997376
0.486816 1.02502
0.487793 1.01376
0.48877 1.03219
0.489746 1.01581
0.490723 0.970752
0.491699 1.00045
0.492676 0.985088
0.493652 0.965632
0.494629 0.954368
0.495605 1.00352
0.496582 0.979968
0.497559 1.01683
0.498535 0.939008
0.499512 1.0025
0.500488 1.01376
0.501465 1.02298
0.502441 0.999424
0.503418 0.968704
0.504395 1.02093
0.505371 0.986112
0.506348 1.00454
0.507324 0.980992
0.508301 0.985088
0.509277 1.01478
0.510254 0.968704
0.51123 1.01376
0.512207 0.985088
0.513184 0.969728
0.51416 1.05165
0.515137 0.975872
0.516113 1.00864
0.51709 1.00864
0.518066 0.98816
0.519043 1.0455
0.52002 0.992256
0.520996 0.992256
0.521973 0.975872
0.522949 1.03014
0.523926 1.01478
0.524902 0.96768
0.525879 0.964608
0.526855 1.02605
0.527832 1.03117
0.528809 1.0537
0.529785 1.00045
0.530762 0.994304
0.531738 0.999424
0.532715 1.01069
0.533691 0.994304
0.534668 0.960512
0.535645 1.00966
0.536621 0.98304
0.537598 0.958464
0.538574 0.995328
0.539551 0.975872
0.540527 1.00147
0.541504 0.953344
0.54248 1.04141
0.543457 1.01171
0.544434 1.02093
0.54541 1.01478
0.546387 0.970752
0.547363 1.03526
0.54834 0.96768
0.549316 0.946176
0.550293 1.01683
0.55127 0.978944
0.552246 1.04243
0.553223 0.976896
0.554199 1.00454
0.555176 1.00352
0.556152 1.06906
0.557129 0.989184
0.558105 0.970752
0.559082 1.00454
0.560059 0.92672
0.561035 1.00557
0.562012 1.04448
0.562988 0.982016
0.563965 1.00454
0.564941 0.929792
0.565918 1.00762
0.566895 1.01171
0.567871 1.00659
0.568848 1.04038
0.569824 0.929792
0.570801 0.987136
0.571777 1.024
0.572754 1.02707
0.57373 1.03834
0.574707 1.01581
0.575684 1.06394
0.57666 1.02502
0.577637 0.959488
0.578613 0.971776
0.57959 1.01581
0.580566 1.02605
0.581543 0.979968
0.58252 0.973824
0.583496 0.949248
0.584473 0.992256
0.585449 0.982016
0.586426 1.03014
0.587402 0.98304
0.588379 0.922624
0.589355 1.03219
0.590332 0.965632
0.591309 1.03424
0.592285 1.08032
0.593262 1.01376
0.594238 1.01786
0.595215 0.935936
0.596191 0.987136
0.597168 0.991232
0.598145 1.01376
0.599121 0.970752
0.600098 0.994304
0.601074 0.941056
0.602051 1.03424
0.603027 0.96768
0.604004 1.02195
0.60498 1.00352
0.605957 0.949248
0.606934 0.995328
0.60791 0.920576
0.608887 0.961536
0.609863 0.965632
0.61084 1.02298
0.611816 0.945152
0.612793 0.974848
0.61377 1.0199
0.614746 1.04653
0.615723 0.971776
0.616699 1.04858
0.617676 1.02707
0.618652 0.923648
0.619629 0.996352
0.620605 0.985088
0.621582 1.00864
0.622559 0.944128
0.623535 0.94208
0.624512 1.06701
0.625488 0.979968
0.626465 0.935936
0.627441 1.05677
0.628418 1.05165
0.629395 0.96768
0.630371 1.00557
0.631348 1.00045
0.632324 1.0455
0.633301 0.97792
0.634277 1.02502
0.635254 1.01478
0.63623 1.02912
0.637207 1.04141
0.638184 0.996352
0.63916 1.06496
0.640137 0.96256
0.641113 1.02912
0.64209 0.946176
0.643066 1.0025
0.644043 1.0025
0.64502 1.01786
0.645996 0.95232
0.646973 1.01683
0.647949 1.03219
0.648926 1.05267
0.649902 0.974848
0.650879 1.02093
0.651855 0.951296
0.652832 1.02298
0.653809 1.04243
0.654785 1.04141
0.655762 0.964608
0.656738 0.974848
0.657715 0.95744
0.658691 1.02707
0.659668 0.997376
0.660645 0.96768
0.661621 0.974848
0.662598 1.01069
0.663574 1.04141
0.664551 1.03424
0.665527 1.03629
0.666504 1.03424
0.66748 0.99328
0.668457 1.00352
0.669434 0.9728
0.67041 0.997376
0.671387 0.99328
0.672363 0.994304
0.67334 1.02093
0.674316 1.04448
0.675293 1.02707
0.67627 1.01478
0.677246 0.930816
0.678223 1.04653
0.679199 1.01683
0.680176 0.93696
0.681152 1.03731
0.682129 0.987136
0.683105 1.05984
0.684082 0.974848
0.685059 1.02912
0.686035 0.98816
0.687012 1.04448
0.687988 0.969728
0.688965 0.978944
0.689941 1.05574
0.690918 0.984064
0.691895 1.04653
0.692871 1.02195
0.693848 1.05165
0.694824 1.01786
0.695801 1.00864
0.696777 0.948224
0.697754 1.00557
0.69873 0.994304
0.699707 1.01478
0.700684 0.971776
0.70166 0.974848
0.702637 1.00352
0.703613 1.00557
0.70459 1.01683
0.705566 0.989184
0.706543 0.991232
0.70752 1.05882
0.708496 1.0455
0.709473 0.951296
0.710449 0.996352
0.711426 1.00659
0.712402 0.935936
0.713379 1.0281
0.714355 0.995328
0.715332 0.997376
0.716309 0.99328
0.717285 1.01069
0.718262 1.03424
0.719238 0.934912
0.720215 0.923648
0.721191 1.00147
0.722168 0.97792
0.723145 0.951296
0.724121 1.03322
0.725098 0.959488
0.726074 1.00352
0.727051 0.961536
0.728027 1.00352
0.729004 1.00045
0.72998 0.999424
0.730957 1.00966
0.731934 0.99328
0.73291 1.00557
0.733887 0.992256
0.734863 1.02502
0.73584 0.997376
0.736816 1.01171
0.737793 1.04243
0.73877 0.995328
0.739746 1.02502
0.740723 0.969728
0.741699 1.00454
0.742676 0.987136
0.743652 1.01581
0.744629 0.95232
0.745605 1.00557
0.746582 1.02502
0.747559 0.948224
0.748535 1.00966
0.749512 1.03117
0.750488 1.00864
0.751465 0.955392
0.752441 1.10592
0.753418 1.03117
0.754395 0.98304
0.755371 0.96768
0.756348 1.01376
0.757324 1.01888
0.758301 1.0199
0.759277 1.0025
0.760254 1.0455
0.76123 1.02707
0.762207 0.973824
0.763184 1.01274
0.76416 0.992256
0.765137 1.05267
0.766113 0.917504
0.76709 0.995328
0.768066 0.95744
0.769043 1.01376
0.77002 1.03117
0.770996 0.96768
0.771973 1.05472
0.772949 0.992256
0.773926 0.969728
0.774902 0.98304
0.775879 1.03424
0.776855 1.00966
0.777832 0.9984
0.778809 1.02707
0.779785 1.04653
0.780762 0.944128
0.781738 0.999424
0.782715 0.989184
0.783691 0.955392
0.784668 1.03117
0.785645 1.01274
0.786621 1.02502
0.787598 1.00557
0.788574 1.00352
0.789551 1.03731
0.790527 1.00966
0.791504 1.03526
0.79248 1.03014
0.793457 0.980992
0.794434 0.994304
0.79541 0.976896
0.796387 1.03629
0.797363 0.956416
0.79834 0.984064
0.799316 0.9728
0.800293 1.00659
0.80127 0.973824
0.802246 1.01786
0.803223 1.01274
0.804199 1.03322
0.805176 0.9984
0.806152 0.985088
0.807129 1.06598
0.808105 1.024
0.809082 1.01786
0.810059 1.02502
0.811035 1.03117
0.812012 1.00864
0.812988 1.02502
0.813965 1.03014
0.814941 1.02502
0.815918 1.01683
0.816895 0.965632
0.817871 0.96256
0.818848 1.05062
0.819824 0.93184
0.820801 1.04141
0.821777 1.06598
0.822754 1.01478
0.82373 0.98816
0.824707 1.024
0.825684 1.0537
0.82666 0.989184
0.827637 1.00864
0.828613 0.97792
0.82959 0.98304
0.830566 1.00352
0.831543 1.02605
0.83252 1.00147
0.833496 0.974848
0.834473 0.944128
0.835449 1.0496
0.836426 1.02093
0.837402 1.06906
0.838379 0.990208
0.839355 0.95232
0.840332 1.00147
0.841309 0.960512
0.842285 1.01069
0.843262 0.97792
0.844238 1.05984
0.845215 1.00147
0.846191 1.00966
0.847168 0.98816
0.848145 1.00147
0.849121 1.00557
0.850098 0.924672
0.851074 1.0199
0.852051 1.05062
0.853027 0.95232
0.854004 1.10694
0.85498 0.955392
0.855957 0.996352
0.856934 1.00352
0.85791 0.965632
0.858887 1.02195
0.859863 1.00659
0.86084 1.00557
0.861816 1.01171
0.862793 0.964608
0.86377 0.99328
0.864746 1.02093
0.865723 0.984064
0.866699 0.908288
0.867676 0.979968
0.868652 0.99328
0.869629 0.970752
0.870605 0.986112
0.871582 1.01478
0.872559 0.960512
0.873535 0.941056
0.874512 1.02605
0.875488 1.07418
0.876465 1.00045
0.877441 1.04448
0.878418 1.05472
0.879395 0.991232
0.880371 1.0025
0.881348 1.04448
0.882324 1.0199
0.883301 1.00659
0.884277 1.02298
0.885254 1.06189
0.88623 1.0281
0.887207 0.969728
0.888184 0.924672
0.88916 0.961536
0.890137 0.937984
0.891113 0.997376
0.89209 1.02298
0.893066 1.03322
0.894043 1.02093
0.89502 0.973824
0.895996 0.93696
0.896973 0.994304
0.897949 0.965632
0.898926 0.979968
0.899902 0.995328
0.900879 0.974848
0.901855 0.98304
0.902832 0.986112
0.903809 1.0025
0.904785 0.992256
0.905762 1.00864
0.906738 0.92672
0.907715 0.965632
0.908691 0.968704
0.909668 1.06291
0.910645 0.976896
0.911621 1.02093
0.912598 1.0281
0.913574 0.974848
0.914551 0.953344
0.915527 1.02912
0.916504 1.04755
0.91748 0.990208
0.918457 1.08954
0.919434 0.994304
0.92041 1.02093
0.921387 1.03014
0.922363 0.996352
0.92334 1.02502
0.924316 0.985088
0.925293 0.989184
0.92627 0.996352
0.927246 1.01888
0.928223 1.0025
0.929199 0.984064
0.930176 0.982016
0.931152 1.01376
0.932129 1.04448
0.933105 1.01581
0.934082 0.9728
0.935059 0.992256
0.936035 1.01171
0.937012 1.05267
0.937988 0.978944
0.938965 0.98816
0.939941 1.07315
0.940918 0.914432
0.941895 0.961536
0.942871 0.950272
0.943848 1.00352
0.944824 0.996352
0.945801 1.01376
0.946777 0.975872
0.947754 0.991232
0.94873 0.989184
0.949707 1.01683
0.950684 0.958464
0.95166 0.999424
0.952637 1.03219
0.953613 1.01683
0.95459 0.9984
0.955566 1.04243
0.956543 1.02605
0.95752 0.987136
0.958496 1.02195
0.959473 0.9472
0.960449 1.05267
0.961426 1.0025
0.962402 0.980992
0.963379 0.970752
0.964355 0.927744
0.965332 0.980992
0.966309 0.996352
0.967285 0.986112
0.968262 1.06394
0.969238 1.00557
0.970215 0.937984
0.971191 1.03424
0.972168 0.955392
0.973145 1.04653
0.974121 0.976896
0.975098 0.970752
0.976074 0.975872
0.977051 0.980992
0.978027 0.965632
0.979004 0.997376
0.97998 0.980992
0.980957 0.987136
0.981934 1.024
0.98291 0.971776
0.983887 1.04243
0.984863 1.02195
0.98584 0.927744
0.986816 0.969728
0.987793 1.00557
0.98877 0.992256
0.989746 0.989184
0.990723 0.95744
0.991699 0.97792
0.992676 1.05677
0.993652 0.99328
0.994629 1.00045
0.995605 1.0496
0.996582 1.07213
0.997559 0.969728
0.998535 1.03219
0.999512 0.992256


==> data/unif-1M-00-positions-1-xmax-128-bins.dat <==
0.00390625 0.987264
0.0117188 1.01837
0.0195312 0.995584
0.0273438 1.00314
0.0351562 1.00262
0.0429688 1.00544
0.0507812 0.986368
0.0585938 1.01363
0.0664062 0.996352
0.0742188 0.998144
0.0820312 1.0039
0.0898438 0.98432
0.0976562 0.999168
0.105469 1.00147
0.113281 1.00736
0.121094 1.008
0.128906 0.99712
0.136719 0.98368
0.144531 1.01568
0.152344 1.02349
0.160156 0.993792
0.167969 1.00339
0.175781 0.995072
0.183594 1.00646
0.191406 0.995328
0.199219 1.00698
0.207031 0.999936
0.214844 1.00378
0.222656 1.00352
0.230469 0.991488
0.238281 1.00467
0.246094 0.9952
0.253906 1.02861
0.261719 0.999424
0.269531 0.980864
0.277344 1.00211
0.285156 0.985344
0.292969 0.992896
0.300781 1.01453
0.308594 1.00006
0.316406 1.02438
0.324219 0.997504
0.332031 0.986112
0.339844 1.00595
0.347656 1.01248
0.355469 0.98304
0.363281 0.990336
0.371094 0.991488
0.378906 1.00518
0.386719 0.993408
0.394531 1.01478
0.402344 1.01837
0.410156 0.978816
0.417969 1.00237
0.425781 1.01005
0.433594 0.989184
0.441406 1.01338
0.449219 0.989184
0.457031 0.996608
0.464844 0.996864
0.472656 0.972928
0.480469 1.00032
0.488281 1.0016
0.496094 0.980864
0.503906 0.99968
0.511719 0.995584
0.519531 1.00518
0.527344 1.00659
0.535156 0.988928
0.542969 0.998784
0.550781 0.996096
0.558594 1.00173
0.566406 0.989056
0.574219 1.0176
0.582031 0.986368
0.589844 1.00774
0.597656 0.981504
0.605469 0.98176
0.613281 0.999424
0.621094 0.986752
0.628906 1.00544
0.636719 1.01402
0.644531 0.999936
0.652344 1.0089
0.660156 0.99392
0.667969 1.00813
0.675781 1.01197
0.683594 1.00723
0.691406 1.01581
0.699219 0.990208
0.707031 1.00685
0.714844 1.00019
0.722656 0.973184
0.730469 0.995712
0.738281 1.0089
0.746094 0.996864
0.753906 1.01056
0.761719 1.01581
0.769531 0.991232
0.777344 1.0016
0.785156 1.00275
0.792969 1.01261
0.800781 0.994688
0.808594 1.01952
0.816406 1.00096
0.824219 1.02323
0.832031 0.995072
0.839844 0.997888
0.847656 1.00134
0.855469 1.00659
0.863281 0.98688
0.871094 0.984064
0.878906 1.02899
0.886719 0.989184
0.894531 0.993152
0.902344 0.990336
0.910156 0.990592
0.917969 1.01939
0.925781 0.99968
0.933594 1.01069
0.941406 0.983296
0.949219 0.99712
0.957031 1.01158
0.964844 0.988672
0.972656 0.987904
0.980469 0.993792
0.988281 0.980224
0.996094 1.0208


==> data/unif-1M-00-positions-1-xmax-256-bins.dat <==
0.00195312 1.01632
0.00585938 0.958208
0.00976562 1.02323
0.0136719 1.0135
0.0175781 0.978944
0.0214844 1.01222
0.0253906 1.00634
0.0292969 0.999936
0.0332031 1.00736
0.0371094 0.997888
0.0410156 0.989696
0.0449219 1.02118
0.0488281 0.988672
0.0527344 0.984064
0.0566406 1.02528
0.0605469 1.00198
0.0644531 0.997632
0.0683594 0.995072
0.0722656 0.993792
0.0761719 1.0025
0.0800781 1.01248
0.0839844 0.995328
0.0878906 0.984064
0.0917969 0.984576
0.0957031 0.994816
0.0996094 1.00352
0.103516 1.02221
0.107422 0.980736
0.111328 0.996608
0.115234 1.01811
0.119141 1.00813
0.123047 1.00787
0.126953 1.00173
0.130859 0.992512
0.134766 0.996352
0.138672 0.971008
0.142578 1.02298
0.146484 1.00838
0.150391 1.04141
0.154297 1.00557
0.158203 1.01658
0.162109 0.971008
0.166016 1.01786
0.169922 0.988928
0.173828 0.987136
0.177734 1.00301
0.181641 0.983808
0.185547 1.02912
0.189453 1.00378
0.193359 0.98688
0.197266 1.01376
0.201172 1.00019
0.205078 1.00275
0.208984 0.99712
0.212891 0.991232
0.216797 1.01632
0.220703 1.00506
0.224609 1.00198
0.228516 0.991744
0.232422 0.991232
0.236328 0.985856
0.240234 1.02349
0.244141 0.986368
0.248047 1.00403
0.251953 1.03014
0.255859 1.02707
0.259766 0.996864
0.263672 1.00198
0.267578 0.968704
0.271484 0.993024
0.275391 0.974848
0.279297 1.02938
0.283203 0.981504
0.287109 0.989184
0.291016 0.99712
0.294922 0.988672
0.298828 1.00787
0.302734 1.02118
0.306641 0.999168
0.310547 1.00096
0.314453 1.01632
0.318359 1.03245
0.322266 1.00787
0.326172 0.987136
0.330078 0.99072
0.333984 0.981504
0.337891 0.999168
0.341797 1.01274
0.345703 1.0176
0.349609 1.00736
0.353516 0.973056
0.357422 0.993024
0.361328 0.983552
0.365234 0.99712
0.369141 0.98816
0.373047 0.994816
0.376953 0.99072
0.380859 1.01965
0.384766 1.01427
0.388672 0.972544
0.392578 1.01914
0.396484 1.01043
0.400391 1.00787
0.404297 1.02886
0.408203 0.996352
0.412109 0.96128
0.416016 0.996352
0.419922 1.00838
0.423828 0.987136
0.427734 1.03296
0.431641 0.977664
0.435547 1.0007
0.439453 1.00813
0.443359 1.01862
0.447266 1.01581
0.451172 0.96256
0.455078 1.00096
0.458984 0.992256
0.462891 1.00608
0.466797 0.987648
0.470703 0.968448
0.474609 0.977408
0.478516 0.998656
0.482422 1.00198
0.486328 0.9984
0.490234 1.0048
0.494141 0.977152
0.498047 0.984576
0.501953 1.00122
0.505859 0.998144
0.509766 0.995584
0.513672 0.995584
0.517578 1.01274
0.521484 0.997632
0.525391 0.99328
0.529297 1.0199
0.533203 0.991232
0.537109 0.986624
0.541016 0.993024
0.544922 1.00454
0.548828 0.991488
0.552734 1.0007
0.556641 1.00813
0.560547 0.995328
0.564453 0.980992
0.568359 0.99712
0.572266 1.01914
0.576172 1.01606
0.580078 0.9984
0.583984 0.974336
0.587891 0.992
0.591797 1.02349
0.595703 0.98304
0.599609 0.979968
0.603516 1.00685
0.607422 0.956672
0.611328 0.977152
0.615234 1.0217
0.619141 0.98304
0.623047 0.990464
0.626953 1.00608
0.630859 1.0048
0.634766 1.01171
0.638672 1.01632
0.642578 0.995072
0.646484 1.0048
0.650391 0.999936
0.654297 1.01786
0.658203 0.989184
0.662109 0.998656
0.666016 1.02451
0.669922 0.991744
0.673828 1.0217
0.677734 1.00224
0.681641 1.00531
0.685547 1.00915
0.689453 0.99712
0.693359 1.0345
0.697266 0.989184
0.701172 0.991232
0.705078 1.0007
0.708984 1.01299
0.712891 0.991488
0.716797 1.0089
0.720703 0.959488
0.724609 0.98688
0.728516 0.991232
0.732422 1.00019
0.736328 1.01914
0.740234 0.998656
0.744141 0.990208
0.748047 1.00352
0.751953 1.02528
0.755859 0.99584
0.759766 1.02374
0.763672 1.00787
0.767578 0.971008
0.771484 1.01146
0.775391 0.999168
0.779297 1.00403
0.783203 0.993792
0.787109 1.01171
0.791016 1.0281
0.794922 0.99712
0.798828 0.979968
0.802734 1.00941
0.806641 1.01837
0.810547 1.02067
0.814453 1.02426
0.818359 0.977664
0.822266 1.02758
0.826172 1.01888
0.830078 0.997632
0.833984 0.992512
0.837891 1.00813
0.841797 0.987648
0.845703 1.01478
0.849609 0.987904
0.853516 1.01632
0.857422 0.996864
0.861328 0.99712
0.865234 0.97664
0.869141 0.982528
0.873047 0.9856
0.876953 1.04346
0.880859 1.01453
0.884766 1.02989
0.888672 0.94848
0.892578 1.01862
0.896484 0.96768
0.900391 0.983296
0.904297 0.997376
0.908203 0.980992
0.912109 1.00019
0.916016 1.00506
0.919922 1.03373
0.923828 0.998912
0.927734 1.00045
0.931641 1.01402
0.935547 1.00736
0.939453 0.988672
0.943359 0.97792
0.947266 0.992512
0.951172 1.00173
0.955078 1.02093
0.958984 1.00224
0.962891 0.970496
0.966797 1.00685
0.970703 0.983296
0.974609 0.992512
0.978516 0.981248
0.982422 1.00634
0.986328 0.981248
0.990234 0.9792
0.994141 1.02502
0.998047 1.01658


==> data/unif-1M-00-positions-1-xmax-32-bins.dat <==
0.015625 1.00109
0.046875 1.00202
0.078125 0.99568
0.109375 1.004
0.140625 1.00499
0.171875 0.99968
0.203125 1.0015
0.234375 0.99872
0.265625 1.00275
0.296875 0.998208
0.328125 1.00349
0.359375 0.994336
0.390625 1.00794
0.421875 0.995104
0.453125 0.999008
0.484375 0.988928
0.515625 1.00176
0.546875 0.996384
0.578125 1.00019
0.609375 0.98736
0.640625 1.00707
0.671875 1.00531
0.703125 1.00326
0.734375 0.993664
0.765625 1.0048
0.796875 1.00739
0.828125 1.00429
0.859375 0.99472
0.890625 1.00042
0.921875 1.00509
0.953125 0.995168
0.984375 0.99568


==> data/unif-1M-00-positions-1-xmax-512-bins.dat <==
0.000976562 1.01274
0.00292969 1.0199
0.00488281 0.94976
0.00683594 0.966656
0.00878906 1.00659
0.0107422 1.03987
0.0126953 0.980992
0.0146484 1.04602
0.0166016 0.978432
0.0185547 0.979456
0.0205078 1.01734
0.0224609 1.0071
0.0244141 1.01888
0.0263672 0.993792
0.0283203 1.0281
0.0302734 0.971776
0.0322266 0.997888
0.0341797 1.01683
0.0361328 1.01632
0.0380859 0.979456
0.0400391 1.00301
0.0419922 0.976384
0.0439453 1.04243
0.0458984 0.999936
0.0478516 0.981504
0.0498047 0.99584
0.0517578 0.966144
0.0537109 1.00198
0.0556641 1.03885
0.0576172 1.01171
0.0595703 1.03424
0.0615234 0.969728
0.0634766 0.984576
0.0654297 1.01069
0.0673828 1.01069
0.0693359 0.979456
0.0712891 0.994816
0.0732422 0.992768
0.0751953 0.989184
0.0771484 1.01581
0.0791016 1.02451
0.0810547 1.00045
0.0830078 0.9984
0.0849609 0.992256
0.0869141 0.9984
0.0888672 0.969728
0.0908203 0.965632
0.0927734 1.00352
0.0947266 1.00608
0.0966797 0.983552
0.0986328 1.00403
0.100586 1.00301
0.102539 1.00915
0.104492 1.03526
0.106445 1.00198
0.108398 0.959488
0.110352 1.00864
0.112305 0.984576
0.114258 1.04141
0.116211 0.994816
0.118164 1.03322
0.120117 0.98304
0.12207 1.01069
0.124023 1.00506
0.125977 0.991744
0.12793 1.01171
0.129883 1.00045
0.131836 0.984576
0.133789 0.991744
0.135742 1.00096
0.137695 0.989696
0.139648 0.95232
0.141602 1.00864
0.143555 1.03731
0.145508 1.02707
0.147461 0.989696
0.149414 1.01069
0.151367 1.07213
0.15332 1.01069
0.155273 1.00045
0.157227 1.02195
0.15918 1.0112
0.161133 0.97792
0.163086 0.964096
0.165039 1.02912
0.166992 1.00659
0.168945 1.00096
0.170898 0.976896
0.172852 0.994304
0.174805 0.979968
0.176758 0.990208
0.178711 1.01581
0.180664 0.985088
0.182617 0.982528
0.18457 1.01581
0.186523 1.04243
0.188477 1.02195
0.19043 0.9856
0.192383 0.974336
0.194336 0.999424
0.196289 0.997376
0.198242 1.03014
0.200195 0.988672
0.202148 1.01171
0.204102 0.9984
0.206055 1.0071
0.208008 0.999424
0.209961 0.994816
0.211914 0.9984
0.213867 0.984064
0.21582 0.99328
0.217773 1.03936
0.219727 1.01683
0.22168 0.99328
0.223633 1.00045
0.225586 1.00352
0.227539 0.976896
0.229492 1.00659
0.231445 0.97792
0.233398 1.00454
0.235352 0.992256
0.237305 0.979456
0.239258 1.05523
0.241211 0.991744
0.243164 0.992256
0.245117 0.98048
0.24707 0.982016
0.249023 1.02605
0.250977 1.04858
0.25293 1.01171
0.254883 1.04602
0.256836 1.00813
0.258789 0.994816
0.260742 0.998912
0.262695 0.9984
0.264648 1.00557
0.266602 1.0025
0.268555 0.934912
0.270508 0.976384
0.272461 1.00966
0.274414 0.95744
0.276367 0.992256
0.27832 1.04499
0.280273 1.01376
0.282227 0.974848
0.28418 0.98816
0.286133 0.999424
0.288086 0.978944
0.290039 1.02246
0.291992 0.971776
0.293945 0.986624
0.295898 0.99072
0.297852 1.0112
0.299805 1.00454
0.301758 1.0025
0.303711 1.03987
0.305664 1.00096
0.307617 0.997376
0.30957 0.987648
0.311523 1.01427
0.313477 1.00659
0.31543 1.02605
0.317383 0.998912
0.319336 1.06598
0.321289 1.00659
0.323242 1.00915
0.325195 0.994816
0.327148 0.979456
0.329102 0.98816
0.331055 0.99328
0.333008 0.986624
0.334961 0.976384
0.336914 0.991232
0.338867 1.0071
0.34082 1.0409
0.342773 0.984576
0.344727 1.03578
0.34668 0.999424
0.348633 0.991744
0.350586 1.02298
0.352539 0.968192
0.354492 0.97792
0.356445 0.963072
0.358398 1.02298
0.360352 0.98304
0.362305 0.984064
0.364258 0.982528
0.366211 1.01171
0.368164 0.989696
0.370117 0.986624
0.37207 0.986624
0.374023 1.00301
0.375977 0.99328
0.37793 0.98816
0.379883 1.05165
0.381836 0.987648
0.383789 1.0153
0.385742 1.01325
0.387695 0.966144
0.389648 0.978944
0.391602 1.0071
0.393555 1.03117
0.395508 0.977408
0.397461 1.04346
0.399414 1.02502
0.401367 0.99072
0.40332 1.02093
0.405273 1.0368
0.407227 0.996352
0.40918 0.996352
0.411133 0.955904
0.413086 0.966656
0.415039 1.02963
0.416992 0.963072
0.418945 1.0025
0.420898 1.01427
0.422852 0.988672
0.424805 0.9856
0.426758 1.03424
0.428711 1.03168
0.430664 0.95488
0.432617 1.00045
0.43457 1.02144
0.436523 0.979968
0.438477 1.05318
0.44043 0.963072
0.442383 1.02298
0.444336 1.01427
0.446289 0.980992
0.448242 1.05062
0.450195 0.934912
0.452148 0.990208
0.454102 0.95744
0.456055 1.04448
0.458008 1.03322
0.459961 0.951296
0.461914 1.03475
0.463867 0.977408
0.46582 0.997376
0.467773 0.97792
0.469727 0.97792
0.47168 0.958976
0.473633 0.982016
0.475586 0.9728
0.477539 0.964096
0.479492 1.03322
0.481445 1.00045
0.483398 1.00352
0.485352 0.977408
0.487305 1.01939
0.489258 1.024
0.491211 0.9856
0.493164 0.97536
0.495117 0.978944
0.49707 0.9984
0.499023 0.970752
0.500977 1.01837
0.50293 0.984064
0.504883 1.00352
0.506836 0.992768
0.508789 0.999936
0.510742 0.991232
0.512695 0.977408
0.514648 1.01376
0.516602 1.00864
0.518555 1.01683
0.520508 0.992256
0.522461 1.00301
0.524414 0.991232
0.526367 0.995328
0.52832 1.04243
0.530273 0.997376
0.532227 1.00506
0.53418 0.977408
0.536133 0.996352
0.538086 0.976896
0.540039 0.988672
0.541992 0.997376
0.543945 1.01632
0.545898 0.992768
0.547852 1.00147
0.549805 0.981504
0.551758 1.01069
0.553711 0.99072
0.555664 1.03629
0.557617 0.979968
0.55957 0.965632
0.561523 1.02502
0.563477 0.99328
0.56543 0.968704
0.567383 1.00915
0.569336 0.985088
0.571289 1.00557
0.573242 1.0327
0.575195 1.03987
0.577148 0.992256
0.579102 0.993792
0.581055 1.00301
0.583008 0.961536
0.584961 0.987136
0.586914 1.00659
0.588867 0.977408
0.59082 0.999936
0.592773 1.04704
0.594727 0.976896
0.59668 0.989184
0.598633 0.992256
0.600586 0.96768
0.602539 1.00096
0.604492 1.01274
0.606445 0.972288
0.608398 0.941056
0.610352 0.994304
0.612305 0.96
0.614258 1.03322
0.616211 1.01018
0.618164 0.97536
0.620117 0.99072
0.62207 0.976384
0.624023 1.00454
0.625977 0.957952
0.62793 1.05421
0.629883 0.986624
0.631836 1.02298
0.633789 1.00147
0.635742 1.02195
0.637695 1.01888
0.639648 1.01376
0.641602 0.987648
0.643555 1.0025
0.645508 0.985088
0.647461 1.02451
0.649414 1.01376
0.651367 0.986112
0.65332 1.0327
0.655273 1.00301
0.657227 0.966144
0.65918 1.01222
0.661133 0.971264
0.663086 1.02605
0.665039 1.03526
0.666992 1.01376
0.668945 0.98816
0.670898 0.995328
0.672852 1.00762
0.674805 1.03578
0.676758 0.9728
0.678711 1.03168
0.680664 0.987136
0.682617 1.02349
0.68457 1.00198
0.686523 1.01632
0.688477 0.974336
0.69043 1.0199
0.692383 1.03424
0.694336 1.03475
0.696289 0.978432
0.698242 0.999936
0.700195 0.99328
0.702148 0.989184
0.704102 1.0112
0.706055 0.990208
0.708008 1.05216
0.709961 0.973824
0.711914 0.971264
0.713867 1.01171
0.71582 0.995328
0.717773 1.02246
0.719727 0.92928
0.72168 0.989696
0.723633 0.992256
0.725586 0.981504
0.727539 0.982528
0.729492 0.999936
0.731445 1.00147
0.733398 0.998912
0.735352 1.0112
0.737305 1.02707
0.739258 1.01018
0.741211 0.987136
0.743164 1.00147
0.745117 0.978944
0.74707 0.986624
0.749023 1.02042
0.750977 0.982016
0.75293 1.06854
0.754883 0.97536
0.756836 1.01632
0.758789 1.0112
0.760742 1.03629
0.762695 0.99328
0.764648 1.02246
0.766602 0.956416
0.768555 0.9856
0.770508 0.999424
0.772461 1.02349
0.774414 0.976384
0.776367 1.02195
0.77832 1.01274
0.780273 0.995328
0.782227 0.994304
0.78418 0.99328
0.786133 1.01888
0.788086 1.00454
0.790039 1.02349
0.791992 1.0327
0.793945 0.987648
0.795898 1.00659
0.797852 0.97024
0.799805 0.989696
0.801758 0.99584
0.803711 1.02298
0.805664 0.991744
0.807617 1.04499
0.80957 1.02144
0.811523 1.0199
0.813477 1.02758
0.81543 1.02093
0.817383 0.964096
0.819336 0.991232
0.821289 1.0537
0.823242 1.00147
0.825195 1.03885
0.827148 0.998912
0.829102 0.98048
0.831055 1.01478
0.833008 0.98816
0.834961 0.996864
0.836914 1.04499
0.838867 0.971264
0.84082 0.980992
0.842773 0.994304
0.844727 1.03066
0.84668 0.998912
0.848633 1.00352
0.850586 0.972288
0.852539 1.00147
0.854492 1.03117
0.856445 0.999936
0.858398 0.993792
0.860352 1.00608
0.862305 0.98816
0.864258 1.0071
0.866211 0.946176
0.868164 0.986624
0.870117 0.978432
0.87207 0.987648
0.874023 0.983552
0.875977 1.03731
0.87793 1.0496
0.879883 0.996864
0.881836 1.03219
0.883789 1.01478
0.885742 1.04499
0.887695 0.9472
0.889648 0.94976
0.891602 1.01018
0.893555 1.02707
0.895508 0.955392
0.897461 0.979968
0.899414 0.987648
0.901367 0.978944
0.90332 0.994304
0.905273 1.00045
0.907227 0.946176
0.90918 1.01581
0.911133 0.998912
0.913086 1.00147
0.915039 0.991232
0.916992 1.01888
0.918945 1.04192
0.920898 1.02554
0.922852 1.01069
0.924805 0.987136
0.926758 1.00762
0.928711 0.99328
0.930664 0.997888
0.932617 1.03014
0.93457 0.982528
0.936523 1.03219
0.938477 0.983552
0.94043 0.993792
0.942383 0.955904
0.944336 0.999936
0.946289 0.994816
0.948242 0.990208
0.950195 0.987648
0.952148 1.01581
0.954102 1.00762
0.956055 1.03424
0.958008 1.00454
0.959961 0.999936
0.961914 0.991744
0.963867 0.949248
0.96582 0.988672
0.967773 1.02502
0.969727 0.971776
0.97168 0.994816
0.973633 1.01171
0.975586 0.973312
0.977539 0.973312
0.979492 0.989184
0.981445 1.00557
0.983398 1.0071
0.985352 0.974848
0.987305 0.987648
0.989258 0.99072
0.991211 0.96768
0.993164 1.02502
0.995117 1.02502
0.99707 1.02093
0.999023 1.01222


==> data/unif-1M-00-positions-1-xmax-64-bins.dat <==
0.0078125 1.00282
0.0234375 0.99936
0.0390625 1.00403
0.0546875 1
0.0703125 0.997248
0.0859375 0.994112
0.101562 1.00032
0.117188 1.00768
0.132812 0.9904
0.148438 1.01958
0.164062 0.998592
0.179688 1.00077
0.195312 1.00115
0.210938 1.00186
0.226562 0.997504
0.242188 0.999936
0.257812 1.01402
0.273438 0.991488
0.289062 0.98912
0.304688 1.0073
0.320312 1.01094
0.335938 0.996032
0.351562 0.99776
0.367188 0.990912
0.382812 0.999296
0.398438 1.01658
0.414062 0.990592
0.429688 0.999616
0.445312 1.00128
0.460938 0.996736
0.476562 0.986624
0.492188 0.991232
0.507812 0.997632
0.523438 1.00589
0.539062 0.993856
0.554688 0.998912
0.570312 1.00333
0.585938 0.997056
0.601562 0.981632
0.617188 0.993088
0.632812 1.00973
0.648438 1.00442
0.664062 1.00102
0.679688 1.0096
0.695312 1.00301
0.710938 1.00352
0.726562 0.984448
0.742188 1.00288
0.757812 1.01318
0.773438 0.996416
0.789062 1.00768
0.804688 1.0071
0.820312 1.0121
0.835938 0.99648
0.851562 1.00397
0.867188 0.985472
0.882812 1.00909
0.898438 0.991744
0.914062 1.00499
0.929688 1.00518
0.945312 0.990208
0.960938 1.00013
0.976562 0.990848
0.992188 1.00051

